The QCD phase diagram in the limit of heavy quarks using complex Langevin dynamics

Complex Langevin simulations allow numerical studies of theories that exhibit a sign problem, such as QCD, and are thereby potentially suitable to determine the QCD phase diagram from first principles. Here we study QCD in the limit of heavy quarks for a wide range of temperatures and chemical potentials. Our results include an analysis of the adaptive gauge cooling technique, which prevents large excursions into the non-compact directions of the SL($3, \mathbb{C}$) manifold. We find that such excursions may appear spontaneously and change the statistical distribution of physical observables, which leads to disagreement with known results. Results whose excursions are sufficiently small are used to map the boundary line between confined and deconfined quark phases.

==> data/HD10.dat <==
#N_t	mu		Re_Poly	Err_Re_Poly	Im_Poly	Err_Im_Poly	Re_Inv_Poly	Err_Re_Inv_Poly	Im_Inv_Poly	Err_Im_Inv_Poly	Re_Dens	Err_Re_Dens	Im_Dens	Err_Im_Dens		Re_Poly_Sucs	Err_Re_Poly_Sucs	Im_Poly_Sucs	Err_Im_Poly_Sucs	Re_Inv_Poly_Sucs	Err_Re_Inv_Poly_Sucs	Im_Inv_Poly_Sucs	Err_Im_Inv_Poly_Sucs	Re_Dens_Sucs	Err_Re_Dens_Sucs	Im_Dens_Sucs	Err_Im_Dens_Sucs		Re_Poly_Binder	Err_Re_Poly_Binder	Im_Poly_Binder	Err_Im_Poly_Binder	Re_Dens_Binder	Err_Re_Dens_Binder	Im_Dens_Binder	Err_Im_Dens_Binder
																																				
2	0		0.5893844174	0.0002849579	-1.58652681005E-006	7.27175338627E-005	0.5893844174	0.000285493	1.58652681004E-006	7.27175338627E-005	2.10839657673E-018	7.70227372995E-020	-1.93051572407E-007	1.08740620376E-005		0.0659164619	0.0034090152	-0.0001092976	0.0012634518	0.0659164619	0.0034090145	0.0001092976	0.0012634518	-0.0001167283	1.01168414784E-005	-2.64629331967E-020	9.88872189697E-020		-0.0290857899	0.0610250413	-1.07459282706E-016	1.083965657E-015	0.6663964914	3.08175163752E-005	0	0
2	0.1		0.5863785144	0.0028271606	-0.00002134	0.0008626391	0.5867073259	0.0028137796	-0.0005973636	0.0008266243	0.0181353094	8.69646453662E-005	3.42859265335E-005	0.0001278007		0.0567209378	0.0244879933	1.69004375298E-005	0.0138761791	0.0566063549	0.024255801	0.0042424654	0.012936377	-4.52445453969E-005	0.0001144798	-1.49994596737E-005	0.0001260235		0.6669417653	0.0002329132	-0.000031505	0.000252295	0.6664264025	9.41908464124E-005	8.28971595904E-006	8.59534744213E-006
2	0.2		0.5890210973	0.0017392836	0.0004467384	0.0003953438	0.5895942288	0.0017290375	-0.0003436936	0.0003954924	0.0371773754	0.0001082899	6.63808758801E-005	0.000063249		0.076692972	0.022020336	0.0003711099	0.0064786643	0.075739728	0.0216484706	-0.0007594207	0.0062307546	0.000511068	0.0001846383	1.11005688278E-005	0.0001277119		0.6664657575	0.00008961	5.52428197176E-006	6.21256087468E-005	0.6663564529	8.3581497354E-005	-8.13407577044E-007	2.79170478324E-006
2	0.3		0.5880614562	0.0025057324	-5.71165996753E-005	0.0006865455	0.5889020649	0.0024919239	-0.000073976	0.0006771598	0.0575490593	0.0002410146	-4.80624712987E-006	0.0001191587		0.052607831	0.0247198098	-0.0065112808	0.011175532	0.0520985356	0.0242306508	0.0079732752	0.0110901101	0.0009024657	0.0004590383	-0.0002307204	0.000376617		0.6665074447	9.22944772637E-005	-4.62870688466E-005	7.49039350553E-005	0.6664504359	9.49341195406E-005	3.11505804043E-006	2.50924127534E-006
2	0.4		0.5916495764	0.0009729011	-7.56204956437E-005	0.000309624	0.5927816598	0.0009685599	0.0001104063	0.0003195342	0.0807815491	0.0001298705	-1.59050946249E-005	6.05123948998E-005		0.0387622986	0.0089298897	-0.0025242544	0.0039308004	0.0380943245	0.0088653352	0.0021385496	0.0041303231	0.0013252005	0.0003245326	-0.000130175	0.0002057781		0.6665440051	3.30137011402E-005	-1.3132514564E-005	2.09081793127E-005	0.6665041126	0.000033485	-7.26354678757E-007	1.7112184503E-006
2	0.5		0.5943643342	0.0018262176	0.0001636391	0.0004471567	0.5957924126	0.0018040745	-0.0004105012	0.0004757188	0.1074075861	0.0003213322	4.34631327326E-005	9.89673444782E-005		0.0554346729	0.0186720263	0.00398843	0.0070859477	0.0535470524	0.0183090767	-0.0014200617	0.0073367371	0.0034463055	0.0011574672	0.000296686	0.0005519895		0.6664758706	0.000066507	1.67285791438E-005	3.18934036733E-005	0.6664484796	6.93078728319E-005	4.489751645E-006	4.93942549551E-006
2	0.6		0.5958622939	0.0029278725	-0.0003153093	0.0007039894	0.5977968816	0.0028727798	0.0002592186	0.0007675064	0.1383382054	0.0006578805	-7.86812310975E-005	0.0001797756		0.0748229166	0.0318476684	0.0067708369	0.0110087034	0.0709965596	0.0308571897	-0.0086285651	0.0122160022	0.0075863564	0.0032306651	0.000785535	0.0012689204		0.6664087128	0.0001124477	2.76978759439E-005	4.41658550154E-005	0.666376316	0.0001161837	-0.000003799	8.70115169924E-006
2	0.7		0.6003609815	0.0016612292	-0.00025354	0.0004331577	0.6025753416	0.0016375147	0.0001957186	0.0004673663	0.1758564164	0.0004672522	-7.41793612281E-005	0.0001286422		0.0580318629	0.0187942092	0.0012015459	0.0067519644	0.0555720197	0.0183301473	0.0001821165	0.0071342447	0.0093040989	0.0029555303	0.000190464	0.0011289633		0.6664705812	6.3268657565E-005	3.86831704196E-006	2.42865288243E-005	0.6664415548	6.76438055106E-005	0.000002582	3.93222339785E-006
2	0.8		0.6042163111	0.0021428785	-0.0004041949	0.0005193909	0.6068901641	0.0021063232	0.0001892202	0.0005801293	0.2207921966	0.00074774	-0.0001393517	0.0001785905		0.0514729371	0.0225394467	-0.0035349941	0.0070822512	0.0488278258	0.0220229629	0.006509449	0.007567856	0.0127973445	0.005491124	-0.0008813074	0.0016911908		0.6664942462	7.57133075481E-005	-0.000011849	0.000023259	0.6664713444	8.11495871918E-005	5.76228660187E-006	7.28294058269E-006
2	0.9		0.610866895	0.0030699292	-0.0001335563	0.0006243552	0.6139742206	0.0029983844	0.0001835992	0.0006460317	0.2763876639	0.0013005521	-4.87878365756E-005	0.0002504689		0.0767944586	0.0330688215	-0.0008379284	0.0108252401	0.0728700659	0.0317574458	0.003379503	0.0104210365	0.027980138	0.0118306514	-0.0003781484	0.0036864167		0.6664245837	0.0001032459	-2.92420241792E-006	0.000032339	0.666388311	0.0001146917	4.77320461449E-006	6.5764482622E-006
2	1		0.6144898361	0.0027032854	-2.32392482432E-005	0.0006362462	0.6180876233	0.002631233	-2.98759156622E-005	0.0006706539	0.3426620693	0.0014050522	-1.74863928581E-005	0.0003016258		0.0681090301	0.0282765968	0.0038921877	0.0115460853	0.0638729824	0.0265056252	-0.0041572977	0.0111035849	0.0375173615	0.0152095879	0.0019096949	0.0056532371		0.6664567004	8.60611917397E-005	1.08836620521E-005	3.17725609026E-005	0.6664223694	9.58800508536E-005	-6.9873032593E-007	9.05072726828E-006
2	1.1		0.623223711	0.0012952192	-0.0003408425	0.0003994149	0.6272554502	0.0012627534	0.0003189617	0.0004716935	0.4266576279	0.0008081402	-0.0001932823	0.0002126023		0.0351488076	0.0098520673	-0.002843238	0.0054491504	0.0317683512	0.0093031659	0.0051658322	0.0065381403	0.0285869163	0.0076176624	-0.0018208106	0.0036438714		0.6665636012	2.78576614039E-005	-6.67853763482E-006	1.33398740621E-005	0.6665382771	3.2995530415E-005	4.15328119869E-006	4.37377818663E-006
2	1.2		0.6250261887	0.0014131944	-0.0001013372	0.0004457418	0.6296447427	0.001375311	0.0001971905	0.0004838268	0.5245140017	0.001052531	-5.42021282058E-005	0.0002746849		0.0291246013	0.0103549072	0.0023870217	0.0046402799	0.026840486	0.0097974378	0.0009060033	0.0050849543	0.0339694822	0.011523401	0.0023401501	0.0042442934		0.6665858005	2.7854922011E-005	5.64967722657E-006	1.02577888298E-005	0.666560865	0.000033546	0.000005637	4.02625633851E-006
2	1.3		0.635723199	0.0011972418	-0.0003925836	0.0002936343	0.6407106094	0.001161346	0.0003307998	0.0003356772	0.6515969937	0.0010620507	-0.0002727348	0.0001998485		0.0428846973	0.0104114695	-0.0001080055	0.0039402378	0.0393475924	0.0097790809	-0.000033151	0.0044606311	0.0699253993	0.0161617569	-0.0003107157	0.0047388593		0.6665577556	2.53764631385E-005	-0.000000377	7.44587850146E-006	0.6665221345	3.29542809898E-005	-2.17433169508E-007	3.02417912491E-006
2	1.4		0.6445491255	0.0019557258	-0.0001237461	0.0004493669	0.6498271439	0.0018862663	-0.0002190295	0.000516104	0.8056559188	0.002006508	-0.0001459306	0.0003231281		0.0426875886	0.0196791003	-0.0024958436	0.0053152444	0.0387840668	0.0183669628	0.0006714498	0.0056361592	0.0932186193	0.0415923546	-0.005247471	0.0081322601		0.6665721003	0.000042573	-5.31687986646E-006	8.31906436215E-006	0.6665292904	5.96952957662E-005	-2.60516999872E-006	4.91279022187E-006
2	1.5		0.65067379	0.0027371594	0.0002846471	0.0006670865	0.6564269533	0.0026418947	4.94002770333E-005	0.0008590614	0.9905507733	0.0032519424	0.0002832606	0.0004950105		0.042282233	0.0234224621	0.0077581445	0.009094855	0.0374497304	0.022193062	-0.0086862422	0.0113414477	0.1249410189	0.0660626152	0.0132984058	0.0161580606		0.6665822599	4.48515050722E-005	8.95754487395E-006	1.09560711098E-005	0.6665315819	7.12019399437E-005	-2.05871567468E-006	7.73710808876E-006
2	1.6		0.6582810845	0.0009679848	-3.21723197887E-005	0.0002572992	0.6641029014	0.0009378861	-0.000308346	0.000278365	1.2172690141	0.0013406247	-0.0001890842	0.0002193906		0.0154565555	0.0052401469	-0.0009564411	0.002377479	0.0142380425	0.0049238468	0.0019274066	0.0025233058	0.063286137	0.0202987015	-0.0016466356	0.0052925047		0.6666387358	9.1158739123E-006	-7.29093499516E-007	2.37588509939E-006	0.6666178518	1.56510720221E-005	1.59370396199E-006	1.52264896918E-006
2	1.7		0.6735164747	0.0014980968	-3.3605300462E-006	0.0003526077	0.6791358502	0.0014199761	1.51123353376E-005	0.0004710066	1.5027408228	0.0023422266	2.53312937131E-005	0.0002334111		0.0334953644	0.010984359	0.0005431636	0.0053172761	0.0283528195	0.0099417015	-0.0012264131	0.0060586092	0.1730828959	0.0559755152	0.0004784605	0.0105308888		0.6666160377	1.6514247328E-005	1.52350122173E-007	3.09767918537E-006	0.6665693468	3.10169021481E-005	-1.09415743867E-006	3.24928999318E-006
2	1.8		0.6833674033	0.0013723241	0.0001044503	0.0002568067	0.6887441218	0.0013125911	-0.0004472095	0.0003175542	1.8360618113	0.0022875758	-0.0001728348	0.0001385085		0.0331660963	0.0099890711	-0.00087422	0.00301289	0.0296025288	0.0091710089	0.0027042481	0.0035648403	0.1920357706	0.0557999382	0.0017864012	0.0051794453		0.66662901	1.10614401909E-005	0.000000353	1.02470917125E-006	0.6665736668	2.70948842881E-005	2.80548707022E-006	2.10333370408E-006
2	1.9		0.6936898184	0.0010834511	-8.97106486949E-005	0.0002300118	0.6987566877	0.0010333214	0.000011015	0.0003290969	2.2312228814	0.0019090297	-6.62232246538E-005	0.0001367034		0.0231478382	0.0082625497	0.0005215299	0.0019484712	0.0198126324	0.0075136095	-0.0005915631	0.0024286216	0.1517873541	0.0539335994	-0.0007611549	0.0039112674		0.6666466581	7.1858694388E-006	-1.00404527905E-007	0.000000523	0.6666036266	2.13253150484E-005	-0.00000001	1.61580190229E-006
2	2		0.7048583324	0.0006119736	-0.0001971988	0.0001432377	0.7092978281	0.0005882907	0.0002089039	0.0001770578	2.6935693162	0.0010774204	6.17814712441E-005	8.52716978994E-005		0.018637938	0.0037141941	0.0005426607	0.0012845137	0.0165707918	0.0034409652	-0.0003653298	0.0015725462	0.1238494917	0.023076105	0.0003336269	0.0027892742		0.6666555073	2.38956070728E-006	3.05889164802E-008	2.56104585875E-007	0.6666163048	9.53105004903E-006	1.92685208823E-007	8.51212937776E-007
2	2.1		0.712015146	0.0005271539	-3.09342689209E-005	0.000118807	0.7158382381	0.0005116349	0.0001026595	0.0001523902	3.2151467628	0.000881067	9.9426578E-005	0.0001323628		0.0177220902	0.0033702248	0.0005897792	0.0010300462	0.0160274602	0.0031763872	-0.000819139	0.0012772152	0.1046625251	0.0185733657	-0.00312669	0.0037942934		0.6666600978	1.30223986373E-006	-2.01387846317E-007	2.44403094568E-007	0.666619549	8.53935785029E-006	-3.82436607769E-007	0.000000649
2	2.2		0.7221323904	0.0009592342	1.5073936774E-005	0.0002514315	0.7250584795	0.0009441008	0.0001064301	0.0003190553	3.8040527397	0.0013594154	0.0001393924	0.0004031266		0.0125109269	0.004618984	-0.0009266766	0.0017076657	0.0115271367	0.0045359181	0.001303913	0.0020130539	0.0522358487	0.0195531294	0.0053780044	0.0072144001		0.6666643985	8.6674731804E-007	2.48152299987E-007	3.32348252758E-007	0.6666331057	1.15111403245E-005	5.47617018117E-007	9.78065351496E-007
2	2.3		0.7259115223	0.0006358694	1.25774512243E-006	0.0001437063	0.728042262	0.000623599	-1.05132009932E-006	0.0001693049	4.4390539983	0.000698833	-7.52305306079E-006	0.0002856803		0.0186724907	0.004161075	-0.0004879549	0.0012967152	0.0175302994	0.0039947808	0.000738177	0.0014937387	0.0428624493	0.0101115085	0.0026569547	0.0056664386		0.6666653275	1.17558735152E-006	0.00000009	1.91609234389E-007	0.6666180807	1.01808851078E-005	3.2838617515E-007	6.09470734112E-007
2	2.4		0.7291416157	0.0003551901	0.0001501121	7.96052763616E-005	0.7303602946	0.000351262	-0.0001638452	0.00008717	5.1161848007	0.0002319252	-0.0003453789	0.0001768652		0.0180329467	0.0021496164	-1.52096104879E-005	0.0006658876	0.0174251576	0.002109559	0.0001958047	0.000711959	0.0101606135	0.0021830411	0.0007467482	0.0018962901		0.666666496	0.000000731	1.90513858411E-008	4.82849725554E-008	0.6666197233	5.16907800863E-006	2.39440102284E-007	2.11851752533E-007
2	2.5		0.7314768425	0.0003582718	7.23776559417E-005	8.30017600219E-005	0.7317241008	0.0003573845	-6.03057495543E-005	0.000084026	5.8176466691	5.89381143793E-005	-0.000144638	0.0001921619		0.0183357058	0.0021611998	0.0003245173	0.0007697302	0.0182114871	0.0021512528	-0.0003898753	0.0007779826	-0.0068605402	0.0012440606	-0.0002116732	0.0004921728		0.6666668715	1.09824691848E-006	-4.17803819497E-009	9.69386255852E-009	0.6666185588	5.03279963569E-006	-8.63370970585E-008	1.03591809054E-007
2	2.6		0.7319388082	0.0004149314	-0.0001552104	0.0001031464	0.7312307979	0.00041725	0.0001382368	9.88480738133E-005	6.5236261133	0.0001657319	0.0003227974	0.0002247068		0.0156773564	0.0025436899	-0.0002316589	0.0007953921	0.0159479281	0.0025737634	0.0001891913	0.0007629892	-0.0009641511	0.0016496283	-0.0003414756	0.001416718		0.6666667368	6.22647476666E-007	-5.3397716003E-009	2.21914134663E-008	0.6666248382	6.58948151089E-006	-5.6521508538E-008	1.76238597502E-007
2	2.7		0.7297669587	0.0005852202	1.38371426917E-005	0.0001553277	0.7281156132	0.0005939377	6.36507235702E-006	0.0001396326	7.2155638512	0.0005227617	-2.30964853454E-005	0.0002881427		0.0175095575	0.0031616963	0.0011252248	0.0013026519	0.018329709	0.0032506938	-0.0010371982	0.0011759713	0.0242994893	0.0055829566	0.003096136	0.0042928577		0.6666663988	8.10071492167E-007	3.96526385331E-008	0.000000055	0.6666187225	8.10071492167E-006	1.22592670829E-007	3.79176017826E-007
2	2.8		0.7255101051	0.0005479115	-4.02748907479E-005	0.0001640305	0.7229478781	0.0005596894	4.03165443721E-006	0.0001361469	7.8759961488	0.000720194	5.41390584558E-005	0.0002450766		0.0163218935	0.0031998224	-0.0002916388	0.0013964236	0.0176007771	0.0033374983	-0.0002893853	0.0012010071	0.0578814591	0.0110044958	-0.0011025633	0.005484138		0.6666660787	0	-1.1883751191E-008	0.000000059	0.6666202202	8.3161296677E-006	-7.49385451171E-007	5.94269406265E-007
2	2.9		0.7203119112	0.0008361197	-0.000330307	0.0002280868	0.7168968107	0.0008602276	0.0001201521	0.0001934366	8.4887085602	0.0013312144	0.0003904313	0.0002371771		0.0205041287	0.0051112239	0.0018464078	0.0020580091	0.0222627367	0.0053620954	-0.0015606911	0.0018341393	0.1116309717	0.0253214474	0.0059900243	0.0068815976		0.6666656605	4.46924443213E-007	5.53555364388E-008	6.36619303317E-008	0.6666078959	1.34449254158E-005	4.87414358603E-007	7.77233905224E-007
2	3		0.7125193465	0.0008126864	-0.0002395663	0.0002585742	0.7083617386	0.0008398355	4.09672169438E-005	0.000212215	9.0453665502	0.0014234908	0.0002334094	0.0001677299		0.0162745434	0.0042234386	0.0003499127	0.0023278959	0.0181028998	0.0044938695	1.11333501164E-005	0.0019580912	0.1121641736	0.0263338082	0.001283737	0.0053506464		0.6666657735	1.08030849459E-006	1.04248267425E-008	4.35870127484E-008	0.6666174513	1.15176626279E-005	5.28872988071E-007	1.27123003859E-006
2	3.1		0.7053323462	0.001194239	7.92765136437E-005	0.0002864549	0.7006178219	0.0012362781	-0.0001113769	0.0002329066	9.5360670445	0.0021099004	4.37092086652E-005	0.0001630286		0.0255388747	0.0097952327	0.0027034426	0.0031897518	0.0280085759	0.010531176	-0.0010973325	0.0025244785	0.17038159	0.0604052305	0.0056585166	0.0076866831		0.6666654336	5.62352968036E-007	4.16124582038E-008	5.63993656102E-008	0.6665914614	2.73247995787E-005	2.19389691572E-006	3.19069686096E-006
3	0		0.3551812626	0.0009954296	4.50114061845E-005	0.0003128928	0.3551812626	0.0009954296	-4.5011406185E-005	0.0003128928	1.47160799249E-019	2.61151925961E-020	5.52767843859E-007	3.83976957048E-006		0.1931614947	0.0203214503	0.0004848878	0.009255638	0.1931614947	0.0203214448	-0.0004848878	0.009255638	-5.15849939609E-006	9.22079844107E-007	1.47511394421E-021	8.91014174238E-021		-0.0056581972	0.1129656098	-2.18576393977E-017	1.59015831634E-015	0.6644209873	0.0002115264	0	0
3	0.1		0.3529921696	0.0032029786	0.0001996437	0.0008662133	0.353170551	0.0031991904	-0.000176661	0.0008944563	0.0013208692	1.20113280816E-005	2.4581702288E-006	1.11434988536E-005		0.268904274	0.0842320005	0.0205970238	0.0291521426	0.2668129869	0.0839750406	-0.0255971116	0.0308378659	6.24278637321E-006	4.57189183043E-006	3.16674610445E-006	4.25227333922E-006		0.6662090315	0.0011373295	0.000741586	0.0010494706	0.6636376006	0.0008728374	-2.13085521206E-005	0.000037465
3	0.2		0.3540411384	0.0028019553	-0.0006465097	0.0008301632	0.3545401719	0.0027695991	0.0006211594	0.0008545291	0.0027699606	2.20362290513E-005	-9.3133544361E-006	1.20947327143E-005		0.2040170476	0.0561711361	-0.0029360164	0.0245183125	0.1977146746	0.0554389391	0.005931343	0.0243202374	3.41613989916E-005	1.0911413694E-005	-0.000001339	8.37508335941E-006		0.6649682976	0.0006305502	-6.23244835266E-005	0.0004876503	0.6643167965	0.0005865445	1.60535269206E-005	3.69757376831E-005
3	0.3		0.3532380035	0.0031352709	-0.0010337437	0.0009171677	0.3536259195	0.00312322	0.0007031359	0.0009020261	0.0044584229	3.95774366231E-005	-1.73453485671E-005	1.60237449508E-005		0.2446242199	0.0625052077	0.0393238862	0.0295383091	0.2433191826	0.0624431433	-0.0337266468	0.0290972843	0.000113149	3.02007412484E-005	2.56698326501E-005	0.000019545		0.6642613128	0.0006794541	0.0005952895	0.0004366324	0.6638183886	0.0006678529	3.03128301215E-005	3.52133995837E-005
3	0.4		0.3607099656	0.0032270776	2.63320546065E-005	0.0010115554	0.3614838178	0.0032266587	2.47313721899E-005	0.0009895458	0.0066960148	5.98524222807E-005	4.96751363026E-007	2.22782067257E-005		0.1851012838	0.0585109368	-0.0175367547	0.0274327438	0.185916059	0.0580077733	0.0277682459	0.0278899958	0.0001905258	6.07969364222E-005	-2.27228916795E-005	3.37536597937E-005		0.6648551197	0.000601162	-0.0002172471	0.0003357932	0.664574989	0.0005900084	0.000053762	4.19708754479E-005
3	0.5		0.3568560221	0.0031667238	-0.0010455898	0.0009224012	0.3579784336	0.0031531784	0.0005321967	0.0009202075	0.0093481154	8.2851697052E-005	-0.000029389	2.64329159115E-005		0.2162088888	0.0613495689	0.017529602	0.0280599468	0.2142869371	0.0605445417	-0.0064381765	0.0281421266	0.0004461232	0.0001263036	3.84596694198E-005	0.000063042		0.6644738441	0.000639466	0.0001932062	0.0003170166	0.6642443376	0.0006304263	5.62576487592E-005	6.62732059971E-005
3	0.6		0.3595905944	0.0028723724	0.0004089732	0.0009585965	0.3610712355	0.0028575287	-0.0002104434	0.0009949185	0.0130221505	0.0001038248	1.52879178317E-005	3.63252335246E-005		0.175178583	0.0490933743	0.0209613282	0.0245325499	0.1714509811	0.0490369659	-0.0266982456	0.0254667258	0.0006918839	0.0001929342	8.68754383923E-005	0.0001008077		0.6648832308	0.0005031538	0.000222194	0.0002669303	0.6646515845	0.0004903991	-3.25464313128E-005	3.56418949143E-005
3	0.7		0.3534366196	0.0039273396	0.0002176477	0.0011437087	0.3555357351	0.0038861036	0.0008023168	0.0011412259	0.0175080404	0.0001940008	1.04067817485E-005	5.75734686784E-005		0.1754725259	0.0637919432	0.0001359123	0.0306505001	0.1715388645	0.0625651619	-0.0037582149	0.0291621196	0.001298028	0.0004673822	1.39218457641E-006	0.0002285426		0.6648106096	0.0006782086	-7.35993705089E-006	0.0003315248	0.6646675781	0.0006635929	-2.62575365993E-005	0.000069238
3	0.8		0.3617643944	0.0020044728	-0.0005423322	0.0006846011	0.3645315303	0.0019770313	0.0002743318	0.0007267105	0.0243755702	0.000134531	-0.000036292	0.000046055		0.1211173213	0.031681284	0.0214132926	0.0162644546	0.1153605941	0.0312452162	-0.0158985696	0.0164409341	0.0016605571	0.0004282263	0.0002890064	0.000220226		0.6654522846	0.0003156104	0.0002228778	0.0001633605	0.6653151252	0.0003118628	2.95984912515E-005	3.07861728992E-005
3	0.9		0.3643507577	0.0019550018	0.0002924075	0.0007925213	0.3679061372	0.0019098338	0.0004623999	0.0008400427	0.0332994189	0.0001776992	2.67757231665E-005	7.13814022442E-005		0.1101254582	0.0324741935	-0.0081437813	0.0188351865	0.1014305447	0.0314486686	-0.0008886634	0.0189133139	0.0027729732	0.0008042428	-0.0002016381	0.0004623578		0.665553341	0.000328952	-8.27158044933E-005	0.0001870117	0.6653997677	0.0003200031	-0.000049111	5.46719152421E-005
3	1		0.3766550841	0.0031307643	-0.0010546185	0.0010415265	0.3810075231	0.0030474407	0.0007216502	0.0011399081	0.0466228432	0.0003845922	-0.0001276537	0.0001253288		0.1476116533	0.0512244382	0.0043870743	0.0279324323	0.1352601322	0.0473291548	-0.0066160925	0.031757508	0.0067633141	0.0023165177	0.0001965601	0.001237832		0.665296483	0.0004716561	5.63929311199E-005	0.0002464867	0.6651777199	0.0004559053	-5.4262915084E-006	4.86023314938E-005
3	1.1		0.3783964768	0.0038139939	0.0003662693	0.0012175121	0.3839789584	0.0036981583	0.0005840435	0.0013126581	0.0634194026	0.0006317852	6.01943961181E-005	0.0001957843		0.1389211558	0.068183866	0.002150296	0.0304655195	0.1271080919	0.0638740749	-0.0081087814	0.0312627614	0.0115746586	0.0056044855	0.0001460534	0.0024367812		0.6654203453	0.0006073835	2.07475765473E-005	0.0002616126	0.6653261943	0.0005897126	-0.000028087	7.21794158137E-005
3	1.2		0.3914851312	0.0036641445	-0.0003679144	0.0010723021	0.398401573	0.0035050192	-0.0004621087	0.0011154059	0.0888208221	0.0008177277	-0.000081303	0.0002290157		0.1357418138	0.0540456577	-0.0006587379	0.0252800513	0.1220847563	0.0490428496	0.0081866356	0.0257372179	0.0205314642	0.0080866545	-7.79992409301E-005	0.0036085995		0.6655032034	0.0004564641	3.21145450078E-006	0.0002037129	0.6654470874	0.0004361409	3.70678825853E-005	3.93308567396E-005
3	1.3		0.3939488797	0.0028911729	-0.0008507657	0.0009222651	0.4030194115	0.0027757757	0.0004501879	0.0010772379	0.1211026286	0.0008705182	-0.0002465984	0.0002602833		0.1240747699	0.0424336364	0.0029384586	0.0228920281	0.10814753	0.0399283344	0.0001576102	0.0257024604	0.0343322307	0.0115185526	0.0007029155	0.0058352169		0.6656306922	0.0003474147	2.06535566854E-005	0.0001775186	0.665561893	0.0003434065	1.26462312959E-005	0.000040621
3	1.4		0.4175618223	0.0029910178	-0.0005000374	0.000938603	0.4275008636	0.0028287615	0.0010369758	0.0010270051	0.1738186337	0.0012052185	-0.0001770479	0.0003475196		0.1061441323	0.0396541659	-0.0051605199	0.020297047	0.0914295835	0.0360517426	0.0171294917	0.021232081	0.0527581634	0.0193036288	-0.0020224271	0.009064629		0.6658940312	0.0002846792	-2.88132855742E-005	0.0001330449	0.6658398412	0.0002809155	4.61478813337E-005	3.28174497708E-005
3	1.5		0.4323164804	0.0015808891	-0.000486495	0.0004943613	0.444348294	0.0014833689	0.0006386468	0.0005824289	0.2440420618	0.0008514106	-0.0002215773	0.0002365248		0.0939653083	0.0202667191	0.0009495964	0.0108411083	0.0775598513	0.0179151622	0.0003460694	0.0119271226	0.0838813507	0.0176532278	0.0010541096	0.0083513016		0.6660434026	0.0001318705	8.83708782405E-006	6.16718817606E-005	0.6659965278	0.0001327944	5.03006676369E-006	1.86263747681E-005
3	1.6		0.4502362894	0.0018953985	-0.0002395096	0.0005780682	0.4641339005	0.0017524243	0.0004230354	0.0007229269	0.3447535441	0.0013609716	-0.0001401952	0.0003515469		0.0900799544	0.0236557132	-0.0001083968	0.011217292	0.0704513093	0.0204556467	0.0091912507	0.0134575964	0.1437222876	0.0364833422	0.0011083769	0.0147058353		0.6661316667	0.0001358254	4.05673445034E-006	5.4616419379E-005	0.6660880676	0.0001378687	3.06393428689E-005	2.5790075994E-005
3	1.7		0.4748843247	0.0023321788	0.0006576015	0.0007236544	0.4899971035	0.0021692791	-0.0005393486	0.0009119835	0.4929655012	0.002168249	0.0005607008	0.0005352058		0.0580288255	0.0229937425	0.0030807385	0.0113010108	0.0457354145	0.019884073	-0.0086632678	0.0138231164	0.1568662559	0.0600904459	0.0050185153	0.0234288353		0.6663813855	0.0001095856	9.04951676609E-006	4.26373473069E-005	0.6663277827	0.0001210652	-1.73422327642E-005	1.77605598803E-005
3	1.8		0.4987024527	0.0012286389	-0.0001845044	0.0003786593	0.514862405	0.0011328967	0.0006855235	0.000474994	0.7012896394	0.0014866748	-7.31823218802E-005	0.0003232077		0.062402246	0.0150959823	0.0002786171	0.0060393061	0.0483181461	0.0128984317	-0.0016546105	0.0071968405	0.2892687452	0.0661653721	-0.0001165694	0.0182704612		0.6664070544	5.92878985444E-005	-0.000000142	1.63781856563E-005	0.6663409105	7.09071956781E-005	-5.01692041723E-006	8.77174808412E-006
3	1.9		0.5257615782	0.0007923228	-9.02558326535E-005	0.0002154728	0.5421800381	0.0007281665	-0.0001472962	0.0002947422	0.9983990016	0.0011962576	-0.000174952	0.0001957244		0.0591523705	0.0081070254	0.0003002035	0.003493628	0.0451110226	0.0069223298	0.0008371278	0.0043683681	0.4261607668	0.0557778109	0.0026279294	0.0143031444		0.6664775417	2.47846524696E-005	1.13294352541E-006	6.3476560694E-006	0.6663956501	3.48647348325E-005	2.63041626436E-006	5.32292204782E-006
3	2		0.5552233892	0.0008829878	0.0001218258	0.0002354795	0.5707719226	0.0008057853	-0.0001029292	0.0003183414	1.414157703	0.0015974561	8.73641943584E-005	0.0002056281		0.0502364574	0.0085240652	-0.0011980355	0.0036180011	0.0380107031	0.0072287507	0.002750238	0.0043571083	0.5236792069	0.0832393565	-0.0015124945	0.0169546774		0.666550404	1.84870510331E-005	-3.79746238437E-007	3.76969518531E-006	0.6664606934	3.29680684623E-005	3.57148326554E-006	5.07357846232E-006
3	2.1		0.5855629329	0.0007891526	2.60680677348E-005	0.0001919955	0.5989620667	0.0007239147	-3.08574535178E-005	0.0002493562	1.9781338262	0.0016071878	2.67058883901E-005	0.0001315802		0.0450531071	0.0077255714	-0.0001315157	0.002701212	0.0355151277	0.0065116053	0.0007528419	0.0032317532	0.5938382053	0.096815876	0.0018415833	0.0110979398		0.6665995194	1.08515221844E-005	2.13189077752E-007	1.25742252365E-006	0.6665008331	2.66321554347E-005	1.19753194652E-006	3.09322662632E-006
3	2.2		0.6089813012	0.0005524853	8.19256619808E-005	0.0001400554	0.6200138592	0.0005165021	-0.0001061144	0.0001888505	2.6964966797	0.0011478186	-7.22202400018E-005	0.0001369561		0.0366619206	0.004871477	0.0004161948	0.0017085029	0.0296596777	0.0043472985	-0.000122609	0.0021661726	0.5024465914	0.0627269885	0.0012792754	0.0106646241		0.6666361279	0.000003271	8.95696353689E-008	6.51274658412E-007	0.666538311	1.61576601168E-005	5.81193826632E-007	1.89278076693E-006
3	2.3		0.631018396	0.0003893673	0.000014225	0.0001050546	0.638717856	0.0003710569	-4.40812121599E-005	0.0001345665	3.5834196076	0.0007019902	-5.14808090351E-005	0.0001851851		0.0264639627	0.0028512288	0.0002874211	0.0010523685	0.0225147138	0.0026072683	-0.0004799628	0.0013182207	0.2615023758	0.028052348	-0.0026447587	0.0105022315		0.6666577218	1.22661087675E-006	-9.06312081565E-008	3.63243598277E-007	0.6665770758	8.84521682236E-006	-3.45815376097E-007	9.3110710748E-007
3	2.4		0.6459430163	0.0004448212	2.95856116223E-005	0.0001275931	0.6502703801	0.0004317356	-3.39657180776E-005	0.0001506431	4.6041567123	0.0005146559	-6.57254177761E-005	0.000313157		0.0239613489	0.0031575604	-0.0001568479	0.001266301	0.0215969422	0.0029958986	-0.000061158	0.0014535604	0.0693031209	0.0135766054	-0.0003707339	0.0109698809		0.6666652883	2.09772034293E-006	-0.000000008	2.29830658033E-007	0.6665864826	9.7267290853E-006	-3.29438386843E-007	6.17699279171E-007
3	2.5		0.6530809496	0.0003634438	9.23355835707E-006	0.000101682	0.6539720145	0.0003613348	-2.28067927178E-005	0.000105555	5.7096476437	0.000104522	-2.69078518494E-005	0.0002772083		0.0251812801	0.00254291	-8.85940515301E-006	0.0010535329	0.0246925882	0.002516553	-1.14308016782E-005	0.0010783401	-0.0387035378	0.0048625312	-0.0003191573	0.0021461026		0.6666672457	0	-4.35116711627E-009	2.92585767427E-008	0.6665819985	7.42805572862E-006	-2.72653176392E-008	2.33726144503E-007
3	2.6		0.6524963406	0.0003294672	-4.76541389113E-005	0.0001040701	0.6499169463	0.0003353441	3.23737561259E-005	9.4114651764E-005	6.8341914721	0.00023825	0.000119609	0.0002535321		0.0233717967	0.0024512086	-0.0001710135	0.0010724022	0.0247692499	0.0025357987	-2.80220464912E-006	0.0009950111	-0.0012923076	0.0055721965	-0.0010006149	0.0057690708		0.6666667142	2.91469150759E-006	-9.5555469203E-009	5.49060246143E-008	0.6665836809	8.84069706396E-006	-2.73411403818E-007	0.000000288
3	2.7		0.6451833727	0.0003826586	-9.7545445258E-005	0.0001311611	0.6391692344	0.0003983046	0.000078665	0.0001054039	7.9061233534	0.000603517	0.0001729868	0.0002286762		0.0234074661	0.0028297096	0.00106324	0.0013432326	0.0267259252	0.0030530712	-0.0006272372	0.001140344	0.1736026374	0.0213626758	0.0103104555	0.0112757943		0.6666654563	2.94066361E-006	7.32478090583E-008	8.01776839168E-008	0.6665776579	9.18221917921E-006	7.50568345771E-007	7.82807533908E-007
3	2.8		0.6308878857	0.000362508	0.0001721323	0.0001282483	0.6215895165	0.0003845869	-7.08996488182E-005	9.64384312536E-005	8.8651166463	0.000749284	-0.0001982149	0.0001336939		0.028141808	0.0029499906	-0.0001151229	0.0015161832	0.0339637721	0.0033395298	-0.000285484	0.0011877726	0.4089121555	0.0390282689	-0.002187252	0.0100171129		0.6666643699	2.63858571446E-006	-1.25107271614E-008	5.66745865773E-008	0.6665513768	1.00474350609E-005	-7.264155376E-007	1.25979273275E-006
3	2.9		0.6091309859	0.0009326448	-0.0002071025	0.0003638447	0.5966715807	0.0010158876	3.78741917315E-005	0.0002643869	9.6759118492	0.0021606614	0.0001717251	0.0002040818		0.0284587068	0.0072777259	-0.004219904	0.0039224541	0.0371293145	0.0084681676	0.0020535328	0.0030876434	0.5378956697	0.1159909635	-0.0229472456	0.01711107		0.6666641236	6.78434812187E-007	-1.09154279443E-007	8.12374456331E-008	0.6665335445	0.000028316	-4.6652743504E-006	0.000003931
3	3		0.5850496515	0.0006349129	-2.32841326491E-005	0.0002538748	0.5704464025	0.0006927511	0.000099826	0.0001836815	10.3162341475	0.0013585026	-0.000095669	0.0001383081		0.0327732619	0.0057939152	0.0029946555	0.0030804992	0.0431759502	0.006816088	-0.0008163345	0.0025232199	0.530913184	0.0794870756	0.0095467468	0.0115136729		0.666664456	2.14944336197E-006	0.00000004	4.81543794269E-008	0.6664984244	2.48118767249E-005	0.000004487	3.11848317754E-006
3	3.1		0.5563437877	0.0008773894	0.000189679	0.0003939914	0.5402519543	0.0009594814	-0.0001853691	0.0003023181	10.8051622588	0.0016292695	0.0001461606	0.0002669792		0.030706949	0.0083975464	-0.0016203166	0.0049548835	0.0414307928	0.0101315349	0.0012595807	0.0042941185	0.3885147299	0.0872974956	0.0029839515	0.0193805824		0.6666651924	9.82723766726E-007	1.12682480996E-008	7.3799743162E-008	0.6664818504	4.07445380008E-005	-9.80803487171E-007	5.15221254342E-006
4	0		0.1957292023	0.0020009816	0.0001712229	0.0007116288	0.1957292023	0.0020009816	-0.0001712229	0.0007116288	8.88523089779E-021	4.40641689373E-021	1.68312227903E-007	6.99510867092E-007		0.3381636144	0.056020526	-0.0089783828	0.0297316761	0.3381636144	0.056020523	0.0089783828	0.0297316761	3.24232190392E-009	2.81591273587E-008	-4.64059663053E-023	2.41416269328E-022		-0.0488118098	0.1877528033	2.53552780546E-017	2.26694698987E-015	0.6536858014	0.0018884182	0	0
4	0.1		0.1912340792	0.0056651748	-0.0004937126	0.0021552646	0.1908647211	0.0057730822	0.0010361306	0.0020523234	7.73449058639E-005	2.2618812112E-006	-7.03320079944E-007	2.21144326263E-006		0.325067729	0.1290737719	-0.0428115414	0.082396779	0.3448142757	0.1344168849	-0.009293815	0.0778875565	2.13814842745E-007	1.23471936371E-007	-4.42215406714E-008	1.34630788338E-007		0.666463673	0.0071260924	-0.0024671908	0.0075835018	0.6530006458	0.0046884147	-0.0008915273	0.0006513334
4	0.2		0.1931935578	0.0050547131	0.0018938205	0.0020692852	0.193107145	0.0051017356	-0.000537072	0.0021449313	0.0001687006	4.40511466614E-006	2.19018948591E-006	2.70435133309E-006		0.229775121	0.1164850448	-0.0339586393	0.070929492	0.2314906004	0.1175444943	0.0407666585	0.073652385	7.76547899386E-007	3.69551866715E-007	-1.55290009581E-007	3.2422520935E-007		0.6601732659	0.0045595032	-0.0020980611	0.0038971641	0.6566030768	0.0043478019	2.20346292131E-006	0.0004826992
4	0.3		0.2041458015	0.0037207158	0.0010270635	0.0015362793	0.2042424019	0.0037238712	-0.0010330671	0.0015329665	0.0003029459	0.000005521	1.82855748151E-006	2.73255448935E-006		0.2223954114	0.0885082212	0.0047173076	0.0507334974	0.2230472964	0.08878825	0.0008557023	0.0495959788	2.14634213146E-006	7.90720765878E-007	4.63793588135E-008	5.34742611071E-007		0.6602567546	0.0027811697	-9.37869496991E-006	0.0018467956	0.6582423994	0.0026746595	7.90860927083E-005	0.000079102
4	0.4		0.1873814692	0.0056181916	0.0007610609	0.0019586536	0.1877420928	0.005575905	2.5102428962E-005	0.0020441876	0.0004376291	1.31259380601E-005	1.84971797505E-006	0.000004962		0.3319035211	0.1361149105	0.0480555844	0.0796277736	0.3221385993	0.1344021633	-0.0717445944	0.0824675181	7.54538189747E-006	2.97555070278E-006	1.1623522441E-006	1.88673732414E-006		0.6539908402	0.0052924986	0.0020775081	0.0032755084	0.6522664701	0.005187707	-0.0005316815	0.0003190143
4	0.5		0.2027066456	0.0040299877	0.0008011669	0.0017685496	0.2030020954	0.004004341	-0.000719323	0.0017623873	0.0007228796	1.43723914347E-005	2.95552681785E-006	6.53536155296E-006		0.2056659725	0.0880233044	-0.0030248972	0.0583480508	0.2027738606	0.08706286	0.0039729005	0.0579011603	1.10297240949E-005	4.48976636315E-006	-1.56763328992E-007	3.07627133115E-006		0.66018342	0.0028100619	-0.0003194114	0.0019094548	0.6585972383	0.0027273167	-1.52632691895E-006	0.0001105585
4	0.6		0.1869187201	0.0038096873	-0.0011744808	0.0017066776	0.187610245	0.0038525041	0.0014380829	0.0017396187	0.0010047604	2.04748316351E-005	-6.42168096233E-006	9.31507032946E-006		0.2116157214	0.1024566623	-0.0195353397	0.048460792	0.2155294805	0.1054962788	-0.0108525157	0.0510900593	2.52789171891E-005	0.000011854	-2.27193514822E-006	5.68457534613E-006		0.6581124255	0.0041513714	-0.0006934537	0.0019572794	0.6560786887	0.0039895115	-0.0007062459	0.0004678202
4	0.7		0.1949298133	0.0056854444	-0.0008519284	0.0025061233	0.1959141871	0.0057251533	0.0011140301	0.0026145634	0.0015706106	4.57991603382E-005	-6.91026388271E-006	2.03076466163E-005		0.1920817909	0.1071659552	-0.0146096132	0.0814365926	0.1913280656	0.1086249044	0.0226196652	0.0840121735	5.12981728988E-005	2.78302730553E-005	-3.82989223912E-006	2.12612457851E-005		0.659938272	0.003794118	-0.0002794707	0.0029337794	0.6583321024	0.0037323156	0.0001972087	0.0003681016
4	0.8		0.191349363	0.0053001568	-7.40861605802E-005	0.0021268393	0.192538433	0.0052504802	4.54276675093E-005	0.0021112321	0.0023053977	6.38395476597E-005	-8.97491245714E-007	0.000025645		0.2459935455	0.1252612962	0.0665312253	0.0672802016	0.2412132106	0.1238818518	-0.0610476422	0.066070605	0.0001450092	7.26929341807E-005	0.000038654	3.90857532076E-005		0.6577099885	0.004548039	0.0023830899	0.0024570826	0.6562135851	0.0043780134	4.11675678252E-005	0.0002364859
4	0.9		0.2040696621	0.0046723104	6.76137859333E-005	0.0017395711	0.2056445259	0.0046123842	0.0011379669	0.0016578039	0.0036726672	8.40448142903E-005	1.22094697606E-006	0.000031239		0.2555240073	0.1060116769	-0.0185633077	0.0586360255	0.251737751	0.1041090123	-0.0076185134	0.0532286681	0.000334572	0.0001371753	-2.40315381284E-005	7.57666914276E-005		0.6584340288	0.0035543518	-0.0004551232	0.0018539692	0.6574358299	0.0034347612	-0.0004372563	0.0004000823
4	1		0.2005540569	0.004397669	-0.0013858332	0.0018026448	0.2031336847	0.0043436496	0.001278894	0.0018697486	0.0053902134	0.000118102	-3.70588336346E-005	4.82122782312E-005		0.2098297073	0.0962742532	0.0212581268	0.0563798434	0.2004578203	0.0922074007	-0.0022967735	0.0598838934	0.0006117442	0.0002777168	6.1171051021E-005	0.0001619186		0.659870747	0.0030989687	0.0008535448	0.0018249309	0.6587656753	0.0029767327	0.0003154093	0.0002991883
4	1.1		0.212467311	0.0048584859	-0.0001375587	0.0022114765	0.2157226192	0.0047791456	-0.0005252748	0.0021705225	0.0085278424	0.0001947566	-5.62947995155E-006	8.80440827034E-005		0.1944946667	0.1052403592	0.0705992332	0.0906414403	0.188413154	0.105926554	-0.0633635467	0.0838721805	0.0012631142	0.0006769003	0.0004509087	0.0005790141		0.6610770928	0.0030033983	0.0017265882	0.0023910543	0.6600047882	0.0030661854	8.27773763935E-005	0.0002339933
4	1.2		0.2243847881	0.0057173476	-0.0003306479	0.0019304043	0.2285851174	0.0056486691	0.0002859609	0.0019866977	0.0134538664	0.0003420999	-1.95025778961E-005	0.0001142235		0.2433789136	0.1352151386	-0.0030693326	0.0631117524	0.2349663545	0.1321232256	0.0186729361	0.0653638053	0.0035088743	0.0019356451	-4.11383769266E-005	0.000893858		0.6604656185	0.0033524889	9.53407181482E-006	0.0015868803	0.6598591045	0.0032556725	0.00019128	0.000171365
4	1.3		0.2075310049	0.004115432	-0.0018552329	0.0017949375	0.2145620552	0.0039844275	0.0030770256	0.0020450683	0.0186059784	0.0003676345	-0.0001621349	0.0001577516		0.1725040483	0.0803095747	0.0299312889	0.0599299333	0.1470763911	0.0772326494	-0.0559591153	0.0610259566	0.0055665088	0.0025644542	0.0009279467	0.0018834022		0.6614538276	0.0024420597	0.0008029201	0.0017215966	0.6606991615	0.0023341734	-0.0004635217	0.000239327
4	1.4		0.223565431	0.0028721216	-0.0005132521	0.0017279737	0.2333851157	0.0027945994	0.0015447378	0.0018055689	0.0299905158	0.0003836664	-6.67217821107E-005	0.0002252548		0.0783630082	0.0511643024	-0.0462552269	0.0369021329	0.067740034	0.0493908151	0.0360819085	0.035253267	0.005775007	0.0036461796	-0.0032196466	0.0025709267		0.6644586169	0.0014257115	-0.0012322192	0.0009605836	0.6636018564	0.001258547	-0.0001286177	0.0001670582
4	1.5		0.2450677982	0.0024923246	-0.0001233193	0.001032259	0.2573066852	0.0023588243	-0.0006912218	0.0011463557	0.0492474328	0.0004963223	-2.6618070348E-005	0.0001979401		0.1467741219	0.0425747611	0.002550902	0.0257858287	0.1212127441	0.0386400899	-0.0082238033	0.0283205231	0.0236833034	0.0067248891	0.0003869461	0.0039353631		0.6634436708	0.0009292306	6.09434884272E-005	0.0005419899	0.6631753902	0.0008332293	-6.69754411269E-005	0.0001140884
4	1.6		0.2650585795	0.0026569929	0.0006125038	0.0010904475	0.2807937401	0.0024575266	-0.0009241864	0.0011949003	0.0799392629	0.0007884173	0.0001686269	0.0003065673		0.1355286065	0.0453453551	-0.0095266369	0.0299451496	0.1064660606	0.0390564013	0.0143520638	0.0313720775	0.0488043544	0.0159167296	-0.0030636402	0.0099765255		0.6641241693	0.0008347442	-0.0001662093	0.0005091175	0.6640079059	0.0007513539	5.86563422707E-005	0.000114499
4	1.7		0.2824564163	0.0031699747	-0.0001067458	0.00102637	0.3030956319	0.0029026895	0.000003449	0.001175401	0.1282421195	0.0014026506	-4.57252156234E-005	0.0004178017		0.1707208194	0.0730976105	0.0023925498	0.027537265	0.1336873493	0.0615463348	-0.01125738	0.029876133	0.1362385685	0.0572719829	0.0013530324	0.0197559758		0.6638201915	0.0012147142	4.65599320367E-005	0.0004196502	0.6638990264	0.0010835881	-7.75141905684E-005	0.0001160037
4	1.8		0.3164091155	0.0015541027	0.0004047097	0.0005677925	0.3407974049	0.0013974679	-0.0005302127	0.0006965361	0.2166695255	0.0010189429	0.0002301092	0.000325083		0.1164894031	0.0274155944	-0.000776042	0.0133914856	0.0816959447	0.0221384179	-0.0003585921	0.0152141252	0.2078537512	0.0470816844	-0.0015549914	0.020030591		0.6651833271	0.0003387958	-0.000013863	0.0001403907	0.6651860985	0.0003038255	-1.03322652442E-005	4.32288915721E-005
4	1.9		0.3533467075	0.0016100061	0.0003106726	0.0005032729	0.3811991309	0.001425321	-0.0003969244	0.0006295538	0.3659140475	0.0015376893	0.0002114284	0.0003921452		0.1053878431	0.0228789488	-0.0021958671	0.0107151228	0.0736830931	0.0182443342	4.37708570419E-005	0.0117255025	0.3988438926	0.0834996612	-0.006171458	0.0319577042		0.6656753524	0.0002079823	-1.66282360131E-005	7.97607636985E-005	0.6656553741	0.0001989086	-1.32205522396E-005	3.1755504959E-005
4	2		0.4002816164	0.0009372243	0.0002762908	0.0003141563	0.429795162	0.0008295723	-2.64523076214E-005	0.0004107952	0.6265870812	0.0012793844	0.0003283332	0.0003076036		0.0732437261	0.011238044	0.0002816732	0.0058567548	0.0487966487	0.0091373943	-0.0013227257	0.0067195221	0.5801471106	0.0835098954	-0.0044476371	0.0305640447		0.6661752045	7.08522941583E-005	-4.63459298442E-006	0.000025983	0.6661091218	7.72594129262E-005	-3.58052028781E-006	1.35915782787E-005
4	2.1		0.4511119229	0.0010169219	-1.68549194476E-005	0.0003013792	0.4796422193	0.0008880206	0.0007673479	0.000427265	1.0618755942	0.0018836274	0.0002990601	0.0003198926		0.0689355408	0.0135821874	0.0004024296	0.0050317182	0.0442870527	0.0104508772	-0.0016254287	0.0065751242	1.0083815332	0.1885006542	0.0026871342	0.039576029		0.6663695517	5.50634412859E-005	6.54062990458E-007	0.000011673	0.6662672779	7.16033761852E-005	-4.69669902863E-006	1.32986885741E-005
4	2.2		0.5029955605	0.0005437172	-1.94994617314E-005	0.0001552921	0.52724903	0.0004795675	-5.79889151314E-005	0.0002237496	1.7545872726	0.0012392376	-0.0001282683	0.0001497297		0.0510547087	0.0058205504	0.0003631702	0.0023868647	0.0338328984	0.0045791412	-0.0008111292	0.0030150495	1.1398489054	0.1217464603	-0.0077193614	0.0202130535		0.6665433732	1.36182374405E-005	-8.2193108357E-007	2.18332024174E-006	0.6664232875	2.5796534024E-005	-0.000001587	4.25222683744E-006
4	2.3		0.5507804396	0.0004137372	0.0001125139	0.0001259962	0.5679921824	0.0003771458	-0.0002722578	0.0001813224	2.7668393645	0.0009570922	-0.0002849256	0.0001827412		0.0356804863	0.0035247203	0.0005556113	0.0015728401	0.0251232765	0.0030301577	-0.0017080744	0.0020296515	0.8147002338	0.0740410318	-0.0230191449	0.0206616539		0.6666313088	3.68794959298E-006	-9.97210731711E-007	0.000000899	0.6665158222	1.37166607491E-005	-2.70526692443E-006	2.25457928339E-006
4	2.4		0.5838118155	0.0004668563	9.4481769294E-006	0.0001237757	0.5933719341	0.0004407059	1.64966004468E-005	0.0001562022	4.0779062493	0.0007726344	1.37023680498E-005	0.000310595		0.0382038185	0.0043033881	-8.44385610971E-006	0.0016183294	0.0320069614	0.0038393152	-0.0002018623	0.0019183777	0.378711109	0.0474172063	-0.0050274631	0.0267815391		0.6666591442	0	-1.00419057637E-007	5.3674607449E-007	0.6665178051	1.58612391022E-005	-3.86335357805E-007	1.35769032303E-006
4	2.5		0.6009222741	0.0003354585	2.3782868357E-006	0.0001062567	0.602861034	0.0003316032	-6.19147831914E-007	0.0001124108	5.5950735308	0.0001207078	1.26880663303E-005	0.0003282165		0.0266924371	0.0025368024	0.0002558698	0.0011509885	0.0256651194	0.0024843574	-0.0002659574	0.0012028086	-0.0913466575	0.0098760616	-0.0017388466	0.0057398055		0.6666676813	4.10656104969E-006	-1.85166254505E-008	6.11110624543E-008	0.6665588335	7.981719978E-006	-4.43466160732E-009	2.32749041035E-007
4	2.6		0.6002797835	0.0003137231	6.50848563057E-005	0.0001108861	0.5946739875	0.0003240152	-4.49956750889E-005	9.57307504672E-005	7.1580120345	0.0003355228	-0.0001084113	0.0002795492		0.0280683123	0.0025326111	6.08185418933E-005	0.0012719777	0.0312787272	0.0026943777	-4.0606909345E-005	0.0011326545	0.0577187125	0.0142598655	0.0040703552	0.01429079		0.6666663161	3.80490581238E-006	2.65605908778E-008	0.000000093	0.6665431194	1.17275073349E-005	6.6134653747E-008	6.43364783144E-007
4	2.7		0.5829276775	0.000375332	-3.23072706006E-005	0.0001520166	0.5696452459	0.0004055893	0.000012025	0.0001135016	8.592038371	0.0008462131	0.0001263953	0.0002307294		0.0287264092	0.0031733397	0.0011136158	0.0017676145	0.0369754436	0.0036967837	-0.0001879678	0.001436299	0.6354457471	0.0638622219	0.0184313809	0.0238448852		0.666663811	0	8.28127254379E-008	1.07677210252E-007	0.6665187757	1.28822585367E-005	2.04272039971E-006	1.61837187929E-006
4	2.8		0.5496652926	0.0004581177	5.38421552053E-005	0.0002072702	0.5288566492	0.0005138856	1.16651814907E-005	0.0001462805	9.7649132276	0.0012220212	-6.19001514299E-005	0.0001538703		0.0317675636	0.003975987	0.0012084728	0.0025176141	0.0461828111	0.0049005888	-0.0013444398	0.0020214155	1.1184513451	0.1119944308	0.0014429208	0.0207236904		0.6666627642	3.5627593036E-006	5.28391589462E-009	7.2478100007E-008	0.6664637302	1.99164299758E-005	-3.74338538106E-007	3.29734382221E-006
4	2.9		0.5045151854	0.0008102418	-0.0002116222	0.0003906223	0.4777447758	0.0009290405	2.17503794711E-005	0.0002671294	10.6192597184	0.001947651	0.0001365003	0.00026082		0.0431568285	0.0090896458	0.0012851354	0.0055161287	0.0678111529	0.0115866631	-0.0001847958	0.0044100692	1.2789795883	0.2022456314	0.0052249541	0.0372465441		0.666662889	1.56264173501E-006	1.52400796804E-008	1.10165937774E-007	0.666316627	5.51592611735E-005	3.11479232916E-006	8.93668097808E-006
4	3		0.455121988	0.0009585661	0.000073783	0.00045441	0.4256794438	0.0011034476	-7.95100539565E-005	0.0003250164	11.1769905797	0.0017763557	0.000069906	0.0003480576		0.0491535322	0.0107883917	0.0022645966	0.0070954733	0.0767253964	0.013879873	-0.0040221346	0.0058411758	0.839438793	0.1440554724	-0.0318625195	0.0401717277		0.6666644292	1.65007887352E-006	-8.53527228001E-008	1.0721666737E-007	0.6661718737	8.28825929175E-005	-3.25115980976E-006	1.56477277327E-005
4	3.1		0.4052038734	0.0020370111	-0.0009371272	0.0009460728	0.3759242168	0.0023317276	0.0004983833	0.0006948621	11.5182668399	0.0026966068	-0.0004163673	0.0006161197		0.0782890889	0.0303318032	0.0061318182	0.0185870035	0.1191804316	0.0383662147	-0.0053057501	0.0167254888	0.6633660084	0.205546324	-0.0240366558	0.0692647808		0.6666650008	2.1433743333E-006	-6.02099093945E-008	1.74126706147E-007	0.6656860661	0.0002936266	8.89929161335E-006	4.6637411032E-005
5	0		0.0626134917	0.0148062088	0.0043432777	0.0055358957	0.0626134917	0.0148061979	-0.0043432777	0.0055358959	2.40821351594E-022	1.78742408442E-021	3.41568090749E-007	4.35359065531E-007		1.2218619806	0.6515867841	-0.4395488914	0.5251979703	1.2218619807	0.6515868446	0.4395488914	0.5251979703	-1.21630334747E-009	4.353973761E-009	-4.02125822989E-024	2.12539587152E-023		-0.6183188817	1.2641163615	-6.19491971711E-016	9.49988594196E-015	0.4603675137	0.1217434523	0	0
5	0.1		0.0714585468	0.0108837274	0.0002951736	0.0038738269	0.07142556	0.0108735638	-0.000109734	0.0039476219	2.929221413E-006	4.46504650569E-007	2.17531594151E-008	3.44624046514E-007		0.5482999158	0.3558445629	-0.0743840773	0.193163882	0.5440688501	0.3564900646	0.0772377369	0.1954474986	8.47221520837E-009	3.47681143145E-009	-1.3480936762E-009	3.52203484809E-009		0.5946532502	0.1121228441	-0.0184605455	0.1296147873	0.5258501911	0.0831873434	-0.0004806557	0.0020666109
5	0.2		0.1058880577	0.0078387775	0.0004253308	0.0033345231	0.1059165229	0.007849858	-0.0002247749	0.0033158535	0.000009786	7.24376399716E-007	4.87133294723E-008	4.04169279853E-007		0.3343094905	0.20251314	0.0383885839	0.1272367335	0.3362895062	0.2017129135	-0.0476189507	0.1290016825	2.48527309844E-008	0.000000009	2.23198276562E-009	7.13954863789E-009		0.6323040524	0.0249869437	0.00281641	0.0198197526	0.6197522122	0.022887678	-0.0004471277	0.0007892838
5	0.3		0.086689236	0.0061632096	0.0026251831	0.0033925893	0.0869706994	0.0061381125	-0.0035398719	0.0034877822	1.45141442572E-005	1.03236780411E-006	4.93674689657E-007	6.27563343965E-007		0.1888024331	0.1316750947	-0.0205689754	0.1056096133	0.1819300602	0.1311991167	0.03120565	0.1070549869	0.00000004	0.000000019	-2.84204557735E-009	1.63659539083E-008		0.6376373441	0.0242919253	-0.0083669859	0.0205260091	0.6216810327	0.0211764177	0.0014251653	0.0018034777
5	0.4		0.0530421132	0.0101695798	0.0059307343	0.0050704546	0.0520193697	0.0103361603	-0.0045924743	0.0045345665	1.51348893833E-005	2.90016585869E-006	1.7475775262E-006	1.49707649252E-006		0.5338457446	0.3799111837	-0.2585120259	0.238732297	0.5926709896	0.3754474902	0.2521388692	0.2272963529	2.27607893339E-007	1.55262963829E-007	-1.06733110222E-007	1.00557366594E-007		0.4019999402	0.1830191359	-0.1557185328	0.1634794912	0.3700210157	0.1634074038	-0.0125346893	0.0118094522
5	0.5		0.0933367744	0.0032984709	-0.001515585	0.0015797103	0.0935715614	0.0032796176	0.001939204	0.0016535267	4.44112506574E-005	1.56956001391E-006	-7.32229691437E-007	7.61943106847E-007		0.1866386656	0.0764513104	0.0019916938	0.0525184634	0.1785653204	0.0756979232	-0.0097231753	0.054318337	2.54592173385E-007	8.66327804315E-008	1.61072246535E-009	6.02676855985E-008		0.6378475334	0.0121241228	0.0033004631	0.0088835829	0.630439502	0.0119782495	-0.0007139322	0.0006162034
5	0.6		0.071681102	0.0087380339	-0.0024672411	0.0033080687	0.0719114448	0.0086860508	0.002978509	0.0031967578	5.64762061408E-005	6.88463213246E-006	-1.95422359717E-006	2.61870384592E-006		0.4780695425	0.2637102748	-0.158294012	0.1460837974	0.4767415307	0.2604560196	0.1266046084	0.1383331165	1.53828000406E-006	8.18718264189E-007	-4.95399870586E-007	4.55538744275E-007		0.5556268405	0.0595569378	-0.0188827574	0.038351614	0.5442315783	0.0582967688	-0.0023278995	0.0022233635
5	0.7		0.100426701	0.0041659959	0.0010652254	0.0023551238	0.1006564815	0.0041255617	-0.0006462233	0.0025699211	0.0001306645	5.4203558874E-006	1.38773983701E-006	3.06923308812E-006		0.1833685293	0.0941655379	-0.0034195157	0.0856796452	0.1617356427	0.0967541328	-0.0002870007	0.0885753833	1.68061242801E-006	7.97246353426E-007	-2.75200111503E-008	7.26379800785E-007		0.6426550462	0.0119976326	-0.0005079075	0.0102628627	0.6345804558	0.0117019248	-0.0007860819	0.0010341619
5	0.8		0.1069800473	0.0061040556	0.0005765679	0.0034632203	0.1074550675	0.0060772603	4.30517805192E-005	0.003346994	0.0002296351	1.31021120106E-005	1.23812260868E-006	7.43582859863E-006		0.185916654	0.1390437726	-0.1164868489	0.1092673842	0.1893393372	0.1366441791	0.1081991537	0.1064320146	4.51150717133E-006	3.20327406441E-006	-0.000002683	2.51786408977E-006		0.6429082156	0.0168247015	-0.0114022841	0.0136798535	0.634965971	0.0157013149	-0.0006522742	0.0009303908
5	0.9		0.1033434038	0.0051346342	0.0016102488	0.0028405773	0.103998403	0.0051472117	-0.0010805672	0.0029496931	0.0003658516	1.81766936428E-005	5.69879035934E-006	1.00519032487E-005		0.1618696135	0.1083360773	0.0065015639	0.0861504043	0.1574238893	0.1087484572	-0.0162422743	0.0894174919	1.05119111839E-005	6.78747699845E-006	4.12464546137E-007	0.000005396		0.6459457638	0.0139597271	0.0005945536	0.010668928	0.6382162708	0.0128445806	-0.0010480416	0.0013560749
5	1		0.083111269	0.0091484478	0.0028202857	0.0037441075	0.0845625299	0.008948678	-0.0048798981	0.0035815654	0.0004852287	5.34075346337E-005	1.64443167434E-005	2.18384215145E-005		0.4383238599	0.2552954898	0.1077746866	0.182563318	0.4230713736	0.2498931765	-0.0386001511	0.157155019	7.52041414136E-005	4.35012490058E-005	1.83713265406E-005	3.10837038574E-005		0.5788047323	0.0535696073	0.0105881025	0.0332429835	0.5709887386	0.0493355472	0.0068121822	0.0048008642
5	1.1		0.1112968634	0.0053332853	-0.0023728509	0.0023617816	0.1124673556	0.0052800161	0.0015884213	0.0022737584	0.0010716444	5.13453309073E-005	-2.28137184588E-005	2.27013390975E-005		0.2400922305	0.1177781865	-0.0136047365	0.0811984733	0.2384401567	0.1170617099	0.0005965611	0.0770012948	0.0001124246	5.45733194321E-005	-6.31655286526E-006	3.75665751679E-005		0.6397428749	0.0128776184	0.0003313709	0.0093480853	0.6346761205	0.0123114894	-0.0003336554	0.0012427669
5	1.2		0.1078135526	0.0043979631	-0.0013038325	0.0022636924	0.1094569361	0.0042749829	0.0004780504	0.0021753023	0.0017124056	6.98372894994E-005	-2.06695972576E-005	3.5854193053E-005		0.163893966	0.0989041716	-0.0096203191	0.0733359183	0.1561217435	0.0956958023	0.0111467507	0.0694994773	0.0002087307	0.0001246724	-1.21354411552E-005	9.22314046282E-005		0.6480554682	0.0113076597	0.0008166838	0.0075318922	0.6437451433	0.0107640466	0.0002956925	0.0008889004
5	1.3		0.1087205486	0.0085140809	-0.0021165108	0.0032248305	0.1120171249	0.0083580775	0.0028345925	0.0032244196	0.0028494606	0.0002230513	-5.51511370183E-005	8.40989272728E-005		0.3582557577	0.2137335744	0.0179832099	0.1418321454	0.3430838051	0.2063236641	-0.0300444488	0.135864772	0.0012341388	0.0007333048	6.12615588639E-005	0.0004846763		0.6296417616	0.0248217105	0.0020359901	0.013292417	0.6261975666	0.0233982952	-0.0007057777	0.0013580378
5	1.4		0.0894185615	0.008964947	-0.0026145336	0.0033320274	0.0988446034	0.0077537612	0.0084632368	0.004211047	0.0038705622	0.0003875529	-0.0001112987	0.000142906		0.3661599519	0.1866802911	0.0079571031	0.1397126319	0.2240685319	0.164755091	-0.0845528101	0.1358080455	0.003433935	0.0017436318	0.000070258	0.0012955395		0.6067744828	0.0308265613	0.0008481464	0.0232381616	0.6136870185	0.0242274437	-0.0105704202	0.0058522621
5	1.5		0.1263591744	0.0039489264	-0.0009622755	0.0022415109	0.1345672625	0.0037760993	0.0006467789	0.0022973426	0.0090358957	0.0002818434	-6.80118073346E-005	0.0001580477		0.1132767084	0.0700781213	-0.037300496	0.0571891106	0.0962523911	0.0651151662	0.0331143368	0.0556401019	0.0029271951	0.0017797723	-0.0009407007	0.0014389979		0.6564922732	0.0060294293	-0.0029558461	0.0048863415	0.6540463365	0.0051313611	-0.0002546767	0.0006660584
5	1.6		0.125975865	0.0028164088	0.0010328687	0.0016871822	0.13811719	0.0026465122	0.0004115507	0.0018752557	0.014913557	0.0003323218	0.0001202465	0.0001950501		0.0958520489	0.0516996517	0.003963699	0.0432451989	0.0657307185	0.0472198776	0.0065437947	0.0456364462	0.0068373437	0.003583526	0.0002728682	0.0029499426		0.6592374904	0.0040795623	0.0002710837	0.0033860905	0.6566047973	0.0033559288	7.74393975728E-005	0.0004679164
5	1.7		0.1492822051	0.0027652336	0.0002404673	0.0014723335	0.1662488082	0.0025755271	-0.0012975911	0.0017281766	0.0293257702	0.000539159	4.08647135103E-005	0.0002770582		0.0946225957	0.049160442	-0.0002219323	0.0362735929	0.0629823334	0.0448237978	-0.0007744817	0.0396830144	0.0185036707	0.009333762	-4.5000139474E-005	0.0066363119		0.6607239087	0.0030307	-0.0001072985	0.0021981162	0.6599178724	0.0025440118	-6.82188868359E-005	0.0003062582
5	1.8		0.1664134416	0.0040097349	0.0019680186	0.0020870362	0.1906848091	0.0036442886	-0.0008859623	0.0021467377	0.0544930741	0.0012949267	0.0006087976	0.0006390691		0.1142919723	0.0585877794	-0.033026861	0.0511130972	0.0845554761	0.0497604375	0.0168128468	0.0477217086	0.0618917841	0.0301800827	-0.0168839221	0.0251791792		0.6611657966	0.0027115162	-0.0017450605	0.0022399387	0.6607811609	0.0020771741	-0.0002955017	0.0002799036
5	1.9		0.2054836542	0.0021964095	-5.35746225802E-005	0.0009068352	0.2368096291	0.0019696261	0.0008287732	0.001065772	0.1126908334	0.0011701611	-5.27766752805E-006	0.0004409885		0.1352704795	0.037968639	-0.0084430451	0.02438378	0.0927372453	0.0315391695	-0.0030499977	0.0251616717	0.1986714951	0.0537681108	-0.0113106813	0.0315954504		0.6625620211	0.0011185181	-0.0002099694	0.0006535248	0.6627953117	0.0009197922	-0.0001326948	0.0001910024
5	2		0.2548153339	0.0021027799	-0.0003059997	0.0007941715	0.2932910574	0.0017978264	0.000431642	0.0009246996	0.2355404661	0.0018315492	-0.0002620238	0.0005906573		0.1307024513	0.0352183909	-0.0071168746	0.0190151137	0.0819563523	0.0265005599	0.008643375	0.0193002296	0.5183906382	0.1332935958	-0.0202229591	0.0612716698		0.664150885	0.0006487405	-9.55466100687E-005	0.0002978418	0.6643616762	0.0005346952	2.0475419518E-005	9.42123032825E-005
5	2.1		0.3130529688	0.0011606624	-0.000199588	0.0004388841	0.3567716904	0.0009814018	-0.0004441334	0.0005735848	0.4902906182	0.0016181704	-0.0003557102	0.0004567307		0.0837939836	0.0168097961	0.0056312605	0.0084249209	0.0460252354	0.0129114051	-0.0034122903	0.0092161622	0.8750694669	0.1627875912	0.0449091639	0.0616383944		0.6656944176	0.0001836247	0.000049	6.82235761083E-005	0.6656977622	0.0001716118	4.25915060428E-006	2.86160625129E-005
5	2.2		0.3901166349	0.0005766825	-0.0001155074	0.0001922011	0.4316738016	0.0004892103	0.0001227681	0.0002710457	1.02778017	0.0011937507	-0.0001045027	0.0002392609		0.0721152594	0.0069538454	0.0008568644	0.0034377018	0.0404609167	0.0052951916	0.0005581162	0.0040174736	1.6698131988	0.1491134011	0.0183272491	0.0445601673		0.6662456369	3.75268716566E-005	4.72117516824E-006	1.12215209396E-005	0.6661343258	4.6371478313E-005	5.45725534228E-006	1.00083885395E-005
5	2.3		0.4692246643	0.0011306335	-7.28881881891E-005	0.0003181261	0.500319129	0.0009827204	0.0001548151	0.0004932576	2.0226648763	0.0028463121	-3.24798113516E-005	0.0004436603		0.0555213229	0.012245215	-0.0003734806	0.0052040496	0.0340749595	0.0092286964	-0.0015283568	0.0070660101	1.86633327	0.3969214146	-0.014414819	0.0824082566		0.6665453967	2.56834816668E-005	-0.000000912	5.34208193004E-006	0.6663753303	0.000059683	-0.000005009	1.16330847796E-005
5	2.4		0.5316640923	0.000322383	7.59727483991E-006	9.84925076465E-005	0.5484770946	0.0002952343	6.17458745371E-006	0.0001333958	3.5534928663	0.000702848	1.10850999208E-005	0.0002467307		0.037146789	0.0029363954	-0.000209923	0.0012503575	0.02735874	0.0024954662	3.91758708827E-005	0.0015661778	0.8416139153	0.0739545472	0.0078554499	0.0344104681		0.6666489651	3.94435359957E-006	1.6086550721E-007	7.2453565454E-007	0.6664965818	1.47584197819E-005	-2.26356049991E-007	1.63257685876E-006
5	2.5		0.5633993607	0.000265865	-7.35717790772E-005	8.7275188193E-005	0.5667250862	0.0002611702	8.46823334955E-005	9.40157873796E-005	5.4765894022	0.0001171154	0.0002114623	0.0002896282		0.0327091324	0.0023202727	0.0003449518	0.0010661359	0.0307864048	0.0022417368	-0.0003250125	0.0011279835	-0.1618495049	0.0156112755	-0.0026074552	0.0094420042		0.6666681418	8.05873662395E-006	-2.31460671291E-008	8.38802885934E-008	0.6665164952	1.0193585118E-005	5.19903207354E-009	3.96790360521E-007
5	2.6		0.5616654024	0.0002886872	9.2854076275E-005	0.0001165044	0.5519277476	0.0003048569	-0.000063832	0.000095463	7.4897761675	0.0003730455	-0.0002152992	0.0002953246		0.0295185912	0.0024806647	0.0005097781	0.0014155153	0.0353133572	0.0027355529	-0.0003454685	0.0012170595	0.2296788352	0.0308263113	0.0108860705	0.0272017848		0.6666655933	9.99866805737E-006	5.18985841896E-008	1.2934373E-007	0.6665075351	9.99866805737E-006	4.18314310336E-007	9.86106845784E-007
5	2.7		0.5283628533	0.0003942599	0.0001740731	0.0001904303	0.5045214518	0.000445921	-8.12757101275E-005	0.0001314826	9.2528722455	0.0011297577	-0.0001855384	0.0002339918		0.0313963567	0.0036474472	-6.48262071827E-005	0.0024330049	0.0478296526	0.0045443301	-0.0004947646	0.0019376333	1.5822992452	0.1428920199	-0.0047964877	0.0438801501		0.6666617463	3.19186443837E-006	-1.47513533196E-008	1.36806469983E-007	0.6664383666	1.94153534075E-005	-1.1357771991E-006	0.000003389
5	2.8		0.4689778893	0.0004781361	0.0003038875	0.0002672828	0.4319381849	0.0005642252	-5.24473593084E-005	0.00018254	10.5265613261	0.0013548763	-0.0001136687	0.0002158104		0.0335650316	0.0049380424	0.0004960234	0.0037904598	0.0608593821	0.0065899858	0.0004522939	0.0030389035	1.8955922594	0.1864042889	0.0214375757	0.0427622168		0.6666621077	3.90028544342E-006	5.18709101119E-008	0.000000103	0.6662962235	3.68984318819E-005	2.43768551356E-006	7.67724632817E-006
5	2.9		0.3952913507	0.0006463845	2.6516222449E-005	0.0003819081	0.3515214733	0.000765269	-0.0001576327	0.0002716655	11.27910491	0.0013208563	0.0001702913	0.0003223375		0.0414242141	0.0080003596	0.0016557632	0.0059829267	0.0779510821	0.0108249446	-0.0032031323	0.0050428938	1.2651141637	0.1630649746	-0.0374001929	0.0526008016		0.6666640165	5.63912652988E-006	-7.84693094252E-008	1.10281893877E-007	0.6659623551	8.60313393576E-005	-5.13848183929E-006	1.7649724258E-005
5	3		0.325448845	0.0012571462	0.0010901242	0.0006396976	0.2840325224	0.0014605974	-0.000002952	0.000503051	11.6557781701	0.0016127011	-0.0001274952	0.0004520766		0.0773882257	0.0172934222	0.0030475119	0.0141218006	0.1242403565	0.0230601807	-0.0006009465	0.0130159408	0.8041585784	0.1423657438	-0.0021697827	0.064915768		0.6666650886	0.000004615	-4.17911118829E-009	1.27485037405E-007	0.6649580112	0.0002856726	1.18991745337E-005	4.84499342184E-005
5	3.1		0.2634214361	0.0019485308	0.0007370478	0.0011015404	0.2279940397	0.002218386	-0.0004786233	0.0009012136	11.8365319901	0.0015222642	0.0002801773	0.0005447228		0.0872611183	0.0340031598	-0.002020847	0.0254735271	0.1387944085	0.0427677592	-0.000350188	0.0233971802	0.3414178218	0.1004993232	-0.0022789702	0.0482379481		0.6666660172	4.40852811944E-006	-4.40122485377E-009	9.17970853731E-008	0.6634663311	0.0008274303	-5.75287574769E-005	0.0001350484
6	0		0.0023695352	0.0033973079	-0.0005252887	0.00311992	0.0023695352	0.0033973079	0.0005252887	0.00311992	-1.63538738409E-023	8.11613668663E-023	-3.30483094626E-009	1.96288343257E-008		0.0536019402	0.1533220662	0.0437572033	0.1137813254	0.0536019402	0.1533220662	-0.0437572033	0.1137813254	-5.36362970998E-011	1.90696846615E-011	1.40338350482E-026	9.85629754324E-026		-0.1056416421	0.3843246428	3.15512173277E-016	2.78276655145E-015	-0.9159120487	0.7561312269	0	0
6	0.1		0.0261962754	0.0133839815	-0.0035471156	0.0046275479	0.0263729952	0.0132826636	0.003442265	0.0046127386	1.04623578019E-007	5.379168473E-008	-2.627443296E-008	3.44771165075E-008		0.801607927	0.3848544686	0.1463108832	0.2883515515	0.7885712804	0.3810019731	-0.1349756405	0.2814664927	2.47675918753E-010	4.29219998331E-011	1.19007620667E-011	5.22384219679E-011		0.1263540804	0.8809648063	-0.3291253235	0.9926813526	0.2822764627	0.2626788684	-0.0004726449	0.0034357256
6	0.2		0.0339451065	0.0088682761	-0.0078689072	0.0040998934	0.0338977473	0.0088980378	0.0075901852	0.0039793673	3.22411991918E-007	8.41960790438E-008	-8.93757544112E-008	4.65782536185E-008		0.4082676652	0.2339458662	0.2343688023	0.1986233531	0.4181876933	0.2374351453	-0.2175765212	0.1913149918	5.81524742623E-010	1.28067594817E-010	7.60906156765E-011	1.28382857672E-010		0.3253066702	0.3346067844	0.1378946083	0.2311865452	0.3566812581	0.1867546918	0.0003478409	0.0031799472
6	0.3		0.041756835	0.0082416676	-0.0033506907	0.0030927941	0.0414312694	0.0084330696	0.0032599395	0.0030902504	7.73112915704E-007	1.52461396581E-007	-6.54604873919E-008	6.04572602991E-008		0.405897023	0.2347640851	-0.0140139258	0.1436539858	0.4282041244	0.2465844878	0.0200075458	0.1496073255	1.63367757662E-009	4.82679023081E-010	-9.2767127179E-011	3.11778579354E-010		0.5016117234	0.1252083966	0.0039580849	0.0663777033	0.477127181	0.1153490003	0.0002447425	0.0019058168
6	0.4		0.0260353803	0.0106452062	0.0082535369	0.0053024438	0.0257158764	0.0107950345	-0.0082323994	0.0052839662	8.95464519722E-007	3.66055471142E-007	2.88547416654E-007	1.85371251703E-007		0.4536252437	0.2605039693	-0.3433793992	0.2686670456	0.4717691039	0.2645176149	0.3481713335	0.2704180508	4.09283132654E-009	1.84963531328E-009	-2.19284974924E-009	1.93788814215E-009		0.1498683721	0.5974794217	-0.1234330649	0.3383808461	0.2786967044	0.2587120299	0.0002473597	0.0034361181
6	0.5		0.048245848	0.0062137346	-0.0022894469	0.0029295987	0.0482961555	0.0062102096	0.0023778548	0.0029163908	3.04079967196E-006	3.91635796178E-007	-0.000000145	1.85557753888E-007		0.2284692349	0.1450101641	0.070044031	0.1003586592	0.2287235067	0.1448769284	-0.069722341	0.0999800063	8.48602713565E-009	3.45795612054E-009	1.53346976188E-009	2.40385991978E-009		0.5467996582	0.0845460691	0.0375215652	0.0574602389	0.5186623538	0.0762338576	-0.0003923979	0.0010644158
6	0.6		0.0378747174	0.0068480842	-0.0020533114	0.0031938858	0.0377427272	0.0069146616	0.0019428529	0.0031896528	4.35724048636E-006	7.87820203681E-007	-2.36558347806E-007	0.000000368		0.2620622946	0.1436082536	0.0097941232	0.1167204825	0.2687989938	0.1458875898	-0.0042193616	0.116905033	2.51566645188E-008	1.14060671233E-008	5.42467972797E-010	9.28223119486E-009		0.4701944548	0.1356738821	0.0079100351	0.091816891	0.4353700059	0.122461287	0.0009641721	0.0036679856
6	0.7		0.0314116875	0.0039945601	-0.0015693538	0.0028313036	0.0311120914	0.004027734	0.0021736589	0.0026561166	6.58809666309E-006	8.37791344371E-007	-3.29307859743E-007	5.94055667507E-007		0.1106030085	0.0976464458	-0.0688711572	0.0795002687	0.1277008014	0.0964453148	0.0633051929	0.0757158458	3.57587597099E-008	2.5775380054E-008	-1.8512771117E-008	0.000000021		0.4410845834	0.1461060201	-0.0936590998	0.1433267172	0.3913085453	0.1080162014	-0.0089181974	0.0077203443
6	0.8		0.0386150552	0.0044363894	0.0014018838	0.0037083445	0.0389056204	0.0044018991	-0.00139993	0.0037241905	1.47596172194E-005	1.69569608395E-006	5.35877602528E-007	1.41752121636E-006		0.0757029317	0.0950065625	-0.2402281122	0.127158422	0.0703075691	0.0971970937	0.2349060104	0.1299165672	8.10991179128E-008	8.32838206296E-008	-2.10056929049E-007	1.11471792386E-007		0.5009780475	0.1062219422	-0.1253479961	0.1250173643	0.4967301183	0.0650624122	-0.0002845721	0.0033949013
6	0.9		0.0285989324	0.0084475425	-0.0003213726	0.0034236386	0.0285202169	0.0084862726	0.0002276662	0.0033287312	1.9919414048E-005	5.88379970687E-006	-2.23805361409E-007	2.38441135853E-006		0.3910416884	0.2012437067	0.0381575713	0.1489980084	0.3995437973	0.2032171346	-0.0255216754	0.1414433583	1.15818468551E-006	5.85767310019E-007	1.1083464158E-007	4.33664542819E-007		0.3569142495	0.2251625912	0.0087558544	0.1397532372	0.3198971277	0.1969221307	-0.0034247449	0.0064702528
6	1		0.0351659053	0.0117035122	0.0033348941	0.0040792946	0.0357420504	0.0115327701	-0.0037584108	0.0040065693	4.46326693318E-005	0.000014854	4.23173446552E-006	5.17638133842E-006		0.5884008922	0.3070913196	0.0121021533	0.207172822	0.5718763884	0.3026446479	0.0077354712	0.1994782771	5.73191524444E-006	0.000002968	1.2116784092E-007	2.00194455244E-006		0.2547038387	0.3348658758	-0.0007571538	0.1524908471	0.2560358384	0.2958523504	0.0034247914	0.0107369614
6	1.1		0.0239658308	0.0088974818	0.0046284569	0.0051208075	0.0242378103	0.0089311479	-0.0050166337	0.0050346234	5.54292818178E-005	2.05784914834E-005	1.07003043729E-005	1.18391722637E-005		0.29192502	0.2562846637	0.2055048406	0.2009114244	0.3000606884	0.253636537	-0.205336676	0.2014437148	9.42841232233E-006	0.000008225	0.000006604	6.44587967666E-006		0.1660591189	0.4696755256	-0.1932343689	0.3714303775	0.1374473123	0.3609089065	0.0061894189	0.0083616471
6	1.2		0.0196973984	0.0083411188	-0.0089802876	0.0047159144	0.0205889547	0.0083286903	0.0091464513	0.0047089141	8.30247195645E-005	0.000035157	-3.78251362891E-005	1.98626499043E-005		0.2711412287	0.180325556	0.1272493562	0.2015995134	0.2703323826	0.182349681	-0.136696278	0.1978402302	2.90044871769E-005	1.92191246821E-005	1.3517750326E-005	2.14736114806E-005		0.2757196186	0.6195363344	0.1530144449	0.4018553486	0.3623086372	0.1884442656	0.0035178201	0.0054809372
6	1.3		0.0474703024	0.0052486088	0.0016657024	0.0031303112	0.0480609309	0.0052918454	-0.0034834824	0.0030785262	0.0003646806	4.03189060681E-005	1.27676747265E-005	2.40152433328E-005		0.1382610356	0.1195838987	0.0336512757	0.0903007808	0.1443156954	0.1153802482	-0.0086911067	0.0821119976	4.93882373084E-005	4.23261105585E-005	1.1919172268E-005	0.000031937		0.5939732284	0.0573130664	-0.0082123114	0.0492468763	0.5618437419	0.0514316148	0.0057684893	0.0065066981
6	1.4		0.0565667783	0.0054962757	0.002391594	0.0032305729	0.0583210957	0.0055419982	-0.0014589686	0.0030758517	0.0007922444	7.69730908169E-005	3.34261034157E-005	4.51349440293E-005		0.1349178572	0.0981953276	-0.0965482506	0.0913889733	0.1450196571	0.1010419488	0.0716124659	0.0894699045	0.0001599599	0.0001154606	-0.0001133681	0.0001072998		0.6149549822	0.0389534929	-0.036755049	0.0371165505	0.5955730459	0.0364216147	-0.0046366979	0.0047555065
6	1.5		0.0603331178	0.0070362424	0.0004367924	0.0040005324	0.0641603204	0.0069962251	0.0002304148	0.0042177527	0.0015413158	0.0001796919	1.11010855469E-005	0.000101718		0.1906175429	0.1762777098	-0.1581629691	0.1454231875	0.1772662967	0.1714657429	0.18510382	0.1634090804	0.0007505766	0.0006898299	-0.0006161176	0.0005666109		0.6224220647	0.0520755234	-0.0285814397	0.0357628725	0.6014070814	0.0470182774	0.0012280936	0.00217312
6	1.6		0.0628275638	0.0074424848	-0.0009884375	0.0033714979	0.0689205016	0.0070723074	0.0003497798	0.0033669971	0.002930326	0.0003468674	-4.576189153E-005	0.0001558916		0.2738624284	0.1955242387	-0.0273505957	0.1469394535	0.2406263794	0.1740224798	0.0283934763	0.1376098537	0.003586683	0.0025477964	-0.0003541794	0.0019010737		0.6018566382	0.0536277487	0.003353847	0.028687298	0.5927724025	0.0454534875	-0.0002708061	0.0029048685
6	1.7		0.0790038081	0.0026556514	0.0002975553	0.0015606125	0.0888624362	0.0025354298	-5.27322482394E-005	0.0016470509	0.0067381	0.0002259704	2.53466188065E-005	0.0001308979		0.1104551925	0.0499042101	-0.0039089902	0.0382336129	0.0888916134	0.0467995735	0.0076512618	0.0395304758	0.0048769487	0.0021583735	-0.0001573653	0.0016365453		0.6415272678	0.0106960615	-4.21445822274E-005	0.0087444648	0.6362439954	0.0082811252	0.0001216415	0.0008607892
6	1.8		0.0852781929	0.0068273393	0.0022120137	0.0028555799	0.1022630411	0.0061111689	-0.0044854809	0.0033494177	0.0133514955	0.0010630842	0.0003315428	0.0004323139		0.2598427535	0.1404456894	-0.0731168632	0.0989612859	0.1765322462	0.119314673	0.1176467286	0.1033090998	0.0382520435	0.0204050222	-0.0102665469	0.014006433		0.6228430822	0.0251277109	-0.0110851255	0.0164328617	0.6271272411	0.0188403089	0.0044079401	0.0035084848
6	1.9		0.1000454714	0.0066559437	0.0008052209	0.0027340084	0.1279938015	0.0057893027	0.0004146938	0.0028343474	0.0289543425	0.0018935752	0.0002219428	0.0007430234		0.2215022812	0.1572417126	-0.0223081837	0.089801515	0.1532697489	0.1238502118	0.0440046534	0.0768080945	0.1095050621	0.0764485368	-0.0095500357	0.0415805537		0.6383987162	0.0185000625	-0.0032742629	0.0124525019	0.6431701461	0.0133157783	0.0011800966	0.0014334006
6	2		0.1352621306	0.001682029	-2.44417755868E-006	0.0008650597	0.1743749189	0.0014687124	-0.0007829506	0.0010456327	0.0729932462	0.0008803333	-2.25652922936E-005	0.0004157913		0.1026864334	0.0266841095	0.0028035412	0.0219720148	0.0524938753	0.0229105559	0.0169681664	0.0225454381	0.1783501765	0.0434829522	0.0066359003	0.0330521128		0.6590283208	0.0018737159	0.0002671144	0.0014255447	0.6599586897	0.0013295143	0.0006679366	0.0002886657
6	2.1		0.1931297111	0.0009829523	-6.53512382464E-005	0.0004525459	0.2441481273	0.000835924	0.0003254761	0.0005629876	0.1965384746	0.0009383299	-0.000057186	0.0003686869		0.0945870005	0.0167826547	0.0030618433	0.0099325857	0.0474309841	0.0129098189	-0.0082055921	0.0104587189	0.5551579807	0.0912019587	0.0090535237	0.0466415002		0.6634799559	0.0005390673	6.22770721971E-005	0.0002680936	0.6638937826	0.0004023004	-8.43386008891E-005	8.0039761352E-005
6	2.2		0.274305669	0.0008638792	0.0001626597	0.0003207964	0.3325242814	0.0006998641	-0.000009641	0.0004381498	0.5307491663	0.0014486325	0.0002570173	0.0003909901		0.0983246948	0.0129519817	0.0017162124	0.0069414873	0.0455148206	0.0090095813	-0.0046531857	0.0075082467	1.7846269633	0.2177828642	0.0038582431	0.0854733273		0.6652673482	0.0001705961	1.45760995356E-006	6.65528090351E-005	0.6653613571	0.0001503333	-0.000034054	3.20996465638E-005
6	2.3		0.3835525517	0.0007240767	-5.15183272496E-005	0.0002407456	0.4323988143	0.0005914378	0.0002058179	0.0003611732	1.3830866613	0.0018799165	0.0001866801	0.0003621539		0.0686824249	0.0091288645	0.0007093892	0.0041928064	0.0323073128	0.0063728379	-0.0005993124	0.0052086045	3.0089445088	0.3704645913	-0.0006478382	0.1017735354		0.66631787	4.29542352039E-005	-1.55130825377E-007	0.000011746	0.6661763153	5.85555142432E-005	4.62573309307E-007	1.4912698125E-005
6	2.4		0.4826013557	0.0003805779	2.56962247484E-005	0.0001198855	0.5088931867	0.0003355955	2.15126223919E-005	0.0001737762	3.0390750287	0.0009834887	0.0001308449	0.0003012777		0.044021469	0.0037876421	-0.000077255	0.001674368	0.0278694628	0.0030449045	-0.0001227435	0.002130006	1.8010855525	0.156810716	-0.0232874846	0.068930899		0.6666234346	7.89855255709E-006	-5.66588075487E-007	1.65368415654E-006	0.6664365484	1.88023159252E-005	-4.34663171395E-007	3.19086738252E-006
6	2.5		0.5335653389	0.0002156372	-4.54190308311E-006	7.64771939446E-005	0.5386129097	0.0002097783	-3.78520279512E-006	8.37328258287E-005	5.3545398932	0.0001446397	-0.0001352819	0.0002734504		0.0330557861	0.0018927878	-6.20181645628E-005	0.0009469355	0.0302158268	0.0018071998	0.000007005	0.0010078826	-0.2537036873	0.020389872	0.0045821647	0.0142676767		0.6666686648	0.00000904	3.57565047027E-008	1.10554325539E-007	0.6664958652	6.02665547184E-006	-1.4933797448E-007	4.66853862143E-007
6	2.6		0.5303515407	0.0003926063	1.29006085294E-005	0.0001768314	0.5154218478	0.0004214996	-1.42883179214E-006	0.0001385222	7.8258053158	0.0007636639	4.63129078382E-005	0.0004455838		0.0286319436	0.0033587387	-0.0008667064	0.0020616275	0.0369394101	0.0038150211	0.0003756654	0.0017430289	0.5330952793	0.0814603869	-0.0036071196	0.0638524905		0.6666647461	0	-1.29159602986E-008	2.31927996802E-007	0.6664799033	1.7326541571E-005	-1.37523802177E-006	1.89515387757E-006
6	2.7		0.4765025183	0.0004554233	-0.0001914263	0.0002500616	0.4386668738	0.0005401127	3.00386213739E-005	0.0001669002	9.8685550862	0.0015303063	0.0002153693	0.0003039163		0.031383775	0.0045288648	0.0001923496	0.0032957293	0.0571637033	0.0061190318	0.0001882594	0.0026619323	2.9271191476	0.2986352758	0.0076417173	0.0858717708		0.6666599914	2.48573125918E-006	1.73928003612E-008	1.96319900186E-007	0.6663348873	3.28831336897E-005	1.28248750973E-006	6.87013343508E-006
6	2.8		0.3845684655	0.0006419207	4.44319345161E-005	0.0003959487	0.3287664673	0.000798079	-0.000108267	0.0002764608	11.1191848458	0.0017115655	0.0001451754	0.0003898096		0.0392025665	0.0076125293	-0.0005908572	0.0064126424	0.0860471062	0.0111697386	0.0008374566	0.0054811621	2.5787142881	0.3076254629	0.0092636112	0.0988850031		0.6666620325	7.3851253313E-006	1.66865767218E-008	1.77820043107E-007	0.6658661461	9.312288714E-005	1.36121902636E-006	2.29525631458E-005
6	2.9		0.2854113734	0.0012161663	9.99474505022E-005	0.0007604735	0.2290120011	0.0014878277	-3.63643833437E-005	0.0005859778	11.6752862587	0.0019186945	0.000010378	0.0005981745		0.057165709	0.0175735812	0.0041082749	0.0145973165	0.1186959577	0.024961402	0.0044372487	0.0136718746	1.2570265943	0.2447588109	0.0411438511	0.1085594826		0.6666646183	4.81215999504E-006	6.7172300516E-008	0.000000177	0.6643920401	0.0004041068	8.32761018805E-005	8.47315080382E-005
6	3		0.2061485664	0.0012421997	-0.0007809143	0.0008349755	0.1605306392	0.0014479324	8.93406661395E-005	0.0007067223	11.8800583363	0.0010014578	-2.73951098145E-005	0.0004489424		0.0528096056	0.0179001221	0.0094547928	0.0166371379	0.0997063169	0.0224789079	-0.0107004049	0.0161713161	0.3263958463	0.067970574	-0.0309655526	0.0440668134		0.6666661529	9.13679779274E-006	-4.88008544456E-008	6.93993646534E-008	0.6623386769	0.0007421806	-0.000008681	0.0001567702
6	3.1		0.1495737533	0.0017367834	0.0006365589	0.0011540902	0.1171331057	0.0018640783	-0.0025433014	0.0010352972	11.9533538089	0.0007257837	0.0009477987	0.0003796636		0.0535798073	0.0287217889	-0.0123303078	0.0245303543	0.0764322247	0.0328144349	0.0069254106	0.0238518541	0.0731146812	0.0296452147	0.0054186475	0.0205649732		0.666666553	7.27906429836E-007	8.41690834275E-009	0.000000032	0.6594062118	0.002049313	-7.12488467343E-005	0.0003480605
7	0		0.0011442094	0.0029510708	0.0022476514	0.0021761436	0.0011442094	0.0029510708	-0.0022476514	0.0021761436	2.31669200307E-024	1.24741339563E-023	1.13127990749E-009	1.09528898102E-009		0.0971558529	0.0815153552	-0.030582999	0.0618835333	0.0971558529	0.0815153562	0.030582999	0.0618835333	3.70555448929E-013	5.81420851961E-014	2.85812591827E-027	9.46825662257E-028		0.0195246668	0.2834055228	4.15848929643E-016	6.06443411749E-015	-0.4021188035	0.4839600242	0	0
7	0.1		0.0225236494	0.0055864036	-0.0011358547	0.0035864773	0.0225225325	0.0055718091	0.0011772962	0.0036289355	8.59984258904E-009	2.13621578393E-009	-7.22751634726E-010	2.26933940588E-009		0.1169499231	0.1037578445	0.0030899178	0.1015129234	0.11395876	0.1054941389	-0.0055965718	0.1016014172	1.42029423573E-011	1.58060680287E-013	-4.23547740245E-013	1.7223227493E-013		0.6187455039	0.8172264248	0.0825938746	0.8956133825	0.3250647618	0.1914619209	-0.0008777639	0.0074399085
7	0.2		0.0122211869	0.0066563193	-0.0041066812	0.0037639445	0.0122586347	0.0066483559	0.0040295537	0.0037719507	1.171127264E-008	6.38043873824E-009	-4.44103521751E-009	4.07512730314E-009		0.2038798664	0.1368292716	0.0516639079	0.1287105069	0.2027550175	0.1366731045	-0.0497169234	0.1288815997	1.43741134274E-011	9.27290115483E-013	-3.56709237774E-012	9.34980034423E-013		-0.2566437379	1.4345582585	0.0337948598	1.0791971447	0.0897766313	0.3481269585	-0.0013041323	0.0049384429
7	0.3		0.0145521915	0.0071547785	-0.000072819	0.0040627379	0.0146723304	0.0071152195	3.71593313335E-005	0.0040755644	2.94538205384E-008	1.44846047679E-008	-1.50794865117E-010	8.47466328452E-009		0.1932093162	0.1392426498	-0.0425953739	0.1358434567	0.1894833063	0.13953493	0.0389672072	0.1347772151	3.57385191904E-011	4.03620767728E-012	-1.40979771934E-012	4.01583496965E-012		0.078997729	0.7032697383	-0.0174627209	0.5337033832	0.1683512902	0.3323466131	0.0003657698	0.0049653914
7	0.4		0.0216553368	0.0046382309	0.0009587669	0.0029000833	0.0213901845	0.0046963251	-0.0006991417	0.0028837517	8.92918034259E-008	1.91232670479E-008	0.000000004	0.000000012		0.1348453118	0.0904721963	-0.0404386051	0.0889625597	0.1413982744	0.0912878055	0.035612762	0.090499968	1.05838671708E-010	1.07934609342E-011	-8.88300988152E-013	1.06646026826E-011		0.4687245663	0.2544638783	-0.1179143396	0.2160285493	0.3508161371	0.151766539	-0.003446818	0.0073146336
7	0.5		0.0051784995	0.0057594291	-0.0043078028	0.003640263	0.0054928551	0.0056486021	0.0044545458	0.0036238158	4.31147429598E-008	0.000000048	-3.59340922851E-008	3.03645184157E-008		0.1398756657	0.117447752	-0.0149299028	0.1111437115	0.1318365205	0.1154022887	0.0045366364	0.1057837156	1.10917924718E-010	5.70390853127E-011	-4.31274966087E-011	5.40368320041E-011		-0.3454534254	2.0014933051	0.1957219999	1.8774362954	0.0244968124	0.3971095772	0.00119739	0.0190130679
7	0.6		0.0067470278	0.0062572058	-0.0023214641	0.0032576946	0.0070003139	0.0061637387	0.0023647696	0.0032861102	1.13203475199E-007	0.000000105	-0.000000039	5.46834407813E-008		0.1957371752	0.124308824	-0.0313416537	0.1070714463	0.1864997155	0.1206722749	0.0284332976	0.1068937151	4.98853216954E-010	2.44987529769E-010	-1.00740064095E-010	2.11091203593E-010		0.0259169161	0.8354276472	-0.0767884408	0.7318364058	0.0699174104	0.3672688993	0.0011686815	0.0153316679
7	0.7		0.0102441091	0.00682366	-0.0007630805	0.0040174177	0.0102737376	0.0068164906	0.0007158348	0.0040391743	3.4618269493E-007	2.30594345778E-007	-2.57896456852E-008	1.35776313272E-007		0.1702990849	0.1379573146	-0.0842367566	0.1276457348	0.1687704711	0.137703814	0.0862196592	0.1287158027	1.70742972091E-009	1.10285220973E-009	-6.99241707606E-010	0.000000001		-0.1184095172	1.0321149486	0.1859688201	0.7893796925	-0.0393428595	0.50058423	-0.0026073328	0.0124183548
7	0.8		0.0231895513	0.0030147524	0.0027910434	0.0023289685	0.0230496106	0.0030114536	-0.003344308	0.0022863524	1.57815312223E-006	2.05167401448E-007	1.89946343085E-007	1.58499168283E-007		0.0580704139	0.0611412047	-0.0533565668	0.0530742168	0.0608721421	0.0612777667	0.0407393056	0.0527513704	3.4607553855E-009	0.000000002	-1.53989684057E-009	1.72068556381E-009		0.5255875453	0.2023112251	-0.1083736859	0.166087689	0.4139162058	0.1243196691	-0.0121434582	0.0302499119
7	0.9		0.0129231427	0.0039936362	-0.0049022868	0.00282053	0.0127513667	0.0040016814	0.005148602	0.0027562149	1.77108004834E-006	5.47315918827E-007	-6.71832036222E-007	3.86539243092E-007		0.0817290999	0.0750787374	0.013329819	0.0701742944	0.0860538442	0.0742576412	-0.0152729515	0.0687727015	1.25166293683E-008	9.87077283487E-009	1.08067855573E-009	9.22590171112E-009		0.1598539087	0.6678648901	0.1743797007	0.6433608007	0.1142146833	0.2658219907	-0.0077461723	0.0164751065
7	1		0.016359395	0.0060610084	-0.0007476773	0.0035032963	0.0166776954	0.0061305855	0.0001758978	0.0035954043	4.514914486E-006	1.6727345776E-006	-2.06340447856E-007	9.66805694074E-007		0.1605498559	0.1221274222	0.023672661	0.1117756319	0.1618257737	0.1238689135	-0.0417642798	0.1158988217	9.01186542399E-008	6.51134092435E-008	1.24143113159E-008	5.95922186272E-008		0.2103783467	0.5245818004	-0.0009269326	0.4538000374	0.1738995626	0.3085418984	-0.008975096	0.0209548993
7	1.1		0.0107630843	0.0035264538	-0.001186972	0.0024766754	0.0107712264	0.0035418031	0.0011104614	0.0024658124	5.98184188082E-006	1.9599108779E-006	-6.59628837998E-007	1.37634650383E-006		0.0765096741	0.0652691265	0.016860467	0.057929123	0.078478677	0.0652513955	-0.0163799857	0.0579891297	1.7143997391E-007	1.41118709421E-007	3.57928299967E-008	1.25242392931E-007		-0.0289368037	0.8557828388	-0.0710480742	0.7743422638	0.0518260279	0.3133228884	0.0013036672	0.0059664659
7	1.2		0.0229966679	0.002224167	-0.0016030725	0.0017922388	0.0229631711	0.0021961286	0.0012080079	0.0017809742	2.57389092591E-005	2.48937473723E-006	-1.79394309041E-006	2.00556884963E-006		0.0429686339	0.0389826161	-0.0192224387	0.0404864778	0.040895813	0.0385309309	0.014792888	0.0391898774	4.02788615761E-007	3.41789152123E-007	-1.70321978198E-007	0.000000355		0.4995156281	0.117638328	-0.0137677077	0.1202614353	0.4234043661	0.0736466708	-0.0001511786	0.0049093388
7	1.3		0.0226223459	0.0024163319	0.0015949481	0.0021938539	0.0229502408	0.0024148209	-0.0012911057	0.0021718587	5.09930695535E-005	5.4465183719E-006	3.59391459651E-006	4.94326286247E-006		0.0179119721	0.0435068634	-0.0447113137	0.0458051798	0.0194614415	0.0431454841	0.0370147777	0.0446722936	6.90194204258E-007	1.54692667122E-006	-0.000001586	1.62848400422E-006		0.672471864	0.1276185837	-0.045550923	0.123180017	0.5073396525	0.057029491	-0.0036463269	0.0043615683
7	1.4		0.0225230693	0.0026857484	-0.0021440314	0.0019385682	0.0232801678	0.0026628869	0.0022001193	0.0019651931	0.0001022584	0.000012193	-9.72611019379E-006	8.79449095621E-006		0.0613595464	0.0444730726	0.0009238692	0.0431320091	0.0573422813	0.0443724622	0.0004482896	0.0429940881	8.96878814516E-006	6.41460560296E-006	1.23384443584E-007	6.21834169692E-006		0.607374914	0.1151500932	0.0092340015	0.1121655333	0.4667289883	0.0690892449	0.0027984661	0.0049719283
7	1.5		0.0092364091	0.0017814119	-0.0019166619	0.0021068305	0.0108503131	0.0018276375	0.0021048879	0.0021282854	8.44881187766E-005	0.000016292	-1.75047939392E-005	1.92394684388E-005		-0.0297346952	0.0328875007	0.018473272	0.0394989998	-0.027949491	0.0340029148	-0.0223335245	0.0407703981	-1.71431191255E-005	1.92174992834E-005	1.07924730888E-005	0.000023092		0.3339106333	3.6321424682	0.3741117549	3.3668958967	0.2591763503	0.1426105363	-0.0015834008	0.0104447139
7	1.6		0.0244676922	0.0050787268	-0.0012288449	0.0033529639	0.0270029932	0.0050906951	0.0028452129	0.0035757945	0.0004510829	9.360416892E-005	-2.2559104384E-005	6.16114735798E-005		0.0846504387	0.0790359412	0.0081224274	0.085847429	0.0763766835	0.0828614856	-0.0219779659	0.0909597122	0.0002026689	0.0001877144	1.92251065978E-005	0.0002034952		0.5218617481	0.1933610454	0.0449962589	0.1781229867	0.4518275882	0.1293912034	-0.0138966433	0.0173996859
7	1.7		0.0178685721	0.004556383	0.0012341907	0.0028830511	0.0235792017	0.0043987527	-0.0009789369	0.00288726	0.0006650389	0.0001693251	4.55477891042E-005	0.0001065191		0.1198181892	0.0885691069	-0.0350659104	0.0840378377	0.1059977617	0.0832867348	0.0377471772	0.0813163614	0.0011679174	0.0008549597	-0.0003369313	0.0008077463		0.3416912158	0.3688408833	-0.2995386292	0.429210154	0.2740685535	0.1865684495	0.0040568311	0.0108061601
7	1.8		0.0188123186	0.0038782067	0.0042695201	0.0020287606	0.0307529804	0.0036389258	-0.0038752973	0.0022058286	0.0014192659	0.000291029	0.0003167485	0.0001504338		0.1229019518	0.0719234484	-0.0065480825	0.0502176451	0.094231135	0.0655779589	0.010985774	0.0503056803	0.0048892556	0.00282873	-0.0002594182	0.0019559153		0.2641324155	0.2497175962	-0.0860587152	0.2080937802	0.3800698902	0.1209528518	-0.0043981147	0.014478192
7	1.9		0.033187417	0.0019396391	-0.0027809842	0.0018100764	0.0529004774	0.0020058856	0.0016347032	0.0018128437	0.0050927039	0.0002944775	-0.0004139649	0.0002684879		0.0074198432	0.0268549705	0.0230022996	0.0272252141	0.0112586734	0.0286065797	-0.0270845858	0.0280540019	0.0015694157	0.0042555645	0.0035842432	0.0042811384		0.6492579438	0.0361395254	0.0353007138	0.0362189731	0.6250391121	0.0152991442	0.0008570899	0.0019519876
7	2		0.0557090937	0.0039338256	-0.0002646378	0.0024997958	0.0880710738	0.003479861	0.001408345	0.0024426274	0.0175798912	0.0012130802	-7.16575956437E-005	0.0007374927		0.0901921526	0.0629729112	0.031901383	0.0642477549	0.0600531594	0.0518696877	-0.0150547601	0.0558739889	0.0634996585	0.0411843422	0.0203393342	0.0407987926		0.6288316609	0.0246931591	0.0121036803	0.0251866617	0.634248841	0.0128631511	0.0008189058	0.002282625
7	2.1		0.0979247534	0.0020611651	0.0015655184	0.0011038983	0.1481577612	0.0017642685	-0.0015342375	0.0012875751	0.0645224059	0.0012910645	0.000900887	0.0006311929		0.0971092903	0.0339350939	-0.0007230083	0.027017271	0.0466280419	0.0269666668	0.0007951662	0.0260990027	0.284656465	0.0919132912	-0.0010584746	0.0680736962		0.6536222186	0.0041215765	-0.0005226369	0.0030902226	0.6566723882	0.0024051044	-1.70877189906E-005	0.0005241527
7	2.2		0.1683682121	0.0011573475	-2.39565850352E-005	0.0005214876	0.2370670164	0.0009534602	0.0001073717	0.0006776499	0.2360198594	0.0014695377	-3.80653408343E-005	0.0005449417		0.1017238965	0.0196234967	-0.0069476125	0.0120285368	0.0428692703	0.0143568121	-0.0024481373	0.0129603816	1.2426882616	0.2199142796	-0.0768541526	0.1115175835		0.6624085213	0.0007524721	-0.0002468988	0.0003787218	0.663371141	0.0005168947	-0.0001490833	0.0001334621
7	2.3		0.292791087	0.0007376372	-6.337246666E-006	0.0002813626	0.3611930438	0.0005836192	0.0002811567	0.0004108435	0.8682528743	0.0017352582	0.0001216956	0.0004343349		0.0820484216	0.0100128808	0.0006614075	0.0055024476	0.0303143574	0.0069029822	-0.0014142275	0.0064135345	3.4876950848	0.3834356885	0.0076415907	0.1409611156		0.6657875816	9.67722712476E-005	1.5447603833E-006	3.54245385736E-005	0.6657533931	9.79095912547E-005	-9.50880425733E-006	2.81271559569E-005
7	2.4		0.4338186528	0.0005041916	1.34967572318E-005	0.0001578435	0.4719806084	0.0004273935	-3.1374780355E-005	0.0002395366	2.5433820349	0.0014691755	-2.66379497744E-006	0.0004213592		0.0552801512	0.0056002907	-0.0001714906	0.0025267673	0.0301934849	0.0042494261	0.0008197441	0.0031939036	3.3460050261	0.3378579567	0.0090314436	0.1769239453		0.6665682681	8.29161810953E-006	2.66865778188E-007	5.21253743818E-006	0.6663372555	3.06901898492E-005	2.57122200691E-006	6.78351168936E-006
7	2.5		0.5099261966	0.0003017147	-1.45356102398E-005	0.0001127482	0.5169461413	0.0002922207	0.000017746	0.0001264794	5.2306493735	0.0003071623	4.37028161098E-005	0.0004211835		0.0325644568	0.0026749007	0.0003968709	0.0013907337	0.0288018958	0.0025223901	-0.0004009669	0.0015115275	-0.3157676956	0.0392507046	-0.0050302415	0.0329676464		0.6666688934	6.39921553573E-006	-3.53263794107E-008	2.2959896832E-007	0.6664816822	1.45924565875E-005	-5.74357924709E-008	7.10746298841E-007
7	2.6		0.5045487351	0.0002640713	8.05882253847E-005	0.0001295935	0.483490481	0.0002921364	-2.60995443169E-005	0.000095698	8.1612361254	0.0005844249	-0.0001670175	0.0003177091		0.0293912634	0.0024131032	0.0001645788	0.0016367159	0.0421985461	0.0028907704	0.0001248492	0.0013406053	1.1936204644	0.1013883138	0.007420873	0.0705162988		0.6666632638	7.70047451815E-006	2.14414206103E-008	2.0176344115E-007	0.6664353026	1.33376131078E-005	6.01323469053E-007	2.00222539431E-006
7	2.7		0.424850545	0.0005007779	0.000016999	0.0003235002	0.3698674701	0.0006184422	-4.83853034818E-005	0.0002148393	10.422089394	0.0017890563	0.0001304135	0.0004198735		0.0280382851	0.0052646567	0.0023171924	0.0044734488	0.0645770463	0.0074371463	-0.00016456	0.003730881	3.9981153084	0.4343256836	0.0735075843	0.1469123226		0.6666596576	4.28244152125E-006	1.28384000006E-007	2.57758881938E-007	0.6661831396	5.08511755911E-005	1.02816966196E-005	0.000013387
7	2.8		0.2981411688	0.0008767132	4.19793351508E-005	0.0006191951	0.2255973412	0.0011120928	-0.0001290125	0.0004516047	11.5332410742	0.0019784927	0.0002106578	0.0005925332		0.037414617	0.011976221	0.0014656891	0.010417073	0.1003074702	0.0172232395	-0.0020664462	0.0097792524	2.4305646866	0.3773869676	-0.0415589083	0.1606798073		0.6666631863	8.09922243502E-006	-5.9880251476E-008	2.30195485383E-007	0.6648801223	0.000259251	-1.51521456931E-006	6.23953344365E-005
7	2.9		0.1900191348	0.0014570316	-6.68094570949E-005	0.0010130851	0.1304624276	0.0017543689	3.37219271219E-005	0.0008275726	11.873595607	0.0015889606	-3.18617170854E-005	0.0006479834		0.055079663	0.0242338032	-0.0010727307	0.0212406593	0.1201933565	0.0327574768	0.0069020052	0.0206786643	0.7387892411	0.1853899032	0.0372755378	0.1027086054		0.6666656689	3.23827524184E-006	5.03211523127E-008	1.38776925523E-007	0.6600918585	0.0014316913	0.000132813	0.0002821507
7	3		0.1216983359	0.0022517759	-0.0007072112	0.0015697107	0.0822600695	0.0025285784	0.0005634144	0.0014667388	11.9622940945	0.001126639	-0.0002254441	0.0006085218		0.0560198337	0.0338831185	0.0144884894	0.0329152847	0.0911786688	0.0401095615	-0.0178821534	0.0345777016	0.1345948084	0.0546611266	-0.0232829889	0.0447500171		0.6666664875	6.69254044118E-006	-0.000000031	5.95752073183E-008	0.6516775398	0.0041776615	6.42497973693E-005	0.0007233498
7	3.1		0.0678148484	0.0021984486	0.0010539775	0.0017303986	0.0422327035	0.0024953963	-0.0016022184	0.0017020967	11.9906231924	0.0005437612	0.000340379	0.0003591958		0.030634354	0.0355955649	-0.0093438158	0.0277741681	0.0554725949	0.0411331089	0.0137877995	0.0313700053	0.0196200065	0.0135475966	0.0046135729	0.0101426228		0.6666666407	8.9141664005E-007	6.11556340072E-009	1.34362021402E-008	0.6276537489	0.0137236195	0.0012883214	0.0017390757
8	0		-0.0001320196	0.0007528175	0.0001814703	0.0007463422	-0.0001320196	0.0007528175	-0.0001814703	0.0007463422	-1.02754404928E-026	2.23357601044E-025	7.30695348813E-012	3.00517043093E-011		0.0015888372	0.0148453208	0.008870191	0.014243216	0.0015888372	0.0148453208	-0.008870191	0.014243216	-6.49829814129E-015	1.33329221546E-016	5.71690464092E-029	1.3746925473E-030		-0.0263325483	0.1457451142	-1.60019521909E-016	2.01507826105E-015	-0.0467280156	0.1535126746	0	0
8	0.1		0.0008495921	0.0019253181	0.0026886435	0.0015252082	0.0006417015	0.0019425246	-0.0027005816	0.0015212246	3.2261909588E-011	6.87794909932E-011	1.44897484022E-010	8.20563996855E-011		0.0406164637	0.036137013	-0.0055894002	0.0307533252	0.0429314249	0.0363080665	0.0076576107	0.0311809738	4.34004814196E-014	5.25500928943E-016	9.59577579489E-014	4.72938567813E-016		-1.4994233198	5.3762312065	0.5992079283	5.252354912	-0.1682638539	0.3959405478	-0.0002105475	0.0157602364
8	0.2		0.0017207796	0.0018346813	0.0012103408	0.0016720395	0.0017291892	0.0018306513	-0.0012306637	0.0016734989	1.6456353792E-010	1.75526763505E-010	1.2569471207E-010	1.73520834727E-010		0.0175693803	0.035298145	-0.0006853662	0.0338281976	0.0169639448	0.0353201199	0.0007288729	0.0338186718	1.7879343889E-013	2.76513194872E-015	1.15638879271E-013	2.68695546254E-015		-29.8579017196	1070.70496326	-66.4778208485	1092.90371915	-0.1285849827	0.3872111547	0.0027370009	0.0113920497
8	0.3		0.0005949037	0.0021406085	0.0008440438	0.0016276057	0.0006248765	0.0021363515	-0.0009393346	0.0016295597	1.30883274727E-010	4.71157150161E-010	1.89030672207E-010	3.64179737609E-010		0.0510902759	0.0390660601	0.0009119032	0.0352919719	0.0504408753	0.0390063839	0.0002498308	0.0352375059	1.52059951206E-013	1.52617176179E-014	1.85951779901E-013	1.3904569972E-014		-0.6043319782	3.681189297	-0.1262129823	3.6043398252	-0.0573923894	0.3515098598	-0.0043916867	0.0099986925
8	0.4		0.0035380862	0.0017958401	0.0009112835	0.0016684903	0.0034592518	0.0017961901	-0.0011169635	0.0016471555	1.74463981028E-009	8.85506581008E-010	4.51004349119E-010	8.25419384614E-010		0.0142420572	0.0342230981	0.0150833843	0.036273345	0.0165662001	0.0334133124	-0.0145661299	0.0361649765	1.77686717623E-012	6.67307606313E-014	4.78601725047E-013	7.07897367157E-014		0.3918486985	9.5587589974	-2.6123809102	9.8835596799	-0.1511098867	0.3610302845	3.00641251179E-005	0.0186757655
8	0.5		0.0049572474	0.0022988487	0.0010425566	0.0016301912	0.0050363532	0.0022923419	-0.0011601716	0.0016251338	5.44717920607E-009	2.52606460395E-009	1.14641198831E-009	1.79251328222E-009		0.0638871702	0.0409329545	-0.0004998181	0.0346718774	0.063561058	0.0405588852	0.0008320289	0.0345078645	6.06718310472E-012	3.95515523609E-013	1.14072215032E-012	3.35139738758E-013		-0.2257576096	1.3066777367	-0.1737576826	1.1923303965	0.0459754468	0.2597007638	0.0006363457	0.0085095451
8	0.6		0.0017895472	0.0020968474	0.0030753808	0.0017805741	0.0016069785	0.0020864055	-0.002820533	0.001763633	4.3775536976E-009	5.12923324801E-009	7.52385661969E-009	4.35615663304E-009		0.0295814697	0.038868612	-0.011905194	0.0372634214	0.0299761465	0.0387844703	0.0150136657	0.0365429076	5.79316927857E-012	1.86078986368E-012	6.95294395332E-012	1.78402900336E-012		-6.4234190921	28.2398139398	2.8619937989	32.538105376	-0.1670835276	0.4679562732	-0.0174598293	0.0319010045
8	0.7		0.0012790621	0.0021824698	-0.0021103606	0.0019533941	0.001219961	0.0021831653	0.0021260019	0.0019567951	0.000000007	1.18820872158E-008	-1.14898043425E-008	1.06352037677E-008		0.0224451662	0.0432190922	0.0308532117	0.0440209628	0.0222020427	0.0436851795	-0.0316120642	0.0439223934	1.22850242891E-011	1.02485345399E-011	-4.17319511994E-012	1.04387832012E-011		-0.5291272075	12.0949874267	-0.9884778932	13.2249946807	-0.220261804	0.4640188419	0.0063117528	0.0157822825
8	0.8		0.0006650238	0.0021612364	0.0002419985	0.0020091984	0.0007221241	0.0021604733	-0.0002024429	0.0019996726	8.05790559335E-009	2.61870951802E-008	2.9322390678E-009	2.43449784856E-008		0.0147138827	0.0457324636	0.005327374	0.0400645793	0.0155235203	0.045548821	-0.0073224992	0.0398178846	2.53389232226E-011	5.37138075333E-011	9.18933112392E-012	4.70567820134E-011		-13.1246269907	89.8905390842	-10.0739548262	102.557677325	-0.1621182524	0.4153887131	0.0046038085	0.0138979013
8	0.9		0.0013519577	0.002115232	0.0006122015	0.0019196242	0.0013328968	0.0021106092	-0.0005601262	0.0019126611	3.64573930961E-008	0.000000057	1.65087958199E-008	5.17650772336E-008		0.0198193916	0.0425138136	0.0038522533	0.039608933	0.0199989194	0.0423849192	-0.0057319211	0.0393223333	1.51760002506E-010	2.47322265839E-010	3.89190699236E-011	2.30423068722E-010		-8.93876864	38.6664815673	1.2809221702	38.175542744	-0.1361019243	0.3961553106	0.0055667714	0.0177396839
8	1		0.0088742394	0.0016949873	0.0005579939	0.0016786094	0.0089056796	0.0016973884	-0.0007214527	0.0016702477	5.32586767896E-007	1.01724530252E-007	3.3487617536E-008	1.00740591714E-007		0.001504903	0.0297880008	0.0218271596	0.028117523	0.00248945	0.0298879077	-0.0200916126	0.0277128175	5.75997144311E-010	8.58313003574E-010	6.62417100001E-010	8.10179431375E-010		0.2265627235	1.3817975086	-0.0313947433	1.3249762444	0.1083167308	0.2280707895	0.003015618	0.0092848427
8	1.1		0.0056884499	0.0032950404	0.0035813389	0.0026155464	0.0057146121	0.0032961912	-0.0035972145	0.0025998101	7.59786536741E-007	4.40106848878E-007	4.7833688054E-007	3.49341486862E-007		0.0459292596	0.0584860951	-0.0196807803	0.0580953094	0.0469545619	0.058661164	0.0208939283	0.0573805291	7.31531427657E-009	8.34701565456E-009	-2.33043464649E-009	8.29118191087E-009		-1.4283199985	5.5117095186	-0.8601888255	4.968697767	-0.049926421	0.3860930178	-0.0046983823	0.015151911
8	1.2		0.0118813426	0.0017604277	0.0010235214	0.0013036076	0.0122877419	0.0017104224	-0.0013579831	0.001280175	3.53187075944E-006	5.2330726572E-007	3.04234644933E-007	3.87493514877E-007		0.049876445	0.0286632735	-0.0199230405	0.027220738	0.0458492975	0.0272448223	0.0248157551	0.0258385793	3.87944997916E-008	2.02619899926E-008	-1.37789151932E-008	1.92418592503E-008		0.4262140506	0.3006667073	-0.0653140228	0.279776877	0.2677465405	0.108118108	0.0080982082	0.010108674
8	1.3		0.0115384949	0.0023601841	-0.0016422617	0.0018415282	0.0114232548	0.0024067074	0.0016078281	0.0018343426	7.63372207839E-006	1.5614728508E-006	-1.08638174153E-006	1.21819402782E-006		0.0436769376	0.0408523411	0.0011755191	0.0374187185	0.0486511262	0.0418776835	-6.98039218719E-006	0.0380738604	1.60628804097E-007	0.000000143	0.000000003	0.000000131		0.22297241	0.5029682022	0.1199775965	0.5116948276	0.1547514946	0.1862235253	-0.0003378525	0.008643656
8	1.4		0.0157283495	0.0018481217	0.0013549181	0.0013925531	0.0158230833	0.0018564455	-0.0014596975	0.0013882943	2.31597595407E-005	2.72134162718E-006	1.99458399502E-006	0.00000205		0.0455976706	0.0304077757	0.0006267282	0.0293827007	0.0469158388	0.0305520058	0.0009897855	0.0295266298	8.14622440096E-007	5.27389421195E-007	1.28705680931E-008	5.09534099791E-007		0.4188778181	0.1891084546	-0.0372333873	0.2049302112	0.308620286	0.1080530922	0.0034926128	0.0043830274
8	1.5		0.008177359	0.0038481663	0.0013459489	0.0027370517	0.0090204398	0.0037523683	-0.0010461376	0.0027269745	0.000026803	1.26124465703E-005	0.000004409	0.000008966		0.062293698	0.0588635592	-0.0038329046	0.0629989947	0.0565635621	0.056117267	0.0034110856	0.0617634498	5.38591961191E-006	5.05724055686E-006	-3.24716259282E-007	5.41123582662E-006		0.09152156	1.1173555658	0.24996956	1.162485725	0.128137768	0.2933032746	-0.0045592423	0.0227013801
8	1.6		0.0040700821	0.0036434249	-0.0064725098	0.0029354102	0.0047105419	0.0037573253	0.0064642759	0.0029560233	2.97022260815E-005	2.65856004566E-005	-4.7170814618E-005	0.000021393		0.046801736	0.0638692245	0.0604711833	0.0673343678	0.0540513058	0.0664106648	-0.0631794373	0.0693141472	2.00557155446E-005	2.71826229008E-005	2.56784400154E-005	2.86465299501E-005		5.9951516016	180.087488112	-21.2378651641	143.745070193	0.08433375	0.3741444983	-0.0067577087	0.0317334273
8	1.7		0.0073162134	0.0042338274	-0.0006041354	0.0028008303	0.0092941503	0.0042957208	0.0005796349	0.0028107917	0.0001189541	6.88092954254E-005	-0.000009796	4.53957908391E-005		0.0985273373	0.0796504027	0.0506532798	0.0702125606	0.1031408538	0.0816692995	-0.0422432384	0.0716494849	0.0002091981	0.0001681455	0.0001067126	0.0001479497		0.3332956582	0.891860892	5.55681101228E-005	0.8281623677	0.2336166959	0.2439451472	-0.0058332473	0.0218924564
8	1.8		0.0106510268	0.0019264691	-6.76538488067E-005	0.0019918275	0.015820549	0.0019126827	-0.0004268349	0.0020122013	0.000386523	6.97821145024E-005	-0.000002487	7.17244442608E-005		-0.0045819999	0.0304566848	-0.0098913308	0.0324569286	-0.0069885547	0.0303061078	0.0120515747	0.0327691114	-3.89525905851E-005	0.0003178013	-0.0001031197	0.0003387208		0.560350824	0.9307795609	-0.2117394879	1.0095035168	0.3278424637	0.1604463767	0.0115225011	0.013541932
8	1.9		0.0068785426	0.0019645325	-0.0028215695	0.0016987768	0.0182617873	0.0019020258	0.0025529454	0.0017215137	0.0005643487	0.0001589258	-0.0002251112	0.0001357272		0.0191788478	0.0293602633	0.0073208535	0.0278651789	0.0128856246	0.0280254752	0.0018366522	0.0285612088	0.0010778584	0.0015248085	0.0003743683	0.0014400828		-0.0729443963	1.4091806878	-0.2075415984	1.2482439219	0.3402611697	0.1146066507	0.0045110899	0.0132741132
8	2		0.0160794285	0.0045383557	0.0009809013	0.0030420035	0.0401403413	0.0038079753	-0.0003855164	0.0030207615	0.0029986117	0.0008212656	0.0001752011	0.0005365278		0.0830608659	0.0769243905	-0.0310085145	0.0714231511	0.0393646093	0.0621520853	0.0080789716	0.0585131219	0.0226517459	0.0199394516	-0.0079572094	0.0182553183		0.3328369291	0.404343513	-0.1504690238	0.3524678297	0.4902236302	0.089943556	-0.0163552684	0.0184646005
8	2.1		0.0419302182	0.0026986549	-0.0005142404	0.0015870314	0.0823462826	0.0023688591	0.0017453118	0.00175584	0.0179102513	0.0011012787	-0.0001800132	0.0006087083		0.0995276241	0.0502126726	0.0194385159	0.0415292877	0.0528240734	0.0398345288	-0.016650351	0.0414534393	0.1407913806	0.0664088976	0.0244489076	0.051773462		0.5969427113	0.0362879531	0.0166308633	0.0273132098	0.6225857835	0.0147255897	-0.0015908722	0.0024707697
8	2.2		0.087966124	0.0033655629	-0.0007313259	0.0016901137	0.1566582327	0.0028643061	0.0029304424	0.001905159	0.089186515	0.0031247646	-0.000457115	0.0013768654		0.1002577486	0.0528139184	0.0102238759	0.0442064246	0.0541454815	0.0398965756	-0.0181147014	0.041471034	0.745148602	0.3595329513	0.0548795787	0.2682422192		0.6517656754	0.0074856242	0.0005714846	0.0049408392	0.6570464067	0.0039163896	-0.0006888669	0.0007668331
8	2.3		0.2032790057	0.0008666791	0.0002050848	0.0003683549	0.2885611826	0.0006664519	-0.0001516847	0.0005057063	0.4910436185	0.0017532432	0.0003835523	0.0005561299		0.0958109042	0.0136455708	-0.0014638405	0.0077715753	0.0293251355	0.0091129219	0.0020345908	0.0084030226	3.4436863068	0.440888037	-0.0198855432	0.1907660428		0.6642858977	0.0003072781	-2.04192290668E-005	0.0001313886	0.6647672795	0.0002291762	8.6361548952E-006	6.73042060208E-005
8	2.4		0.3830846832	0.0007595996	0.000010877	0.000256351	0.4356595962	0.0006128019	-9.78068898447E-006	0.0004017431	2.0724602323	0.0024749748	0.000020269	0.000729322		0.0620072034	0.0091288467	-0.0014795885	0.0043027729	0.0259707785	0.006414793	0.0013389096	0.0053957715	5.4296424823	2.8723661597	-0.0583270259	0.6268192678		0.6664521136	0.0001416818	-3.53084231548E-006	3.20324499292E-005	0.6662336473	5.87954201599E-005	4.4758076319E-007	1.55924811195E-005
8	2.5		0.4895568197	0.0002311385	-1.61442834551E-005	8.65773567454E-005	0.498810799	0.0002217932	4.77175437898E-005	9.9084199607E-005	5.1045858854	0.0002614101	0.0002812373	0.0003438975		0.0356527249	0.0021300625	7.88692611519E-005	0.001102618	0.0304801749	0.0019790357	3.70491907776E-005	0.0012081878	-0.3800794035	0.0458499146	0.0002105364	0.0377879812		0.6666691239	1.23504649889E-005	8.6962024748E-010	2.41841761413E-007	0.666450465	2.25487609004E-005	0.000000303	8.99181645709E-007
8	2.6		0.4809143598	0.0004496311	0.0001436335	0.0002518216	0.4525480357	0.0005100252	-6.77403107022E-005	0.0001746543	8.4966150436	0.001302756	-0.0002673593	0.0006067575		0.0272686703	0.0042806107	0.0002597088	0.0031482795	0.045036298	0.0052690175	-0.0006601611	0.0024987482	2.1116045477	0.2894952748	0.0195697528	0.1904203063		0.6666617995	3.89718466971E-006	4.64144480425E-008	4.4055233052E-007	0.6663963509	2.7280292688E-005	-9.89838264139E-007	5.32150389968E-006
8	2.7		0.3697095195	0.0003656439	-0.0001695575	0.0002629187	0.2950033338	0.0004758351	2.17031820055E-005	0.0001736669	10.9050391585	0.0014015399	0.0001282431	0.0003388493		0.0266989684	0.0042694922	0.0015582758	0.0039163673	0.0818765409	0.0063783322	-0.0003998615	0.0034038298	5.3815334502	0.3879146746	0.0126537155	0.147493674		0.6666591251	0.000013614	1.79282721656E-008	2.06832482551E-007	0.665832419	5.9028839363E-005	6.65385965463E-006	0.000018128
8	2.8		0.2191379602	0.0009181575	-9.58783067882E-006	0.0007376574	0.1387037943	0.0011576816	0.000230566	0.0005699976	11.7802051836	0.0016136804	-0.0002303737	0.0006430685		0.0279012161	0.0135114817	-0.0046799085	0.013254628	0.0947883364	0.0190347557	0.000893888	0.0129524349	1.6463650974	0.2932347358	-0.0122080445	0.1630466562		0.6666646897	0	-1.44364501128E-008	1.95897377572E-007	0.6626957009	0.0005945658	-9.54613912768E-005	0.000153956
8	2.9		0.109568896	0.0016167295	0.0001489529	0.0015118201	0.0528052349	0.0018719697	-0.0019700908	0.001279697	11.9645607821	0.0011667968	0.0011466566	0.0007243548		0.0097917262	0.0269068226	-0.0057551745	0.0251204662	0.055688278	0.028875159	0.0049651805	0.0247708651	0.1994187072	0.0870290677	0.0155954084	0.0695848581		0.6666664346	8.1344509506E-007	1.80608431359E-008	0.000000081	0.6488948616	0.0046375634	0.000224991	0.0012460476
8	3		0.055144179	0.0028453259	-0.0005078184	0.0024488746	0.0231125968	0.0031965407	0.0006468617	0.0022736034	11.9933827533	0.0008806499	-0.0001700782	0.0006009235		0.0212020986	0.0449567382	0.0114636046	0.0473837645	0.050998749	0.0499898473	-0.0044936723	0.0476102246	0.0333580857	0.029875722	-0.0025014338	0.0277361463		0.666666628	2.85660437832E-006	-2.90212744959E-009	3.21402107807E-008	0.5958455757	0.0327885398	0.0001215918	0.0060970352
8	3.1		0.0268768948	0.0020623276	-0.0025062909	0.0018024171	0.0106022778	0.0022004949	0.0014138902	0.0017312131	11.9986776368	0.0002601604	-0.0001687621	0.0002078482		0.0180951294	0.0328086354	0.0030796408	0.0321239586	0.0332377821	0.0353405378	0.000822746	0.0322402857	0.0042561504	0.0041956247	9.60313394739E-005	0.0037977145		0.6666666617	0	1.11631146525E-010	4.39634451082E-009	0.414450976	0.1165700907	0.0219688124	0.0185970242
10	0		0.000157279	0.0005438857	0.0002643521	0.0005393651	0.000157279	0.0005438857	-0.0002643521	0.0005393651	9.58356191369E-029	1.31650617446E-027	6.8123035488E-014	1.38993331781E-013		0.0010830845	0.0087330379	-0.0016752664	0.0087171158	0.0010830845	0.0087330379	0.0016752664	0.0087171158	4.04877952005E-017	4.01300110087E-021	-7.52172960053E-032	5.41233630321E-035		0.0173290482	0.0962955502	-2.06771900608E-017	1.91888785238E-015	-0.0181816799	0.1195531055	0	0
10	0.1		0.0026987358	0.0016067349	0.000560495	0.0014705166	0.0027254041	0.0016060632	-0.0005653675	0.0014665927	8.16039923358E-013	4.86750631064E-013	2.23111209283E-013	5.844585503E-013		0.0115041019	0.0250784188	-0.001965988	0.0246346646	0.0117611785	0.0249684206	0.0017276153	0.0245874005	1.07438441308E-015	3.08327786721E-020	1.69510999982E-016	2.96594357508E-020		-1.7716982041	14.0426656142	-1.9166355811	13.734073214	-0.0483270958	0.3681686104	0.0012056955	0.0117927068
10	0.2		0.0008466924	0.0012529036	0.0006007812	0.0011871362	0.0008365464	0.0012539925	-0.0006160961	0.0011874112	7.91524891072E-013	1.17108282814E-012	5.8273109873E-013	1.15085709456E-012		0.0074353475	0.0210300542	-0.0033807244	0.0200296451	0.007531571	0.021076135	0.0032249127	0.0199652176	8.20721915131E-016	1.89655275834E-019	5.61213326761E-016	1.81490173202E-019		-70.7406573582	1019.8143886	37.8122251148	982.962173591	-0.1001129394	0.3323541295	-0.0032315557	0.0192480197
10	0.3		0.0023966978	0.0013013455	0.000223355	0.0011781623	0.0023225905	0.001308223	-0.0001575088	0.0011725071	6.18775770143E-012	3.35951759191E-012	5.79052619817E-013	3.05657596182E-012		0.013231216	0.0205288913	0.0036300921	0.0198725178	0.0145845545	0.0206212208	-0.0042092123	0.0197843811	6.21839841115E-015	1.3731766865E-018	5.77275070475E-016	1.33096500259E-018		-1.9632889404	10.4476872989	-0.8014128344	10.1981420464	-0.073678977	0.2970241097	0.0007373549	0.0155505043
10	0.4		0.0005446427	0.0012971621	0.0014033806	0.0011662179	0.0005565119	0.0012986987	-0.0013929881	0.0011684912	3.83020376513E-012	9.12237962645E-012	9.87595780611E-012	8.20698992347E-012		0.013806828	0.0205981299	-0.0067113724	0.0195843438	0.0137503884	0.02057506	0.0066783973	0.019685267	3.83962071267E-015	1.0191878145E-017	9.86606096706E-015	9.69230264934E-018		-3.9947311873	21.8359537478	2.0558112442	22.2665166524	-0.1179217798	0.3623388264	0.0012027875	0.0180401018
10	0.5		0.0014572725	0.0014041947	0.0010999812	0.0012947731	0.0014672819	0.001401468	-0.0011049156	0.0012962695	2.78659885145E-011	2.68510456368E-011	2.10357756885E-011	2.47609281135E-011		0.0105082078	0.0221845099	-0.0051441464	0.0215138333	0.0100980479	0.0221533581	0.0052641656	0.0215031895	2.79069206521E-014	8.11237006247E-017	2.1015050524E-014	7.86728644268E-017		-5.0703844986	31.777046869	-0.0495566576	31.6481069301	-0.0912625595	0.3890083482	0.0004969251	0.0100701414
10	0.6		0.0015475389	0.0009761363	0.0003113815	0.0009552519	0.0015137801	0.0009757985	-0.0002196501	0.0009497741	8.04427614746E-011	5.07406232534E-011	1.6186111931E-011	4.96556370489E-011		0.0028690381	0.0161736058	0.0013475226	0.0154072335	0.0035644041	0.0161294713	-0.0008751434	0.0152936054	8.052120175E-014	4.37020759662E-016	1.62223887693E-014	4.1631370089E-016		-10.9461314769	210.04134788	-33.9855805476	211.634892397	-0.1126111441	0.2824752999	-0.0071230483	0.014413502
10	0.7		0.0005253544	0.0010200327	-0.0005081915	0.000924814	0.0005258876	0.0010189893	0.0005072046	0.0009242498	7.42325612662E-011	1.44130624317E-010	-7.18075588731E-011	1.30676429144E-010		0.0131861381	0.016473271	0.0053901664	0.0161396505	0.0131089347	0.0164476234	-0.0053226445	0.0161091227	7.68653270094E-014	3.2890060719E-015	-7.07312169876E-014	3.22239772399E-015		1.6544870545	18.1234016277	-3.902149142	17.1367439854	-0.0765926611	0.2565727273	-0.0004383895	0.0078184319
10	0.8		0.0022790308	0.0013371724	0.0003736491	0.0012164218	0.0023159148	0.001332953	-0.000346594	0.0012200836	8.7536098919E-010	5.13599190244E-010	1.43516291494E-010	4.67219781669E-010		0.0125276759	0.0215527247	0.0006402215	0.0200415179	0.0117074576	0.0214821146	-0.0011622036	0.0200621639	8.93842968274E-013	3.17962714747E-014	1.44460748742E-013	2.95668148346E-014		-3.5269116041	14.9798184712	-1.2895121467	13.4290187099	-0.0872587195	0.3538436645	0.0026823882	0.0094741598
10	0.9		0.002466326	0.0011213936	4.92828178428E-005	0.0009860365	0.0025030687	0.0011273761	-1.05376357875E-005	0.0009846579	2.57502825432E-009	1.17081846519E-009	5.14547109579E-011	0.000000001		0.0162650507	0.017292457	0.0023337313	0.0166323408	0.0171870667	0.0174242861	-0.0019786909	0.0165934895	2.75233271995E-012	1.88503614352E-013	7.68944991626E-014	1.81307688646E-013		-1.5543494016	6.3623206268	-1.3327773449	6.3452068429	-0.120427512	0.2929117394	-0.0021322829	0.0224400854
10	1		0.0015906449	0.0017872167	0.0006880137	0.0015798322	0.0015999288	0.001784644	-0.0007378423	0.0015752773	4.51439221789E-009	5.07228017762E-009	0.000000002	4.4837022207E-009		0.016306278	0.0281747624	-0.0070491194	0.0271266061	0.0164272872	0.0280830973	0.007236065	0.0270411189	5.82782784384E-012	2.2694058398E-012	1.38485447617E-012	2.18497914748E-012		-2.81368628	14.6932439999	-0.0281779884	14.2934171657	-0.1183847821	0.4578510536	0.0012213068	0.0078675147
10	1.1		0.0020203705	0.0013530725	0.0005961628	0.0011882599	0.0020546291	0.001353292	-0.0005405664	0.001187342	1.55866139069E-008	1.0438587934E-008	4.59922937984E-009	9.16709161144E-009		0.0172558233	0.0218790049	-0.001444137	0.019502959	0.0173701296	0.0217777131	0.0006167175	0.0195954227	2.58568653215E-011	1.30217238395E-011	3.73971714833E-012	1.16075715143E-011		-3.2711510944	10.0881794773	-0.2256590671	10.2517685989	-0.0699790161	0.3242321701	0.0012927328	0.0196207234
10	1.2		0.0015693529	0.001745132	-0.0007191177	0.0015024589	0.0015689872	0.001747205	0.000699854	0.0014923159	3.29106296959E-008	3.65968673476E-008	-1.50804232706E-008	3.15077011902E-008		0.0214286279	0.02911965	0.0109985123	0.0262850041	0.022451403	0.0290683817	-0.0102664362	0.0259927494	1.2715048145E-010	1.2806084461E-010	3.32882270657E-011	1.15594676369E-010		-1.4570434701	10.7011734269	-2.9139942349	10.2389190768	-0.1197473016	0.4030525987	0.0007112103	0.0171866792
10	1.3		0.003460353	0.0020788827	0.0005446704	0.0018213559	0.0034933359	0.0020732915	-0.0004974493	0.0018178853	1.97256623093E-007	1.18506302538E-007	0.000000031	1.03825067515E-007		0.0179758584	0.0337973145	-0.0038080209	0.0301531411	0.0177864135	0.0338435689	0.0023847774	0.0299189533	7.81427600845E-010	1.09825273589E-009	-9.26940320794E-011	0.000000001		-2.4978451175	8.5988529139	0.5037274678	9.0676406922	-0.1173030423	0.506980912	-0.0025523536	0.0165160708
10	1.4		0.0010928838	0.0015081668	0.0007209976	0.0013779715	0.0010675299	0.0015127753	-0.0009515409	0.0013715057	1.6934891091E-007	2.3370003395E-007	1.11719587631E-007	2.13520043945E-007		0.0124849894	0.0245457988	-0.0041049773	0.0243405543	0.0135382346	0.0246103125	0.0035990417	0.0242523811	3.16794555765E-009	5.89368993415E-009	-8.73888456434E-010	5.8443797993E-009		-1.5716001361	25.8381879049	1.5467541164	23.9074239248	-0.1251790185	0.3635709765	0.0051161637	0.0413115523
10	1.5		0.0027107766	0.001966314	0.0016112162	0.0017604861	0.0028836891	0.0019523889	-0.0013929588	0.0017493559	1.14184970792E-006	8.28257904151E-007	6.78632553086E-007	7.41507484146E-007		0.0162258642	0.0323312782	-0.0035710883	0.0344469867	0.0158979307	0.0319319288	0.0021720735	0.0339501137	2.99472833029E-008	5.73618828083E-008	-5.65752604371E-009	6.11149212632E-008		1.7405449221	19.6139731893	-4.1474687593	22.639657355	-0.1252116441	0.389817435	0.0040583843	0.0333416164
10	1.6		0.0003562628	0.0012873947	-0.0011013548	0.0013536065	0.0005315012	0.0012807692	0.0011637607	0.001356262	0.000000408	1.4741625771E-006	-1.26089634E-006	1.54968889405E-006		-0.0066002425	0.0212149781	0.0004681421	0.0203959704	-0.0075140851	0.0211890794	-0.0014503082	0.0202992229	-8.579340959E-008	2.78115555516E-007	4.87350124329E-009	2.67381387379E-007		-9.1869261973	73.5769436088	-0.2562401485	71.9283251635	0.0080048456	0.3121467289	0.0046157409	0.0230338762
10	1.7		0.0037074867	0.0013346794	-0.0014879187	0.0012588957	0.003895283	0.0013463668	0.0014785235	0.001266704	1.15424705107E-005	4.1550846034E-006	-4.62986056871E-006	3.91707101574E-006		0.0076628884	0.0217369355	0.0024934125	0.0201910479	0.0081156759	0.02197278	-0.0005760737	0.0205932295	7.60593501867E-007	2.10576380408E-006	2.36743425116E-007	1.95583886197E-006		-1.8532139616	11.0308405495	3.132969851	12.1037176382	-0.0403536905	0.230472718	-0.0047755629	0.0304107311
10	1.8		0.003762201	0.0014911776	0.0007733912	0.0012499017	0.0047402487	0.0014768323	-0.0009060485	0.0012577629	3.18602850326E-005	1.26244826551E-005	6.53624464409E-006	1.05673433507E-005		0.0214331673	0.0204999793	-0.0001522067	0.0227505793	0.019414468	0.0203480668	0.0011577675	0.0226524485	1.54933160358E-005	1.46794277009E-005	-1.00770734577E-007	1.62836968903E-005		0.9173611956	3.5501504324	0.4556341428	2.8293625995	0.0893224778	0.2023840564	-0.0031491945	0.019432132
10	1.9		0.0061089435	0.0019586799	0.0013763923	0.0017169327	0.0089345753	0.001951906	-0.0015194006	0.0017324669	0.0001409118	4.51337593481E-005	3.15807019381E-005	0.000039413		0.0188548114	0.0310234009	-0.0118719107	0.0283671574	0.0171557075	0.0311534029	0.0097897139	0.0285449571	0.0001027733	0.0001642291	-6.27042870649E-005	0.000150077		-0.1322814015	2.0512507096	-0.0407083751	2.1035737413	0.1310609447	0.2087527029	0.007777518	0.0214017162
10	2		0.0014510003	0.0022966734	-0.0018309449	0.0017860454	0.0089665461	0.0022377664	0.0019497987	0.0017933055	9.40112012522E-005	0.0001443048	-0.0001139076	0.0001110577		0.034333236	0.0368149634	0.0157603788	0.0337984227	0.0295062999	0.0355804968	-0.0156395033	0.0327894536	0.0013983036	0.0014460191	0.0006138018	0.0013214008		-0.6078186116	5.8007034663	-1.1625965007	6.4466610559	-0.1437007634	0.5188888742	-0.0003877687	0.0240972953
10	2.1		0.0067047096	0.0018028498	0.0008963579	0.0015181708	0.0260910367	0.0017349909	-0.0008769742	0.0015569473	0.0012136238	0.0003107014	0.0001481722	0.0002541232		0.0201733173	0.0256321652	-0.0002885187	0.025782623	0.0125062908	0.0245359228	0.0012362068	0.0250778924	0.0068201807	0.0074751941	-0.00010892	0.0074530622		0.2748475144	0.9308539769	-0.2363534554	0.9391208972	0.4368787673	0.0763765275	0.0030578959	0.0127031083
10	2.2		0.0142762348	0.001306784	-0.0005299289	0.0009486475	0.0625358949	0.0011827772	0.0010810123	0.0010214523	0.0079287962	0.0006228577	-0.000228452	0.0004220016		0.0426272942	0.0187553899	-0.002952185	0.0186040782	0.0187658347	0.0168560809	0.0030825714	0.0181447105	0.1107617244	0.0415517979	-0.006244152	0.0394644895		0.475648108	0.0876707006	-0.0504415048	0.0886749545	0.601682613	0.0126444957	-0.0002695614	0.0028429562
10	2.3		0.0757472811	0.0031910728	-0.0004001684	0.0019437836	0.1681919747	0.0025967358	0.0006211071	0.0023622758	0.1206854553	0.0042795009	-0.0006331438	0.0022061504		0.0658398115	0.0475898506	0.0077002241	0.0395043387	0.0119524601	0.0413157954	-0.0086026447	0.0371540549	1.3825048819	0.8315057192	0.1113614251	0.5876142071		0.6538250702	0.0076872637	0.0014279874	0.0054675687	0.6593851368	0.0033301757	-8.84788931719E-005	0.0009615729
10	2.4		0.2725047943	0.0007490907	-4.25194534464E-005	0.0002935044	0.3599920821	0.0005613785	0.0003618163	0.0004349875	1.2356693749	0.0023806011	0.0002057941	0.0011046763		0.0834172013	0.0106134915	0.0008174631	0.0060083793	0.0221120597	0.0068429172	-0.0021366069	0.0066315419	7.8104820641	4.8730539513	-0.2099971929	1.8557798904		0.6660025762	0.0005290215	1.88704157621E-005	0.0001240546	0.6657442473	0.0001054033	-7.90768296612E-006	3.58097491266E-005
10	2.5		0.4571425721	0.0003076819	-1.71902066958E-005	0.0001186511	0.4714057294	0.0002899049	5.005416574E-005	0.0001411071	4.8499104641	0.0004967	0.0003826192	0.0007692654		0.0387197179	0.0029989985	-0.0002348636	0.0016004688	0.0306552455	0.0026962215	-0.0001131502	0.001793968	-1.9236398533	11.2862377504	-0.0845948257	0.5081359735		0.6666769923	5.81953293268E-005	-3.96385074743E-006	0.0000293	0.6664051212	2.60257424695E-005	-1.06280351483E-006	0.000002387
10	2.6		0.4392215515	0.0004602642	-0.000062194	0.0002953471	0.3931364238	0.000552635	-9.20077876276E-006	0.0001965047	9.1530824733	0.0017340903	0.0002936558	0.0007998867		0.0249238028	0.0045993709	-0.0001110521	0.003849934	0.0532292628	0.0062005354	-0.0004318335	0.0031014464	4.8481818995	0.6978916296	0.0066461358	0.4589703504		0.6666589543	2.02130942334E-005	1.06974736721E-008	7.31117418402E-007	0.6662902259	3.92871933737E-005	-1.36573575282E-006	1.0395931168E-005
10	2.7		0.2587694741	0.0011487808	0.000058215	0.0010288749	0.1521286959	0.0015360683	5.51682472222E-005	0.0007194341	11.5778333589	0.0033829739	-0.0001294615	0.0012246373		0.0130765012	0.0165728022	-0.0004126483	0.0174520534	0.0922378053	0.024366875	-0.0008998096	0.0163351042	4.9802062793	1.1642313951	-0.0204914908	0.6123590434		0.666661712	2.7413007094E-006	-2.02987097398E-008	6.09317797212E-007	0.6640784364	0.0005549492	-3.61643222186E-005	0.0002032461
10	2.8		0.0995718338	0.0018234631	0.0014573698	0.0018681932	0.0276426938	0.002052722	-0.0006209941	0.0015316961	11.9726567636	0.0016623339	0.0004092974	0.0010981745		-0.0027211776	0.0271942659	-0.0037244522	0.0283347108	0.0307760768	0.0275779453	0.0003571554	0.0242333221	0.2570045474	0.1724740519	0.007153995	0.1404871659		0.6666664277	0	6.59779859471E-009	1.30655575892E-007	0.6479044167	0.0067469349	-0.0005090056	0.0023611194
10	2.9		0.042020184	0.0013093427	0.000823201	0.0012839181	0.0113203471	0.0013695813	-0.0004020117	0.0011867738	11.9964364066	0.0003981305	0.0001101926	0.0003291186		0.0025354052	0.0220370833	0.0045494637	0.0212480416	0.0179706139	0.0217849374	-0.0004388573	0.019675119	0.0194949517	0.017987645	-0.0005146941	0.0158694399		0.6666666486	9.57753065549E-007	-4.7679940181E-010	1.47032833378E-008	0.557918078	0.0304522765	-0.00012486	0.0056428209
10	3		0.0169488337	0.001521798	0.000436671	0.0014877731	0.0045242062	0.0015449752	-0.0005309439	0.001465848	11.9995091267	0.0001742613	5.49793073474E-005	0.0001520114		0.002888063	0.0228045271	-0.0059885512	0.0241795679	0.0067191938	0.0229661417	0.0064620416	0.0244290792	0.0009736258	0.0025232312	0.000694342	0.0026735489		0.6666666658	0.000001424	6.4308497163E-010	2.47573492425E-009	0.2863807332	0.1106820523	0.0008158722	0.0274335222
10	3.1		0.0123879387	0.0019139929	0.0011479491	0.0019309712	0.0081974782	0.0019065457	-0.0003454492	0.0019367502	11.9996836213	0.0001229648	1.32078614936E-005	7.42596498975E-005		-0.0010861075	0.0301449689	-0.0017569418	0.0308154265	-0.0019313579	0.0301079461	0.001741345	0.0311177722	-8.94033967732E-006	0.0004471139	2.1281069702E-005	0.0004637752		0.6666666667	1.6202038954E-006	1.97124321802E-011	4.29443051506E-010	0.2926989773	0.1644329047	-0.0181694326	0.0249781003
3	2.625		0.6512695721	0.0003927453	6.56436964542E-005	0.0001159783	0.6478206706	0.0004028935	-4.27834001812E-005	0.0001022545	7.1098660575	0.000380243	-0.00011945	0.0002642226		0.0263213194	0.0029859751	-0.0002319176	0.0012295401	0.0283925101	0.0031304468	0.0003723013	0.0011179641	0.0452356299	0.0091677283	-0.0018200437	0.0081214516		0.6666663009	1.62979924955E-006	-0.000000016	7.14139445089E-008	0.6665732807	9.77879549733E-006	1.90213717871E-007	3.92172666621E-007
3	2.65		0.649503931	0.0003249392	-0.000076603	0.0001002451	0.645186729	0.0003350812	5.03095158778E-005	8.66408631019E-005	7.381175887	0.0003813486	0.0001637808	0.0002150274		0.0251935117	0.002384445	-0.0001471037	0.0010909122	0.0276423833	0.0025313001	-9.16067980204E-006	0.0009756858	0.0827853457	0.0103688335	0.0007494773	0.0083158974		0.6666660203	2.79438161433E-006	6.14196145087E-009	6.78567381865E-008	0.6665754677	8.06668488627E-006	-0.000000253	4.1748385945E-007
3	2.75		0.6389849431	0.0004199194	0.0001157687	0.0001598495	0.6313179036	0.0004410627	-0.000069389	0.0001221461	8.4025252403	0.0007894345	-0.0001544351	0.0002184389		0.022903475	0.0029865658	-0.0016757012	0.0015696507	0.0272846117	0.0032478278	0.0006880028	0.0012517705	0.2657438429	0.0309529998	-0.0123883949	0.0121271327		0.6666650134	1.22415455193E-006	-0.000000078	7.63360416145E-008	0.6665740776	1.0168591413E-005	-1.69431997253E-006	1.09373671311E-006
3	2.85		0.6209131301	0.0004373575	-6.6826820188E-005	0.0001647921	0.6100388652	0.0004691483	3.1689558969E-005	0.0001204956	9.2903828069	0.0009750847	7.09752659401E-005	0.0001252697		0.028437038	0.0037671945	-0.0014982592	0.0019405218	0.0356208397	0.0043122078	0.00049734	0.0015057689	0.4890179457	0.0552457755	-0.0093772786	0.0096616172		0.6666641615	0	-4.82485461736E-008	4.9748617494E-008	0.6665424273	1.42377941842E-005	-1.90120793331E-006	1.63567695039E-006
3	2.475		0.6519037952	0.000380536	5.64788237593E-005	0.0001088886	0.6536565187	0.0003760447	-0.000060471	0.0001165457	5.4286646184	0.0002013812	-0.0001241385	0.000293612		0.0241985715	0.0026768425	-9.72377310425E-005	0.0011411166	0.0232651726	0.002615109	0.0003108432	0.0012056999	-0.0240556783	0.0053432945	0.0011593704	0.0045396885		0.6666670858	2.96662455904E-006	1.74839691866E-008	6.84674942511E-008	0.6665852029	8.1784195102E-006	3.20552309307E-007	3.68918896109E-007
3	2.45		0.6508351424	0.0003949032	-6.82052275828E-005	0.0001111748	0.6534332084	0.0003878598	8.92010770116E-005	0.0001223584	5.1503250203	0.000285255	0.0001880555	0.0002962547		0.0246977228	0.0029201652	0.0001338854	0.0011584064	0.0232982533	0.0028233618	-0.0001301113	0.0012378048	0.0008806889	0.0067808505	-3.88897998622E-005	0.0067330498		0.6666667136	1.59542198842E-006	-7.1578666158E-010	1.12773460042E-007	0.6665841816	8.93056370348E-006	1.76130423081E-008	0.00000043
3	2.425		0.64803108	0.0003691239	-2.54761727134E-005	0.0001039214	0.6515195103	0.0003604223	0.00003361	0.0001178152	4.8745382935	0.0003495087	7.76742611637E-005	0.000269467		0.0236348542	0.0027294523	0.0011037094	0.001052375	0.0218611474	0.0026186947	-0.0010328037	0.0011598429	0.0320970612	0.008473754	-0.0076198957	0.007956696		0.666666134	0	-1.42498397719E-007	1.48788914809E-007	0.6665875879	7.52023089379E-006	4.32498705141E-008	4.14129981303E-007
3	2.35		0.6384313012	0.0004467671	-9.61403051676E-005	0.0001204869	0.6445262758	0.0004299837	0.000126881	0.0001503338	4.0782862327	0.0006794595	0.0002220275	0.0002626618		0.0266916767	0.00320388	0.0010410617	0.0012262313	0.023405615	0.002991143	-0.0018904891	0.0014550557	0.173377627	0.0229530947	-0.0152688122	0.0118997443		0.6666621229	1.07350430812E-006	-4.08929110838E-007	0.000000318	0.6665772318	0.000010013	-1.45731532407E-006	9.07158021454E-007
4	3.2		0.3622861417	0.0012035236	0.00015603	0.0005610373	0.3363023018	0.0013324005	-0.0003659256	0.0004783591	11.7151939351	0.0010663405	0.0002683272	0.0003238717		0.0765523242	0.017945411	-0.0041582215	0.0113379698	0.1044235252	0.0217102734	0.0023725652	0.0106773907	0.2755323558	0.0547304564	0.0042274873	0.0228997378		0.6666659981	2.423901864E-006	1.02510461287E-008	5.56390479521E-008	0.6655018812	0.0002104472	-1.38883634353E-005	2.40696657945E-005
4	2.525		0.6023441995	0.0002455337	3.19239098144E-005	7.83104953371E-005	0.6023972288	0.0002461343	-3.10528564945E-005	7.83162191829E-005	5.9885140808	8.28946119418E-005	-0.0001320329	0.0002353204		0.0292381956	0.0019412035	-0.0001991194	0.0008976216	0.0292372121	0.0019414101	0.0001569046	0.00089845	-0.1149781568	0.0072278157	-9.1468677933E-005	0.0002502424		0.6666677723	4.23019795174E-006	-8.53830304817E-010	2.33115123962E-009	0.6665472018	4.88461185233E-006	-6.91744414125E-008	0.000000175
4	2.55		0.6033652688	0.0003430695	-0.000079126	0.0001155262	0.6015440624	0.0003464525	6.89871135787E-005	0.0001099217	6.3818517619	0.0001344015	0.0001892839	0.0003313855		0.0270603666	0.0027505378	0.0003823629	0.0012895939	0.0280410245	0.0028075178	-0.0005244688	0.001233994	-0.0927516374	0.0099948584	0.0025345443	0.0056776012		0.6666674582	2.35249648951E-006	2.07857747143E-008	4.64724966175E-008	0.6665534505	9.9807973227E-006	-2.43468316136E-007	3.86685332067E-007
4	2.575		0.6022199486	0.0003052119	1.88090613061E-005	0.0001098088	0.5985108155	0.0003124502	-2.29687497064E-005	0.000099106	6.7727388071	0.0002389361	-3.78547236077E-006	0.0002980175		0.0269597803	0.0024882779	-0.0008682802	0.0011976709	0.0291348139	0.002593849	0.0006860478	0.0011059568	-0.0454166612	0.010936598	-0.0065965322	0.0096664858		0.6666670251	0.000004345	-0.000000048	7.02538410316E-008	0.6665497033	1.06430598483E-005	-3.68579084608E-007	4.6089955131E-007
4	2.625		0.597509748	0.0003872869	-8.99082454898E-005	0.0001377895	0.5899923388	0.0004053393	4.61655230183E-005	0.0001152903	7.5349384463	0.0005756398	0.0001865043	0.0003124851		0.0285495778	0.0032056557	-0.0007149969	0.0016002712	0.0329190081	0.0035132266	0.0005277868	0.0013890579	0.1913682366	0.02795493	-0.0103877067	0.021009203		0.6666655645	3.73445813287E-006	-6.08879047222E-008	1.23426818922E-007	0.6665378295	1.2385796422E-005	-3.77710654862E-007	9.31294478123E-007
4	2.65		0.594069634	0.0003834612	7.20685456348E-005	0.0001475338	0.5846553222	0.000405956	-2.08876614352E-005	0.0001164674	7.9004850249	0.0006833946	-0.0001679544	0.0002959355		0.0272760818	0.0031027158	-4.05876104189E-005	0.0016912256	0.0329246182	0.0034505724	-0.0003187152	0.0014125639	0.322532502	0.0384805697	-0.0059840977	0.0239721835		0.666664963	3.73088892806E-006	-3.19179612813E-008	1.28074272463E-007	0.6665372085	1.37081612411E-005	-7.68857199282E-007	1.2008037718E-006
4	2.75		0.568174291	0.0003594497	2.91846370852E-005	0.0001620734	0.5510672657	0.0003949851	-8.26874454865E-005	0.0001125465	9.2165044927	0.0009083027	0.000034626	0.0001657515		0.0286887897	0.0031819434	0.0002513104	0.0019275597	0.0399597922	0.0037615487	-0.0005879028	0.0014876009	0.8958395339	0.0782029097	0.0019938244	0.0200783767		0.6666631619	2.58508306053E-006	7.67413062127E-009	7.87725362733E-008	0.6665000327	1.43155417588E-005	-3.99438261323E-007	2.23735596324E-006
4	2.85		0.5283840933	0.0005145167	0.0003881975	0.0002330689	0.5043611284	0.0005815152	-9.78204966852E-005	0.0001671611	10.2315615622	0.0013239365	-0.0002427837	0.0001532647		0.0366753685	0.0048762062	0.0006196103	0.0030730155	0.0540772344	0.0060393325	0.0005139998	0.0024614378	1.2036942258	0.1245397823	0.0103397204	0.0202917338		0.6666628394	0	0.000000033	6.46162778174E-008	0.6664089887	2.69018555643E-005	2.68155281247E-006	4.226869271E-006
4	2.475		0.5986352906	0.0002804578	-5.63966207519E-005	8.69435903551E-005	0.6024461712	0.0002742723	4.66081429524E-005	9.65896642443E-005	5.2048666359	0.0002267999	0.0001516137	0.0002610416		0.0292653886	0.0022418718	-7.07193810803E-005	0.0010019157	0.0270729752	0.0021457273	0.0001003152	0.0010934693	-0.0337321952	0.009273361	0.0004473449	0.0092253396		0.6666671292	4.53963168578E-006	5.63798303234E-009	1.13499303882E-007	0.6665498695	9.80672527395E-006	5.73117337089E-008	0.000000413
4	2.45		0.5946385749	0.0004509405	2.42854205235E-005	0.000133894	0.6003446302	0.0004362322	5.53649629314E-008	0.0001535328	4.8199184207	0.0004829115	-2.10076950547E-006	0.0003860876		0.0310751164	0.0037198163	0.0001796867	0.0015980325	0.0279346787	0.0034878951	-0.0003629948	0.0017758946	0.0644233382	0.0205791045	-0.0025364454	0.0198477805		0.6666657965	0	-3.67886445011E-008	2.84690389865E-007	0.6665437582	1.23771165394E-005	-3.94080281805E-007	0.000000847
4	2.425		0.5895507022	0.0003456043	5.17116248354E-005	0.000103051	0.5971926501	0.0003304163	-0.000067377	0.0001251057	4.4431713451	0.000480663	-0.0001176936	0.0002802087		0.0327168531	0.0028753331	0.0006948247	0.0012285882	0.0281094729	0.0026531653	-0.00138207	0.0014178041	0.1870196817	0.0233440256	-0.0189522223	0.0188987901		0.6666635703	3.40972953676E-006	-3.19823095405E-007	0.000000319	0.6665371087	9.33792891138E-006	-0.000001436	0.000000881
4	2.35		0.5693121919	0.0005018702	1.1448478493E-005	0.0001415233	0.5826813612	0.0004653374	3.33509154924E-005	0.0001901593	3.3890364614	0.0010389579	3.22414990233E-006	0.0002864573		0.0358747608	0.0044735285	-0.0002610958	0.0016976667	0.027900263	0.0039023753	0.0006898437	0.0020802937	0.6199698334	0.0772650291	0.0106796448	0.0297274105		0.6666487711	4.97306023456E-006	3.10595256301E-007	8.61456044668E-007	0.6665226177	1.69376328311E-005	8.64681838311E-007	1.91576576736E-006
5	3.2		0.2173144005	0.0019807628	0.0002509094	0.0011072553	0.1898182246	0.0022346198	2.50731845248E-006	0.0009592525	11.9190490495	0.0009455216	-1.93614548595E-007	0.0003725443		0.0968732457	0.0337612956	-0.0183369046	0.0284174315	0.1462886365	0.0417237347	0.0162179508	0.0268982737	0.1318271338	0.0363920289	0.0134528039	0.0218894427		0.6666664194	0	2.52495588631E-008	4.10868797285E-008	0.6616212006	0.001204688	-8.33323014562E-005	0.0002044999
5	2.525		0.5657939408	0.0002128703	5.55174629402E-005	7.54214788058E-005	0.5658874658	0.0002127816	-5.59852816464E-005	7.55899166631E-005	5.985140591	0.0001966411	-0.0001624576	0.0002460031		0.0298669328	0.0017741665	4.53705973026E-005	0.0008842717	0.0298120148	0.0017732566	-1.99418567522E-005	0.0008851203	-0.2244775708	0.0120017276	8.53187181701E-005	0.0003749115		0.6666683684	9.60759036591E-006	4.76564082492E-010	2.80468179911E-009	0.6665245846	1.15871899575E-005	4.11728116005E-008	1.4816345388E-007
5	2.55		0.5666502164	0.0003386503	-3.45534876875E-007	0.0001283647	0.5635165593	0.0003445734	1.31516302769E-005	0.000119472	6.4939260033	0.0001996134	6.26126034413E-005	0.0003950265		0.0280482152	0.0027857095	-0.0010206476	0.0014816581	0.0297948989	0.0028726122	0.0009459351	0.0014013936	-0.1758398225	0.0188536032	-0.0068975391	0.0116774785		0.6666678046	4.51064819613E-006	-4.35941698385E-008	7.38489987107E-008	0.6665277742	1.2103339187E-005	-1.79593308609E-007	4.2962681309E-007
5	2.575		0.565288777	0.0004116764	-2.87334175163E-005	0.0001574597	0.5588944617	0.0004264814	1.26059189865E-005	0.0001369252	6.9971716223	0.0004286006	7.73298543415E-005	0.0004435167		0.02916615	0.0033285672	0.00032136	0.0018539123	0.0328917999	0.0035592725	-0.0001536329	0.0016595897	-0.0147601059	0.0262334614	0.0014564299	0.0265194563		0.6666667689	3.10874080373E-006	0.000000008	1.44478076013E-007	0.6665177209	1.4358658719E-005	4.32769952071E-007	9.6893141546E-007
5	2.625		0.5561352119	0.0003839359	-5.3351953033E-006	0.0001630152	0.5429979825	0.000411531	1.43355300854E-005	0.0001260286	7.9659521331	0.0007434794	3.96952870225E-005	0.0003544206		0.0293206682	0.0032590864	0.0003582296	0.0019553159	0.0372654257	0.0037009686	-0.0001988777	0.0016130345	0.5397720466	0.0641065554	0.0057975804	0.0419131107		0.6666644134	0	2.43347342346E-008	1.76260253882E-007	0.6664983225	0.000015856	2.41360223345E-007	1.63726023661E-006
5	2.65		0.5490158687	0.0003352276	5.22882998801E-005	0.0001536649	0.532399821	0.0003648909	8.36814819872E-008	0.000114283	8.4207684689	0.000786082	-0.0001120358	0.0002814081		0.0262812309	0.0026947531	-0.0007435405	0.0017424219	0.0355501935	0.0031311347	0.0002696864	0.001411691	0.8013674841	0.0748674423	-0.0094693486	0.0383265895		0.6666636651	3.55260683779E-006	-3.5608673037E-008	1.44227870227E-007	0.6665031109	1.297228602E-005	-1.06426653835E-006	1.80049279188E-006
5	2.75		0.5012600652	0.0005033856	0.0001228525	0.0002677699	0.4703930608	0.0005803714	-5.2867452833E-005	0.0001803474	9.9584579352	0.0014850703	-8.62690775489E-005	0.0002396161		0.0298748549	0.0049577374	-0.0019325696	0.0033353674	0.0500360206	0.006380581	-0.0003523812	0.0026499093	1.7688971851	0.2091568891	-0.0422715304	0.0457499485		0.6666619143	0	-1.13701564657E-007	1.23096117269E-007	0.6664014177	3.08864804896E-005	-6.80061833548E-006	0.000005975
5	2.85		0.4330745702	0.0006992919	-0.0002520521	0.0003589315	0.3917795101	0.0008367573	1.23587211682E-005	0.0002552673	10.9601533238	0.0017238429	9.5104768575E-005	0.0003135658		0.0487633344	0.0083789217	-0.0054316784	0.005491192	0.085972359	0.0115236885	0.0013321775	0.0047364277	1.9495454015	0.2447552133	-0.0224231576	0.0613783483		0.6666623417	2.94213984685E-006	-4.98040663959E-008	1.36298183632E-007	0.6660545848	7.53268245633E-005	-1.96497325246E-005	1.34252791014E-005
5	2.475		0.558697386	0.0003329447	-0.000007689	0.0001079135	0.565274672	0.0003209782	-1.0759917956E-005	0.0001244572	4.9738694768	0.0003544392	0.000006102	0.0003487761		0.0327937844	0.0028829277	-0.0006501031	0.0013222938	0.02897645	0.0026949493	0.0007632515	0.0014688347	-0.0055728337	0.0217310307	0.0145785614	0.0219132034		0.6666667689	4.85578725654E-006	1.57077245348E-007	2.36112462363E-007	0.6665178207	1.57345490481E-005	3.02654092878E-007	7.78315394399E-007
5	2.45		0.5517412781	0.0003842951	-1.94347040406E-005	0.0001178	0.5616604001	0.000364244	-5.97611999784E-006	0.0001461547	4.4823390219	0.0005629513	-0.000036413	0.0003629658		0.03561905	0.0035066781	9.98658677936E-006	0.0015022224	0.0296344543	0.003174671	8.98053912943E-005	0.0017758704	0.2508800946	0.040125817	-0.0041715115	0.0338666141		0.666663387	5.50960681742E-006	-5.54189604006E-008	4.49254720619E-007	0.6665068862	1.3211573028E-005	1.81382357789E-007	1.22469319115E-006
5	2.425		0.5428920446	0.0003403333	-6.19173998883E-005	0.0001021477	0.5561970957	0.0003170663	9.14090765576E-005	0.0001322658	4.0075708274	0.0006233619	0.0001977165	0.0002866451		0.0383607416	0.0031600791	-0.0002290071	0.0013254312	0.0302432949	0.0027694748	0.0001612542	0.0015767157	0.5641704695	0.0547675253	0.0012008205	0.034235419		0.6666573629	9.52963659459E-006	1.76298580061E-008	5.6779789809E-007	0.6664943366	1.34769413166E-005	-7.77529643636E-008	1.33612061258E-006
5	2.35		0.5043751525	0.0004861077	3.3982517876E-005	0.0001420416	0.5283210378	0.0004295952	3.06235290942E-005	0.0002076526	2.7264699642	0.0012409173	0.000070367	0.0002584792		0.0452209446	0.0047117764	-0.0004437859	0.0020035151	0.0295965471	0.0037581058	-0.0002479608	0.0026018516	1.5455542875	0.1540753391	-0.0110342305	0.0529695994		0.6666113754	6.84312202144E-006	-3.93083240176E-007	1.88940510583E-006	0.6664515068	0.000019867	-1.68267021584E-006	3.67132647007E-006
6	3.2		0.113900997	0.0046917288	0.0002124537	0.0024898168	0.0923002675	0.0053572121	-0.0015763006	0.0023916282	11.980200602	0.0011258084	0.000328318	0.0004911618		0.14274789	0.0998449896	-0.0272311668	0.0667284864	0.2074429728	0.1264482209	0.0124359684	0.0703335021	0.0572304738	0.0342045418	0.0032644919	0.0184047879		0.6666665781	0	5.05714578139E-009	2.85023000914E-008	0.6416009751	0.0126095221	-0.0007187105	0.0011567079
6	2.525		0.5379114278	0.0001777715	2.85157789994E-005	0.000066877	0.5380552833	0.000184202	-2.72299106991E-005	6.71058886156E-005	5.9816731919	0.0005664463	-9.16157958524E-005	0.0002321497		0.032348957	0.001580775	-0.000282746	0.0008173581	0.0322714633	0.0015790633	0.000301233	0.000819432	-0.3562518305	0.0156459565	-0.0001564997	0.0026652129		0.6666689056	2.67620706579E-005	-1.14675802734E-009	1.6710372367E-008	0.6664948326	2.52315221877E-005	0.000000035	2.26765352837E-007
6	2.55		0.5390606395	0.0002818101	0.0001203843	0.0001114625	0.5343096349	0.0002882633	-9.4248223321E-005	0.0001023839	6.6088651558	0.0002945204	-0.0003944289	0.0003614527		0.0299573149	0.0023780611	0.0009747334	0.0013326745	0.0325635687	0.002481651	-0.0008812965	0.0012511421	-0.2513991557	0.0245379749	0.0099781699	0.0178003095		0.6666679674	8.46826579688E-006	5.06171221343E-008	9.0570531369E-008	0.6664985862	1.36546683071E-005	2.73877450181E-007	6.64593183848E-007
6	2.575		0.5364741685	0.0002272598	1.78717555532E-005	9.46447194741E-005	0.5267418523	0.0002383161	-4.39219093211E-006	7.93664108264E-005	7.226600984	0.0002705725	-6.40968072896E-005	0.0002740957		0.0304489361	0.0020008195	-0.0001344231	0.0011446528	0.0361133289	0.0021905543	7.30395555916E-005	0.0010039982	0.0777925322	0.0275589727	-0.0052440154	0.027027163		0.6666663531	5.04182134068E-006	-2.23585463035E-008	0.000000115	0.6664848198	1.5125464022E-005	-9.94791704851E-008	7.71424915593E-007
6	2.625		0.5218108394	0.0003009941	2.13472471947E-005	0.0001466078	0.5015301218	0.0003323924	-4.34693977808E-006	0.0001053903	8.3957460273	0.0007674171	-3.75203462261E-005	0.0003116212		0.0291674212	0.0027668765	-7.91552494384E-006	0.0017876668	0.0417997449	0.003280804	1.77203748175E-005	0.0014310285	1.1597645422	0.1078968749	-0.0066755878	0.0677086871		0.6666630221	3.66786566319E-006	-2.06218618223E-008	2.13160009756E-007	0.6664542688	0.000015123	-1.58637825639E-008	2.14164876746E-006
6	2.65		0.510133541	0.0002446652	0.000024206	0.0001240874	0.4842330735	0.0002754352	-5.64168383194E-006	0.000086086	8.9298275924	0.0008225276	-6.54121754575E-005	0.0002125996		0.0290162463	0.002267718	0.0004822193	0.0015466897	0.0449336501	0.0028143185	-0.000182857	0.0012202087	1.7971088501	0.1125170455	0.0205236583	0.0681769148		0.6666616668	1.29535923677E-005	5.76195674285E-008	1.91941125272E-007	0.6664325224	1.49575200809E-005	1.0753349495E-006	2.32622735392E-006
6	2.75		0.433589792	0.0004966008	-0.0001470835	0.0002963289	0.3849135097	0.0006118185	0.0001631884	0.0002004347	10.5994133269	0.0015804034	-0.0002034009	0.000298543		0.033822315	0.0052759109	-0.0022157298	0.0044127905	0.0711583439	0.0076916171	0.0014046745	0.0036407974	3.1051940852	0.314484016	-0.0345776467	0.081982901		0.6666605254	3.48515900955E-006	-6.85172880521E-008	1.6228075191E-007	0.6661656044	4.91642179949E-005	-6.31089307229E-006	1.19266590551E-005
6	2.85		0.3333930523	0.0008460149	-0.0008337598	0.0005363023	0.2748440919	0.0010464363	1.80406594015E-005	0.0003943986	11.4628975421	0.0017689129	0.0001403249	0.0004758182		0.0402773875	0.0110661851	0.000072211	0.008617742	0.0883903056	0.015822719	-0.0018678144	0.0078093461	1.6456588777	0.2714544997	-0.0347106285	0.0962067844		0.666663884	5.17050968793E-006	-0.000000059	1.62756603904E-007	0.6654931274	0.0001812483	-8.44667192496E-006	3.65227612714E-005
6	2.475		0.5261638533	0.0002443376	3.77047727177E-005	8.32535347136E-005	0.5361978777	0.0002325014	-1.78489188599E-005	0.0001004023	4.7378635551	0.0003431173	-1.83035560584E-006	0.0002904707		0.0343515286	0.0021781316	-0.0001723623	0.0010520029	0.0286359368	0.0019924579	0.000224463	0.0011998115	0.0743207542	0.0322815531	-0.003933434	0.0301287351		0.6666659692	1.21921410565E-005	-3.88003082922E-008	2.98683702428E-007	0.6664926114	0	1.41669801554E-007	8.52773034932E-007
6	2.45		0.5152004494	0.0002878696	2.0864477774E-005	9.13674740662E-005	0.5303779399	0.000267506	-2.85046361917E-005	0.0001181477	4.1409531046	0.0005336152	-8.21096133861E-005	0.0002893148		0.0376804567	0.002658605	0.0001545943	0.0011747284	0.0290276167	0.0023171556	-0.0001306155	0.0014071507	0.6049447572	0.0566974219	0.008964808	0.0411395084		0.666658876	5.05121768975E-006	1.16605154968E-007	5.32817225896E-007	0.6664782508	1.33642658251E-005	4.81718701859E-008	1.31689930007E-006
6	2.425		0.5003739417	0.0004341295	1.86235557366E-005	0.0001360533	0.521019001	0.000392042	-7.27261198108E-005	0.0001869244	3.5716082704	0.0009934389	-0.0002495195	0.0003834413		0.0429927177	0.0043139158	0.0002493483	0.0018720849	0.030032736	0.003602946	-0.0008170305	0.002324915	1.2758297611	0.1362996254	-0.0211341908	0.0826433199		0.6666445002	4.02165749695E-006	-3.66838882999E-007	1.43208876295E-006	0.6664487662	1.94957080414E-005	-1.52859065815E-006	2.88755476606E-006
6	2.35		0.4381639445	0.0003712799	-7.51184371284E-005	0.0001138332	0.4761551629	0.0003128062	1.64793000965E-007	0.0001732678	2.1094842972	0.0010381966	-0.000118453	0.0002035233		0.0587785365	0.0043836703	0.0002407479	0.0017962854	0.0319092358	0.0032197987	-0.0005606913	0.0023148665	2.9174191945	0.2024354364	-0.0079025527	0.0552137187		0.6665212535	1.14094424338E-005	-3.56707091706E-007	2.74340714128E-006	0.6663261254	2.36197898247E-005	-9.51091764706E-007	4.97165189003E-006
7	3.2		0.0479661728	0.0023761098	-0.0017005776	0.0016913318	0.0333006291	0.0025746067	0.0015427826	0.0016216764	11.9963881159	0.0002781911	-0.0001634679	0.00017184		0.050575083	0.0298172467	-0.0128149464	0.0387649378	0.0726091557	0.0348850677	0.0133318837	0.0397966229	0.0061000821	0.0028492568	0.0010806267	0.0031893278		0.6666666586	0	1.42993283999E-009	4.22141162196E-009	0.5885144383	0.0236543686	0.0016388917	0.0024066078
7	2.525		0.5159756068	0.0001684604	-3.92314702682E-005	6.68951629636E-005	0.5161734123	0.0001745004	3.74637866061E-005	6.71173557092E-005	5.9781289759	0.0009354048	0.0001168613	0.0002458778		0.0323781436	0.0015149517	-0.0002365969	0.0008335087	0.0322635378	0.0015122157	0.000225632	0.0008355891	-0.542189356	0.0220761987	4.80784744814E-005	0.0006909202		0.6666695796	2.30080770226E-005	4.90287556114E-010	3.72231125596E-009	0.6664758094	0.000009595	-2.1901668231E-008	1.01750132308E-007
7	2.55		0.5171234942	0.0002877456	5.14254847055E-005	0.0001210088	0.5105112825	0.0002974178	-4.11102606788E-005	0.0001084316	6.7260740335	0.0002783128	-0.0001405293	0.0004066102		0.0302939396	0.0025353998	8.51913305965E-005	0.001468868	0.0339565259	0.0026774898	-0.0001092838	0.0013585244	-0.3283269792	0.0370754459	0.0019003788	0.0294258349		0.6666680677	3.97752160282E-006	7.87862226873E-009	1.23906954405E-007	0.6664754963	1.12501299907E-005	-6.22623076176E-009	9.50832337327E-007
7	2.575		0.5132930087	0.0002908716	0.000031647	0.000133878	0.4996646844	0.0003109066	-3.4684144383E-005	0.0001080919	7.4586855867	0.0004960097	7.53723726614E-005	0.0003909977		0.0291302412	0.0025258033	9.53508741345E-005	0.001643259	0.0369712002	0.0028358194	0.0001276206	0.0014100054	0.2515376618	0.0578685701	-0.0078257079	0.0565887517		0.6666658196	7.8821117546E-006	-0.000000027	1.93865504658E-007	0.6664631074	1.24627129583E-005	5.12603234528E-007	1.45079217785E-006
7	2.625		0.4911053647	0.0003793469	8.15756665908E-006	0.0002016017	0.4620678276	0.0004324932	3.02532333142E-006	0.0001395986	8.8199418582	0.0011533152	0.000014315	0.0004086446		0.0285944703	0.003530085	-0.0007933982	0.0025160332	0.0463874995	0.0044301365	0.0002982789	0.0020069426	2.2108899828	0.2196934066	-0.0508522507	0.1138405425		0.6666612611	8.59630411974E-006	-1.24788480705E-007	0.000000279	0.6664043445	2.27436828951E-005	-1.71571910831E-006	0.000004082
7	2.65		0.4729575889	0.0003830464	-7.03601051247E-005	0.000221102	0.4352300468	0.0004522521	1.84936334019E-005	0.0001440183	9.4241596151	0.0013251515	0.0001755437	0.0003742726		0.0284060398	0.0035950497	0.000352252	0.0029042512	0.0534695094	0.0047767211	0.0002170208	0.0022175442	3.2565044412	0.2851230839	0.0385705498	0.1228363649		0.6666596881	5.02991633575E-006	8.21333247641E-008	2.63722913171E-007	0.6663487994	2.41226313226E-005	2.09178681792E-006	6.02532068535E-006
7	2.75		0.362262305	0.0013602656	-1.66055506072E-005	0.0009457873	0.2936465735	0.0017239335	-0.0001949384	0.0007115588	11.1195834674	0.0040572937	0.0003935812	0.0010925691		0.029695053	0.0169642863	0.0002644557	0.0145898307	0.0766026744	0.0246026142	-0.0010966108	0.013626771	3.3214770056	0.9558541671	-0.0138856295	0.3543645017		0.6666615537	1.72212845917E-006	-0.000000023	5.46422231426E-007	0.6657835204	0.0002434909	-3.47490150778E-006	5.55328594616E-005
7	2.85		0.2401776757	0.0010960683	-0.0004330224	0.0008289768	0.1717923157	0.0013311115	0.0001441347	0.0006613518	11.7567505535	0.0017043257	-0.0001482131	0.0006947214		0.0313510643	0.0145564692	0.0005133528	0.0144783927	0.0813694602	0.0188206821	0.0036098229	0.01415076	1.02914907	0.2128905019	0.0338371354	0.1331058085		0.6666652492	0	4.66985985401E-008	1.8332211136E-007	0.6639350234	0.000483726	5.49940695536E-005	0.000125367
7	2.475		0.4986918491	0.0003222194	-1.79232598123E-005	0.0001115705	0.5127677849	0.000301276	1.57847501279E-005	0.0001396881	4.4990821973	0.000515912	-3.48299010818E-005	0.0004092848		0.0369518541	0.0029542719	-7.29801728004E-005	0.0014692176	0.0289020015	0.0026233572	-5.98385792293E-005	0.0017226637	0.2855929802	0.0641188994	0.003227345	0.061832731		0.6666640158	5.08441944412E-006	3.08227057726E-008	5.81211535789E-007	0.6664630812	1.34521094103E-005	-4.08917561618E-007	1.5804471812E-006
7	2.45		0.4822690915	0.0004480944	-4.80266811647E-005	0.0001452666	0.5038126341	0.000403935	5.98250612865E-005	0.0001987451	3.7987820643	0.0009968931	0.0001381246	0.0004884878		0.042794	0.0045001721	0.0005417602	0.0020278109	0.0294785153	0.0037181311	-0.0006131167	0.0024821703	1.2530790196	0.167179866	-0.0349087656	0.107275376		0.6666501798	8.63377960283E-006	-4.62651810584E-007	0.000001414	0.6664325796	2.33803856902E-005	-4.29201432097E-007	3.00556228575E-006
7	2.425		0.4602876846	0.0003374109	-2.39859484901E-005	0.0001080768	0.4898859902	0.0002956733	4.15851736972E-005	0.0001593032	3.1424121528	0.0009066761	1.7307258937E-005	0.0003228084		0.0471958641	0.0034855552	0.0005325512	0.0015460882	0.0286328334	0.0027865751	-0.0013793323	0.0020079798	2.3063948491	0.1859277439	-0.0368408419	0.0917482388		0.6666222534	0	-7.17440773094E-007	1.76358985539E-006	0.6663992949	1.93084705894E-005	-3.10684091623E-006	3.37005402411E-006
7	2.35		0.3672714964	0.0004500926	-2.61676562452E-005	0.0001521637	0.4228395818	0.0003614283	-0.0001001451	0.0002295299	1.5519364468	0.0012936454	-0.0001807063	0.0002927543		0.0699341055	0.005799623	0.000000331	0.0027111492	0.0303406889	0.0039863353	-0.0006113715	0.0032914617	4.3338448853	0.3321278901	-0.006502984	0.1208684178		0.6663246372	2.44327913921E-005	-4.02633338425E-007	9.45317792661E-006	0.6661442075	4.03024817574E-005	-2.08080306088E-006	1.03085864091E-005
8	3.2		0.0150422929	0.0029185411	-0.0040514175	0.0027066732	0.0068922948	0.0031413259	0.0031931565	0.002461131	11.9996218682	0.0003317481	-0.0001731018	0.0001335082		0.0134908085	0.0554902083	0.0112377084	0.0441061261	0.0431365832	0.0553710582	-0.0034451871	0.0471056875	0.0010670667	0.0013265034	-8.42055545794E-005	0.0011191401		0.6666666654	2.88226106016E-006	-9.75786304125E-011	1.29539835729E-009	0.1092112971	0.2875553939	0.0410691411	0.043547714
8	2.525		0.4980627184	0.0002192996	-3.40113543298E-005	8.83238078834E-005	0.498320126	0.0002165075	4.24684896956E-005	8.86356561585E-005	5.9745230964	0.000966694	-0.0001779373	0.0003520461		0.0324461407	0.0019387852	-5.82871256057E-005	0.0011023949	0.03230435	0.0019346632	6.09966300364E-005	0.0011038439	-0.8224926236	0.0502120635	0.0013871435	0.0052953922		0.6666705278	1.60475044311E-005	7.94963888822E-009	2.48380168377E-008	0.6664577194	1.89876633069E-005	3.06495078886E-009	2.63875361241E-007
8	2.55		0.4992367247	0.0002663954	7.67714571531E-006	0.0001179057	0.4905310548	0.0002747514	-2.08103120293E-005	0.0001037875	6.8449361784	0.0002998498	3.86720599098E-005	0.0004172453		0.0305475389	0.0023253957	-1.46321161344E-005	0.0014517817	0.0353788428	0.0024879442	8.2419484937E-005	0.0013339031	-0.4382696839	0.0590570085	0.0038146654	0.0445473919		0.6666682424	9.37030704066E-006	1.3660919461E-008	1.5824766758E-007	0.6664516683	1.32516153005E-005	1.29380358667E-007	1.25078764776E-006
8	2.575		0.4935593858	0.0002704664	-0.0001050123	0.0001305644	0.4754664389	0.0002910738	5.63439343515E-005	0.0001017717	7.6926046758	0.0005034093	0.0003452577	0.0003869515		0.0296626619	0.0023985814	0.0002225669	0.0016193528	0.0400392177	0.0027574696	-0.0001588278	0.0013719256	0.6011897285	0.0953012058	-0.001764075	0.0789756026		0.6666649854	7.79006332359E-006	-5.70955216032E-009	2.22329419411E-007	0.6664303086	1.65252198059E-005	1.18436931128E-007	1.95021000982E-006
8	2.625		0.4622480597	0.0003239797	-3.74496797203E-005	0.0001965738	0.4226114497	0.0003804704	1.18049255238E-005	0.0001306521	9.2355408805	0.0011600349	0.000064217	0.0004182985		0.0255768858	0.0031402019	0.0002251883	0.0024971512	0.0491894771	0.004060324	-0.0004477685	0.0019596688	3.4467217157	0.2997821324	0.0017261564	0.1802219399		0.6666599369	0	3.39732250462E-009	3.54100626105E-007	0.6663519949	2.89595300464E-005	-6.85605461871E-008	0.000005383
8	2.65		0.4371999898	0.000253373	-7.74414676186E-005	0.0001632206	0.3853859033	0.0003109329	3.31409281311E-005	0.0001060828	9.892211262	0.0008849584	8.87033416652E-005	0.0003063383		0.0258384375	0.0026135947	-0.0010835356	0.0021739827	0.0600936866	0.0037141462	0.0006766939	0.0017439203	4.9516451979	0.3066978138	-0.0165322416	0.1429444121		0.6666582352	1.78861611686E-005	-2.82095849872E-008	2.44119008707E-007	0.6662492547	2.75644255917E-005	-2.48320207428E-006	0.000006352
8	2.75		0.291042198	0.00063934	-8.61988824929E-005	0.0005040779	0.2058833791	0.0008246736	0.0001675539	0.0003601415	11.4966981007	0.0016766218	-0.0002090028	0.000538877		0.0250811574	0.0085148515	0.0034602796	0.0083598323	0.089250963	0.0122959045	0.0009090157	0.0077492165	3.2588348889	0.4045070324	0.0399509849	0.1901706842		0.666662558	4.47227957301E-006	5.06700638894E-008	2.39879254962E-007	0.6649055542	0.000203009	4.84571470091E-005	6.25281850925E-005
8	2.85		0.1582910878	0.0009727807	0.000275867	0.0008750827	0.0892228716	0.0011548022	0.0002223796	0.0007123062	11.9083646452	0.0010804744	-0.0002131892	0.0005785451		0.0151979965	0.0156018369	-0.0136303747	0.0156233421	0.069551998	0.0191194047	0.0119204931	0.0150517681	0.5647941954	0.1310715442	0.069227184	0.0915952487		0.6666660029	1.73152946421E-006	8.15351026262E-008	1.07675230212E-007	0.6589542394	0.0012566324	-0.000164886	0.000332546
8	2.475		0.4742999737	0.0003706847	-1.66251418238E-006	0.0001277686	0.4929590239	0.000339746	8.8843125976E-006	0.0001656013	4.2590622411	0.0007174993	-0.0001238168	0.0004776145		0.0409278117	0.0035489085	0.0001022432	0.0017335874	0.0298290881	0.0030563846	-2.82038989199E-005	0.0020702031	0.7029507641	0.1136740863	0.0232283349	0.0995796336		0.6666602445	6.64351188831E-006	2.15231921862E-007	0.000000914	0.6664256702	1.91781668854E-005	2.66603024854E-007	2.32775452348E-006
8	2.45		0.4512878089	0.0002539642	7.411980712E-007	8.53588137458E-005	0.4802186922	0.0002234753	2.61845848376E-006	0.0001211255	3.4589831421	0.0006378828	6.32898311128E-005	0.0002920401		0.0456256624	0.0025874045	0.0001364483	0.0012264013	0.028135083	0.0020674612	0.000292572	0.0015336679	2.1710015554	0.1458147842	0.010368775	0.0934848313		0.6666364856	1.67716127339E-005	1.31287349215E-007	1.29621012432E-006	0.6663932852	1.43028793973E-005	1.35854211316E-006	2.60157616318E-006
8	2.425		0.4208786682	0.0003313993	1.46234778332E-005	0.0001119321	0.4611376515	0.0002802481	7.49493234764E-005	0.0001707159	2.724672488	0.0009989532	0.0002746748	0.0003736757		0.0515913287	0.0036089705	-0.0008166559	0.0017167351	0.0260041017	0.0027198319	0.0005394572	0.0022102468	3.6008968381	0.5279572419	-0.0105170438	0.2036782661		0.6665858191	1.98127249848E-005	-0.000000456	5.68289082485E-006	0.6663395292	1.73769093322E-005	-5.49188661982E-007	4.91740663106E-006
8	2.35		0.2925169653	0.0006714218	4.44568068406E-005	0.0002563105	0.3677237162	0.0005166481	0.0001501468	0.0003795862	1.0724993001	0.0018502886	0.0001890104	0.0005151824		0.0780031257	0.0091823231	0.0005093553	0.0048706832	0.0248965263	0.0061968444	-0.001161315	0.0054486527	5.1188592766	0.5825544929	0.0647302503	0.2196717544		0.6659255697	8.43285452621E-005	8.86878817302E-006	3.30137810755E-005	0.665844017	0.000085017	-6.79967106457E-006	0.000024751
10	3.2		0.0041162895	0.001717359	-0.0020387613	0.0016502139	0.0023703841	0.0017332468	0.0020980005	0.0016514564	11.9999651974	0.0002322975	-2.96654037967E-005	2.33478395528E-005		0.0056724719	0.0270745184	0.004684935	0.0290163495	0.0069448601	0.0268992419	-0.006648965	0.0294360069	2.30698006298E-005	5.59133197185E-005	-1.29867411312E-005	6.09017665401E-005		0.6666666666	2.5868385313E-006	-1.2052615709E-011	5.6390737125E-011	-0.0010902852	0.3063906145	0.0008681044	0.0202014487
10	2.525		0.4702386097	0.0002626429	1.28466652353E-005	0.0001115376	0.4706362507	0.0002639041	-1.72646329289E-005	0.0001121305	5.9671753004	0.0003259644	5.18827021971E-005	0.0004842924		0.0343627208	0.0024407974	-0.0001133634	0.0014524327	0.0341753447	0.0024350874	-1.17701591117E-005	0.0014560612	-1.4165291443	0.09399019	0.0052723654	0.0308219629		0.6666719877	0.000006074	1.94246895374E-008	1.15695886312E-007	0.666414969	2.84895281424E-005	-3.9390446561E-007	9.02600400853E-007
10	2.55		0.4714597606	0.0002857148	0.000024923	0.0001382325	0.4580124287	0.0003007602	-1.58993794649E-005	0.0001165036	7.0860304226	0.0003857312	-0.0002311307	0.0005019929		0.0306057244	0.002584289	-0.0002364963	0.0017628023	0.0382567837	0.0028580266	0.0002783101	0.0015768048	-0.4684803454	0.1026794008	-0.0109912826	0.1021264577		0.666667924	1.87682082273E-005	-2.91659805182E-008	2.71383127263E-007	0.6664064909	1.67867957649E-005	0.000000123	1.85162519454E-006
10	2.575		0.4608758704	0.000375779	2.28503973325E-005	0.0002048322	0.4323302928	0.0004240874	-6.61120610079E-006	0.000149038	8.1618325436	0.0010483805	-0.000090708	0.0006203469		0.0292338542	0.0035346684	0.0009069048	0.0026542351	0.0466049729	0.0043736359	-0.0005709819	0.0021649816	2.1092100736	1.0179039664	0.109140055	0.8247901067		0.6666624642	1.18161604414E-005	2.05480906824E-007	1.53228406485E-006	0.6663570843	2.15732587228E-005	1.53169845007E-006	4.52368486516E-006
10	2.625		0.4068369169	0.0005327207	0.000123899	0.0004011661	0.3409157152	0.0006748487	-3.92112186603E-005	0.0002558118	10.0186739239	0.002386271	-0.0001471347	0.0011144161		0.0196864073	0.0057959327	0.0008075917	0.0054222365	0.0625104889	0.0081524043	-0.0002011803	0.0043401411	7.0725473438	3.6252299429	0.8768779305	5.2995718022		0.6666572849	7.70165666998E-006	1.08423141036E-006	6.39872691259E-006	0.6661506642	6.09680706242E-005	3.88545783406E-006	2.13378475597E-005
10	2.65		0.3631337692	0.0005963939	-9.5572170263E-005	0.0004634026	0.2769758738	0.000788582	-5.42610887143E-005	0.0003069097	10.7275094404	0.0025220529	0.000378547	0.0009310645		0.0211766212	0.0072563264	-0.0038254947	0.0068488741	0.0793166016	0.011096904	0.0011852534	0.0060206163	8.3549880554	1.2687740701	-0.1099000729	0.7174215481		0.6666569883	7.17233615293E-006	-1.26422242783E-007	8.32231158111E-007	0.6658070217	0.0001090887	-2.55094748296E-005	3.67817983199E-005
10	2.75		0.1698855967	0.0022116643	-0.0005871707	0.0019633095	0.0767281975	0.0026210826	9.80522054161E-006	0.0015927691	11.8756891165	0.003579213	2.07201228873E-005	0.0017820644		0.0147236746	0.0323640523	0.0025895346	0.0340684447	0.0615308794	0.0363055883	0.0008526958	0.0319336855	1.369394919	0.6580413204	0.014011131	0.4793435353		0.6666653724	2.91079519917E-006	1.3395025398E-008	4.53179895583E-007	0.6598422536	0.0025227595	0.0001236809	0.0007729022
10	2.85		0.0663036018	0.0011354473	0.0002824354	0.0011556608	0.0177937832	0.0012594283	0.0005238679	0.0010785354	11.990219086	0.0006113026	-0.0002505456	0.000485396		-0.0023492437	0.0184471613	-0.0085242416	0.0205970374	0.0214536225	0.0188990612	0.0103054503	0.0210530835	0.0694212515	0.0421320938	0.0221074028	0.0458205396		0.6666666023	0	2.04949839545E-008	4.24968269586E-008	0.6148974879	0.011068392	0.0006853834	0.0023808915
10	2.475		0.4307653188	0.0003584144	3.46028333285E-005	0.0001274312	0.460197722	0.000315657	-0.0001082019	0.0001774815	3.7785155803	0.000881224	-0.000275083	0.0005221609		0.0449575677	0.0036621095	-0.0004981855	0.0018315692	0.0276117441	0.0029824006	0.0008286842	0.0022548765	2.0766266079	0.3829405174	0.0862398917	0.2877736212		0.6666472978	0.000012024	8.21540591431E-007	2.77628600182E-006	0.6663656922	0.000027419	1.21746812181E-006	3.80267801183E-006
10	2.45		0.3904086504	0.0004502586	-2.65848920072E-005	0.0001588341	0.4375825345	0.0003749526	0.0001629894	0.0002387383	2.7928728391	0.0014597487	0.0001636858	0.0007172383		0.0538101611	0.005061516	-0.0002045846	0.0024914825	0.0254824663	0.003785438	-0.0003723846	0.0031039541	4.8566710698	1.5055150633	0.1538076976	1.4131372102		0.6665841691	2.71162049478E-005	2.9414864854E-006	2.21028073141E-005	0.6662825898	3.32104329414E-005	-1.55210579661E-006	8.5020586782E-006
10	2.425		0.3370554129	0.0007365735	-2.59544026288E-005	0.0002759705	0.4042989134	0.0005774694	-6.13443627643E-005	0.0004243941	1.9335918542	0.0025397479	-7.36243197736E-005	0.0010368336		0.0646963529	0.0092484547	0.0002364598	0.0048085737	0.0212668254	0.0063526712	-0.0001137014	0.005828692	7.4565044844	1.1530118396	0.1224189018	0.7745218022		0.6664011775	4.11803636063E-005	0.000004531	2.78463862398E-005	0.6661286938	6.97368343759E-005	1.90337809709E-006	2.2660273356E-005
10	2.35		0.1495652752	0.0012779592	-2.04125376654E-005	0.0005995833	0.2560139575	0.0009508103	2.04181917646E-005	0.0008230338	0.4083615991	0.0027927741	6.46264616767E-005	0.0010300718		0.0911564817	0.0191229851	0.0002352717	0.0131997565	0.0162224924	0.0130899964	-0.0022316908	0.0134307871	4.8232357166	0.8892218966	-0.0292590586	0.5001009595		0.662819792	0.0007044023	-3.46741064352E-005	0.0003962699	0.6640388655	0.0004494728	-3.33591606175E-005	0.0001639268
2	0.05		0.5890131057	0.0013237405	0.000209465	0.0003181818	0.5891481583	0.0013220922	-0.0001597285	0.0003122824	0.0090631428	2.02034995614E-005	2.8147139639E-005	4.67774123729E-005		0.0689140278	0.0159834647	0.0017601768	0.0051344496	0.0688868647	0.0159367913	-0.0013048708	0.0050984944	-5.75513884436E-005	0.000040107	7.27559540987E-006	2.32838804044E-005		0.6678663	0.0003237852	5.67658343234E-005	0.0001906838	0.6663876354	6.09543598536E-005	8.14096574055E-007	2.55065139136E-006
2	0.15		0.5886343553	0.0019608205	-0.0002399181	0.0005135681	0.5890465345	0.0019531919	0.0001913272	0.0005343535	0.0275423	9.06126106599E-005	-3.46567563974E-005	8.06870593729E-005		0.0664093929	0.0263379139	0.0036784804	0.0086027893	0.0654507326	0.0261172922	-0.002682137	0.0089596831	0.0001577147	0.0001358876	4.59057107433E-005	0.0001250538		0.6666102407	0.0001205543	4.15533760606E-005	0.0001106459	0.6663928071	0.0001019441	2.06188484091E-006	3.2741617613E-006
2	0.25		0.5923490735	0.0014030508	-0.0001307089	0.0004213391	0.5930428935	0.001397883	0.000098329	0.0004307444	0.0474343434	0.0001102576	-2.06026059067E-005	7.0527900758E-005		0.0452444149	0.0143372241	-0.0026205999	0.0059157586	0.0446767343	0.0142462007	0.0013068828	0.0061881853	0.0004656582	0.0001868477	-6.14054584003E-005	0.0001569834		0.6665585565	5.54172562057E-005	-1.77153552253E-005	4.62999167051E-005	0.6664786673	5.4133904004E-005	-2.38724200759E-006	2.43886057125E-006
2	0.35		0.59262264	0.0012799465	-0.0002871399	0.0003906131	0.5936130281	0.0012734555	0.0003225587	0.0004037487	0.0691010381	0.0001462284	-0.000054541	7.19251164336E-005		0.0470052072	0.0135703152	0.0053555312	0.0055646554	0.04615081	0.0134214123	-0.0068676712	0.0060046722	0.0011401871	0.0003593665	0.0002369485	0.000236234		0.6665244186	4.95796006964E-005	3.24279307969E-005	3.27217163459E-005	0.6664726861	5.04886525762E-005	-2.76150828161E-006	3.16819155473E-006
2	0.45		0.5946692756	0.0019917361	-0.0001416925	0.0004676521	0.596040598	0.001967413	-5.21872613906E-005	0.0004919298	0.0938473575	0.000306802	-2.49212733502E-005	9.61995940879E-005		0.0617691431	0.0243341118	-0.0012601736	0.0075401345	0.059798265	0.0238409877	0.0013231175	0.0079381247	0.0029284724	0.0011525479	-8.49277165589E-005	0.0004794582		0.6664539622	0.000088162	-7.43567689825E-006	3.62648084197E-005	0.6664237961	9.13821693304E-005	6.41103882444E-008	7.61344668297E-006
2	0.55		0.5920006648	0.001030812	-0.0003366847	0.0003470414	0.5937456316	0.0010259631	-4.41567554425E-005	0.0003696626	0.1216106339	0.0002059197	-7.2313618646E-005	8.26868244452E-005		0.0354871994	0.009225732	-0.0021249646	0.0044531754	0.0345007935	0.0091287645	0.0021579775	0.0048622194	0.0028314513	0.0007385421	-0.0002003447	0.0004262012		0.6665458308	3.31558303802E-005	-0.000009022	1.91608839657E-005	0.6665160146	3.45458154937E-005	0.000000057	2.53247101637E-006
2	0.65		0.5976045452	0.0026064623	0.0003729995	0.0006202397	0.5996674428	0.0025614247	-0.000249026	0.0006807579	0.1561126676	0.0006585697	0.0001024493	0.0001713036		0.0708755174	0.0301670147	-0.0028895986	0.0105383446	0.067430818	0.0292279954	-7.6915936801E-005	0.0106265833	0.0091251324	0.0038546941	-0.0003993535	0.0014655726		0.666424568	0.000105482	-1.11348125333E-005	3.9484096356E-005	0.6663956659	0.0001097207	-5.25485621246E-006	1.3078356213E-005
2	0.75		0.6023809147	0.0019231482	0.0002194936	0.0004671284	0.6048488155	0.0019001434	-0.0003725819	0.0005179306	0.1972969087	0.0006028406	7.40941629286E-005	0.000149026		0.0604850784	0.020350308	-0.0029677411	0.0073530103	0.0580868249	0.0197589099	0.0077273875	0.0081061333	0.0120782667	0.0039879946	-0.0005989936	0.0014759711		0.66646396	6.79051291016E-005	-0.000010457	0.000025208	0.666435588	7.27805513778E-005	8.83872435145E-006	5.60138149169E-006
2	0.85		0.6076956278	0.0022690797	0.0003010074	0.0005810465	0.6105147579	0.0021903855	-0.0002272452	0.0006153254	0.2472736611	0.0008736299	0.0001137679	0.000216737		0.0548300506	0.0196031047	0.0052477661	0.0088876707	0.0503632203	0.0183757555	-0.0026545693	0.0094907675	0.0165903217	0.0058173476	0.0014559191	0.0025392374		0.6664880918	6.32727238346E-005	1.56032285377E-005	2.77950883917E-005	0.6664631912	6.79994699041E-005	0.000004273	6.33791290952E-006
2	1.05		0.616272	0.0014818652	-3.07173247361E-006	0.0003900841	0.6201105686	0.0014448919	-0.0002832012	0.0004093651	0.3810475656	0.0008450384	-4.12781295973E-006	0.0001956525		0.0423441825	0.0156938055	0.0058154594	0.0053198516	0.0397827558	0.0149213803	-0.0055732412	0.0053227578	0.0283966372	0.0102597871	0.0034614911	0.0030808701		0.6665385133	0.000046561	1.59374985682E-005	1.40926569218E-005	0.6665127425	5.27251515905E-005	3.19463116633E-007	2.94842907894E-006
2	1.15		0.6221899918	0.0014426489	-0.0005054942	0.0005208231	0.6264485859	0.00140515	0.0005680056	0.0006218221	0.4718550295	0.0009914321	-0.0002706426	0.000298393		0.027647471	0.0109882958	0.0043861703	0.0055809393	0.0242534212	0.0105684184	-0.0062324002	0.0066784984	0.0277896756	0.0103254916	0.0034897884	0.0044050421		0.666585012	3.08112712854E-005	1.04470646488E-005	1.32295573636E-005	0.6665617462	3.61928861514E-005	-3.47126250155E-006	5.12526888175E-006
2	1.25		0.6298925674	0.0013345886	-6.24516825243E-005	0.0003385469	0.6345781367	0.001286796	8.81236780899E-005	0.0003986929	0.5844027191	0.0010780475	-3.90083603933E-005	0.0002130487		0.0317828072	0.0109703886	-0.0004714324	0.003801291	0.0285478841	0.0102596781	-0.0003052744	0.0044070707	0.0431880617	0.0143593446	-0.0005405572	0.0038004615		0.6665834675	0.000028031	-0.000001088	7.41987708297E-006	0.6665578334	3.5230666106E-005	-9.55719733707E-007	3.44251047263E-006
2	1.45		0.6494270127	0.0009921814	-0.0001206122	0.0003150201	0.6548224268	0.0009503121	-3.96507132006E-005	0.0004017076	0.8956058933	0.0011262658	-0.0001217465	0.0002239834		0.0213806245	0.0064044839	0.0020104619	0.0032040912	0.0179154301	0.0058899573	-0.0038977007	0.0036972196	0.0597428081	0.0164260467	0.0024242025	0.0050844487		0.6666177755	1.3646139227E-005	2.02116977227E-006	4.21332437994E-006	0.6665959162	1.91521141517E-005	-3.21148251359E-006	0.000002364
2	1.55		0.6581684483	0.0018125873	5.1068084064E-005	0.0003674452	0.6637525394	0.0017277892	-6.47055403695E-005	0.0005008006	1.1032143842	0.0023462309	5.98799058596E-005	0.0002766562		0.0336601353	0.014254702	-0.0016553682	0.0041732701	0.0292154743	0.0131256869	0.0015656085	0.0051068749	0.1170780125	0.0475325276	-0.0028236631	0.0085118117		0.6666030831	2.5975378335E-005	-1.59477244089E-006	4.67220524783E-006	0.6665649279	4.1358574882E-005	1.50258644071E-007	4.15083135099E-006
2	1.65		0.6699905748	0.0037565404	-0.0001026191	0.0005105226	0.6755653427	0.0035507695	4.50846427332E-005	0.0006426369	1.3592417571	0.0054634278	-8.34542060087E-005	0.0003545694		0.0912184674	0.0531622795	0.0002242558	0.0103743864	0.0803126776	0.0478544562	-0.0016951223	0.0122879	0.3928163389	0.2182690334	-0.0006798458	0.0211594421		0.666524662	7.9165830453E-005	-2.53903014966E-007	7.66548369011E-006	0.666406027	0.0001499832	-2.30768656196E-006	7.45935378095E-006
2	1.75		0.6773305	0.0028395466	-4.22137206818E-005	0.0004648362	0.6829112841	0.0027348598	-0.000182301	0.0005404602	1.6603122727	0.0045486422	-0.0001300221	0.0002842316		0.0383628766	0.0192503365	0.0019666423	0.0056509389	0.0351382066	0.0181313716	-0.0051956011	0.0054894692	0.2030971813	0.0974423139	-0.004343171	0.0119538765		0.6666178484	2.35141740095E-005	-1.05153098027E-006	2.88989934923E-006	0.6665571952	5.35155532433E-005	-4.84353422102E-006	2.67581908167E-006
2	1.85		0.6873080819	0.0010056934	7.4362789338E-005	0.0001957803	0.6926527056	0.0009674754	-0.0002236965	0.000272311	2.0234664112	0.0017260843	-8.34093031568E-005	0.0001161828		0.0253887779	0.0072124959	-0.0019497277	0.0018429001	0.0224865111	0.0066943206	0.0016624926	0.0024907312	0.156650242	0.041907305	-0.0031809714	0.0041304504		0.6666414784	6.87557942635E-006	-5.13312988196E-007	6.71899749831E-007	0.666595977	1.9310659271E-005	-2.29574041108E-007	2.05450956584E-006
2	1.95		0.698923546	0.0006481495	0.0001067521	0.0001435623	0.7037003706	0.0006257482	-0.0001905904	0.0001957211	2.4536286209	0.0011346565	-7.85587032348E-005	8.79975546709E-005		0.021725809	0.0043729771	-0.0005931025	0.0014349489	0.0192122297	0.0041038205	0.0002630245	0.0018255907	0.1414215494	0.0270150062	-0.0016677207	0.0029714823		0.6666512542	3.01062464831E-006	-1.81405043728E-007	3.28745540208E-007	0.6666071923	1.16211671324E-005	-0.000000467	0.00000119
2	2.05		0.7082050265	0.0008785674	-4.6264100928E-005	0.0002089137	0.7123511123	0.0008515037	0.0001463255	0.0002682321	2.9457244068	0.0015132265	0.0001443079	0.000182829		0.0190960151	0.0053955856	-0.0003905841	0.0017940977	0.0171262089	0.005090255	0.0013749023	0.0022638462	0.120880091	0.0316976367	0.0045394326	0.0059579339		0.6666575811	2.42133552992E-006	3.4685229631E-007	4.56835562763E-007	0.6666150894	1.3758154253E-005	1.31792563837E-006	1.50825225748E-006
2	2.15		0.7175733186	0.0013483542	-4.93887441551E-005	0.0002694453	0.7209008615	0.0013173949	0.0002290092	0.0003163853	3.5033451801	0.0021311615	0.000279144	0.0003262944		0.024235019	0.0092446947	-0.000310341	0.0024358518	0.0227072761	0.0088964851	-0.0013327642	0.0028850799	0.1260384493	0.0478029775	-0.0049391547	0.0094910906		0.6666599864	2.63206984589E-006	-2.68294889688E-007	5.14753768015E-007	0.6666035107	2.31662022852E-005	-2.08829946008E-006	1.81791626159E-006
2	2.25		0.7227358314	0.0013051485	-0.000073167	0.000291407	0.7253114169	0.0012740581	0.0001449521	0.0003096569	4.1140196487	0.0016761801	0.0002392079	0.0004631292		0.0230365757	0.0091833755	-0.0006516422	0.0029667175	0.0217391094	0.0087287842	0.0007915623	0.0032787853	0.0770325779	0.0305301945	0.0027978655	0.013181546		0.6666637595	1.25559416014E-006	1.09312645556E-007	5.181802538E-007	0.6666067445	2.27744153085E-005	1.43181249078E-007	1.09823311914E-006
2	2.35		0.7281322352	0.0005745119	3.555424326E-005	0.0001538983	0.7297967658	0.0005666951	-0.000064884	0.0001723369	4.7738699809	0.0005157728	-0.0001266866	0.000322801		0.0145667386	0.0031517539	0.0007922172	0.001197331	0.0138563997	0.0030742698	-0.0006258162	0.0013100923	0.0187886515	0.0054741881	-0.0028206654	0.0044733826		0.6666662158	0	-8.25501415037E-008	1.30874231847E-007	0.6666278492	7.79040852583E-006	1.80868073689E-007	4.73892731736E-007
2	2.45		0.7304992245	0.0003936477	-1.25167706281E-005	8.98656005045E-005	0.7312306601	0.000390725	5.17576718014E-005	9.6343111222E-005	5.4651030419	0.0001600204	9.68128273074E-005	0.0002081784		0.0178929937	0.0023240751	0.0001958764	0.0008080147	0.0174635663	0.002294531	-3.24154519741E-005	0.0008495398	-0.0009000875	0.001610046	-0.0003441567	0.0014999016		0.6666667652	1.89855842328E-006	-7.6787707385E-009	3.34786060048E-008	0.6666199011	5.58920466173E-006	1.9962406378E-007	2.22051303268E-007
2	2.55		0.7321306807	0.000368764	-0.000115829	8.98404780961E-005	0.7318983433	0.000369324	0.0001134419	8.95479350191E-005	6.1712725025	5.49222438113E-005	0.000263165	0.000204613		0.0163254796	0.0022723719	0.0001520077	0.0007445059	0.0163833326	0.0022743806	8.54523257271E-006	0.0007651505	-0.0065424165	0.0013436564	0.0001798523	0.0004591954		0.6666668431	6.34695404568E-007	3.16422177899E-009	0.000000008	0.6666234061	5.74741133377E-006	1.99886473796E-007	0.000000174
2	2.65		0.7309007507	0.0004784412	-3.10602634558E-005	0.0001264994	0.7297128328	0.0004832874	1.27728214919E-005	0.0001178144	6.8726352786	0.000318887	7.0021801553E-005	0.0002629887		0.016150643	0.0027488537	0.0001874825	0.0011486454	0.0166667445	0.0028080313	-5.67737531784E-005	0.0010744906	0.0083032102	0.002886452	0.0007048472	0.0031223568		0.6666665983	1.34562243527E-006	0.00000001	4.40744417482E-008	0.6666228223	6.99205927706E-006	1.70100688984E-007	0.000000242
2	2.75		0.7281339083	0.0008320563	-0.0001715294	0.0001942929	0.7260209433	0.0008495977	0.0001303154	0.0001719486	7.5504711098	0.0009367021	0.0002311229	0.0003275103		0.0208708419	0.0053477126	0.000630676	0.0019895082	0.0220722213	0.0055663805	-0.0003449733	0.0018223717	0.0523593778	0.0134110661	0.0014522566	0.0074891082		0.6666660927	7.28787139692E-007	0.000000017	8.76196148112E-008	0.666609925	1.38085451623E-005	3.78256768426E-007	5.10578394179E-007
2	2.85		0.7228079262	0.0010517416	-8.16537864759E-005	0.0002838079	0.7198176476	0.0010810686	7.31008913102E-005	0.0002262434	8.1892033886	0.0015666695	0.0001101346	0.0003648702		0.0200295585	0.007205716	0.0024582696	0.0023243889	0.0218247126	0.0075936554	-0.0015687533	0.0020271248	0.0936972282	0.0322881579	0.0082571177	0.0089734835		0.6666657653	1.05465418073E-006	8.21345440254E-008	8.91979269052E-008	0.666609962	1.8866227527E-005	1.19179302877E-006	1.31248840459E-006
2	2.95		0.7166936249	0.0006762064	-1.74836014346E-005	0.0001942877	0.7129060266	0.000700231	1.497874017E-006	0.0001570483	8.7744733369	0.00117701	1.958141757E-005	0.0001661108		0.017943268	0.0042963104	0.0002034526	0.0017334622	0.0199174838	0.0045727522	-2.02119332121E-005	0.0014679715	0.1188771506	0.0260221509	0.0006968386	0.005110386		0.6666656608	7.14289268345E-007	0.000000006	4.42701490472E-008	0.6666139304	1.153969629E-005	2.32758013399E-007	0.000000792
2	3.05		0.708447868	0.0009593404	-1.97897623604E-005	0.0002872485	0.7039794251	0.0009962986	9.78282153006E-005	0.0002269218	9.2998624746	0.0017359796	-5.64260961041E-005	0.0001577191		0.0183389308	0.0063403769	0.0009264031	0.0026969914	0.0206000547	0.0068660312	-0.0011046712	0.0022295268	0.1332043819	0.0420248225	-0.0002526999	0.0049527828		0.6666656583	1.18236746936E-006	-1.88251096198E-009	3.81872773731E-008	0.6666109853	1.76168785214E-005	-2.36460195492E-007	1.48071859961E-006
2	3.15		0.6993863623	0.0009621378	0.000086764	0.0003049009	0.6943600652	0.0009972394	-0.0001140231	0.0002507796	9.7603101208	0.0017473517	3.89426680918E-005	0.0001096657		0.0215472543	0.0071317783	4.8731725695E-005	0.0025924071	0.0241050414	0.0075645584	0.003062585	0.0022761192	0.1594340454	0.0457161242	0.010889445	0.0041023971		0.6666655652	4.03769839464E-007	7.62223097763E-008	2.8716071114E-008	0.6665988273	1.99161289555E-005	4.06006080267E-006	1.69814279641E-006
3	0.05		0.3544479173	0.0027580865	0.0001674134	0.0008647954	0.35461616	0.0027605355	-0.0001592934	0.000891206	0.0006552673	5.10777758359E-006	2.0363534094E-006	1.08038017468E-005		0.1750780166	0.0494732477	-0.0149341697	0.0251809219	0.1742378913	0.0497345389	0.01251504	0.0257971512	-2.53214541826E-006	2.4862921509E-006	-9.57930365654E-007	1.75994756393E-006		0.673804372	0.0025731365	-0.0009103987	0.0019169515	0.6646186022	0.0005249255	-1.33858954606E-005	3.2635086734E-005
3	0.15		0.3568673416	0.0032356072	0.0001672005	0.0010604635	0.3571115485	0.0032222039	0.000302524	0.0010168325	0.0020409474	1.85640557766E-005	4.2943751915E-007	1.40115585496E-005		0.1965308482	0.0608410594	0.0019112855	0.0309540796	0.1966158495	0.0599110377	-0.0049810833	0.0306997965	1.41978671438E-005	0.000007149	6.86659977184E-007	0.00000711		0.6656559565	0.0007533976	6.03878687721E-005	0.0007485478	0.6643971409	0.000621087	-2.01237648188E-005	4.68493018405E-005
3	0.25		0.3516805452	0.0033214147	-0.0017310316	0.0010247145	0.3520657794	0.0033235494	0.0024460109	0.0010446698	0.0035551703	3.35559493936E-005	-2.95405071208E-005	0.00001619		0.202331201	0.0581242472	0.0132453056	0.0317484005	0.2017809275	0.0580469579	-0.0197809994	0.0323554218	5.81348815466E-005	1.81293495995E-005	6.9533265103E-006	1.5172575969E-005		0.6648101645	0.0006411911	0.0003034408	0.0005353973	0.6642589093	0.0006294814	-3.95454347497E-005	6.12567522774E-005
3	0.35		0.3517736695	0.0044396142	-0.0013842449	0.0012591172	0.3524818977	0.0044206317	0.0008540066	0.0012978761	0.0054234847	6.84439177959E-005	-0.00002607	2.46763806907E-005		0.2633203132	0.103374365	0.0146161291	0.0420986576	0.2594363229	0.1010288354	-0.0010705986	0.0459635357	0.0001845786	7.41453947868E-005	1.1858637153E-005	0.000038347		0.6640142226	0.0010930294	0.0002201491	0.0005751675	0.6636450051	0.0010739632	7.25888098606E-005	9.03697606964E-005
3	0.45		0.3612952695	0.0024309646	0.0001597304	0.000774601	0.3623118787	0.0023871903	0.0003970919	0.0008960712	0.0079949782	5.3792144984E-005	3.18088507289E-006	1.93138852677E-005		0.1557143403	0.0407592987	-0.0214982832	0.0193459055	0.1435776278	0.0391024373	-0.0143114549	0.0256622807	0.0002309215	6.01478820533E-005	-3.20413939599E-005	3.2045257962E-005		0.66512196	0.0004206969	-0.0002242745	0.0002216969	0.6649609387	0.0004043109	-0.0001825957	0.0001068968
3	0.55		0.3653962197	0.0028039778	-0.0004169514	0.0010533043	0.366673569	0.0027638214	0.0005050965	0.0009823292	0.0112740972	8.64161635909E-005	-1.38271741695E-005	3.45800890031E-005		0.1280695881	0.0480128961	0.0171376377	0.0287887814	0.1265703271	0.0476717483	-0.009089754	0.0251242918	0.000369008	0.0001367795	5.16992474904E-005	8.72801039338E-005		0.6654286265	0.0004736614	0.0001657579	0.0002988454	0.6652239262	0.0004732312	0.000030341	3.69535817596E-005
3	0.65		0.3614829635	0.0025761699	0.000232599	0.0009896345	0.3631834848	0.0025618707	-0.0004227675	0.0010107241	0.0153243339	0.000108945	0.000010248	4.32026744577E-005		0.1189218796	0.0385042673	-0.0017656122	0.0216815777	0.1164911622	0.0380702975	0.0038037166	0.0223251187	0.0006467919	0.0002071648	-0.000010017	0.0001201123		0.6654825908	0.0003879659	-1.66082497847E-005	0.0002264839	0.6652688358	0.0003759506	1.08818599969E-005	1.35875381692E-005
3	0.75		0.365254192	0.0017155185	-9.90585134298E-005	0.0006024511	0.3673969252	0.0017013734	0.0014775816	0.0005907569	0.0211111687	9.8813460125E-005	-6.35292076314E-006	3.50151923235E-005		0.1162709851	0.0283364626	0.0167972495	0.0150049479	0.114721489	0.0282592393	-0.0210539339	0.0139334061	0.0011759492	0.0002821543	0.0001686962	0.0001506135		0.6655281463	0.0002822151	0.0001658357	0.0001467269	0.6653773251	0.0002820025	-2.73626368741E-005	2.19154431865E-005
3	0.85		0.3696332019	0.0027334997	0.0007851299	0.0008659009	0.3725216269	0.0026778046	-0.0008222054	0.0008800575	0.0290109758	0.0002135635	6.10486144414E-005	6.73369488077E-005		0.152674607	0.052574481	-0.0044518594	0.02040408	0.1452677284	0.0503176315	0.0060876824	0.0207834064	0.0028281402	0.0009620463	-7.94942100495E-005	0.0003718121		0.6651692907	0.000515034	-5.04905219999E-005	0.0001997232	0.6650420211	0.0004981529	6.44850929274E-006	2.02794854755E-005
3	0.95		0.3717278155	0.0037886813	-9.91356342497E-005	0.0012427537	0.3754294452	0.0037253173	0.0001649249	0.0013662748	0.039540867	0.0004003256	-1.04808173999E-005	0.0001293028		0.157159755	0.0684646179	0.022399387	0.0312543817	0.1473637674	0.0660657811	-0.0158149013	0.036528422	0.0053232477	0.0022917879	0.000743879	0.0010300398		0.6651453297	0.000660046	0.0002082757	0.0002952432	0.6650032609	0.0006446259	2.88663316171E-005	6.62056427024E-005
3	1.05		0.3781412191	0.0022770407	-0.0010444066	0.0007630117	0.3830719503	0.0022192603	0.0013372568	0.0008682847	0.0544657896	0.0003250603	-0.0001447536	0.0001059142		0.1262591651	0.0454217826	0.006022568	0.0215348054	0.1144219169	0.0427780744	-0.0074675974	0.0225525973	0.0078273826	0.0027778991	0.0003624249	0.0012822311		0.6655318848	0.0004060464	4.96015120842E-005	0.0001811403	0.6654261121	0.0003988936	-1.0002304616E-005	2.32482259215E-005
3	1.15		0.3834618902	0.0025676798	-0.0002824706	0.0008697844	0.3900146869	0.0025182199	-0.0004453199	0.000955239	0.0747738158	0.0004950396	-5.5396342643E-005	0.0001614246		0.1083391499	0.0434633054	-0.0048605979	0.0197111635	0.1007749534	0.0423040589	0.0164644502	0.0199433544	0.0122714783	0.0048439338	-0.0004999189	0.0021252186		0.6656917613	0.0003861973	-3.56547256219E-005	0.0001702713	0.6656013372	0.0003799466	5.19086720916E-005	4.35437145448E-005
3	1.25		0.3955357324	0.003368196	7.41903227572E-005	0.0009662861	0.4033542426	0.0032364093	-0.0010308307	0.0009963732	0.1044290738	0.0008724313	1.08418784699E-005	0.0002373027		0.1659389555	0.0543619958	0.0051014179	0.0270534897	0.1511250456	0.0509350619	-0.0024027326	0.0263838529	0.0338078069	0.0109099893	0.0009853636	0.005175385		0.6652890834	0.0004495026	0.000037399	0.0002087302	0.6652153166	0.0004431776	1.52918814075E-005	3.30254973033E-005
3	1.35		0.4088841988	0.0021997804	0.0003230045	0.0006835441	0.4182728672	0.0021022731	-0.0008049813	0.0007651261	0.1462272161	0.000764892	9.70708224669E-005	0.0002210454		0.1095054306	0.0297532732	-0.002231421	0.0150972653	0.0960377041	0.0275764913	-0.0022394612	0.0158044754	0.0404405815	0.0107599678	-0.0008671074	0.0050757324		0.6658316355	0.0002222073	-1.9197439465E-005	0.000104658	0.6657712161	0.0002199254	-0.000015379	2.1454299161E-005
3	1.45		0.4233697353	0.0014997127	0.0001020943	0.000536742	0.4344987141	0.0014322387	-0.0002439014	0.0006543744	0.2052249182	0.0007002341	4.78219453927E-005	0.0002250646		0.0748001028	0.0192869468	0.0017619718	0.0093693306	0.0619096887	0.0183150535	0.0025867972	0.0107656452	0.0505202258	0.0125437817	0.0010602477	0.0055356538		0.6661392573	0.0001312443	9.66756070997E-006	5.78177005471E-005	0.6660836295	0.0001315411	1.65873795551E-005	1.81676601568E-005
3	1.55		0.4408533314	0.0010441726	-0.000310608	0.0004015083	0.4539657761	0.0009789917	-0.0008053632	0.0004992	0.2898132026	0.0006486036	-0.0001962518	0.0002156625		0.0655397245	0.0114801196	-0.0046182233	0.0073427658	0.0500297644	0.010527447	0.0040177	0.0083922213	0.0794814662	0.0132276981	-0.0044518243	0.0073861526		0.6662465921	7.01295697169E-005	-2.15232431608E-005	3.89375327534E-005	0.666193777	7.15719013384E-005	-1.94077945998E-007	1.49836703433E-005
3	1.65		0.4603930022	0.0017522334	0.0004338983	0.0005262678	0.4752019135	0.0016231913	0.0001666918	0.0006509341	0.4106111842	0.0014423914	0.0003425896	0.0003541327		0.0899195842	0.0221146384	0.0035201412	0.0101565341	0.0711740835	0.0191965164	-0.0012329584	0.0117024066	0.1892269957	0.0449355766	0.0067091589	0.0168550733		0.666168279	0.0001182175	1.59819387399E-005	4.44965505528E-005	0.6661122177	0.0001236806	2.62180614511E-006	1.69696533124E-005
3	1.75		0.485097932	0.0013575856	-0.0001115997	0.0003993907	0.5010225417	0.0012449162	0.0002841026	0.0005224986	0.5864359234	0.0014613363	-4.910730754E-005	0.0003175163		0.0736543376	0.0167361765	0.0057933058	0.0076716011	0.0558606787	0.0142493403	-0.0031666948	0.0088610824	0.2676566748	0.0580815082	0.0167293861	0.0198113262		0.6663218418	7.54367955666E-005	0.000021314	2.54662373465E-005	0.6662649617	8.49094438024E-005	6.06171659373E-006	1.20080730826E-005
3	1.85		0.5116178386	0.0015647632	-0.0002067019	0.0003967341	0.5281391291	0.0014261023	0.0006801638	0.0005277433	0.8366160462	0.0021047999	-6.5575269325E-005	0.0003562334		0.0709713073	0.0181822472	0.0034572778	0.0066544815	0.0543728501	0.015077668	-0.0049336891	0.0084455222	0.4007697557	0.0988116307	0.0092648329	0.0245472243		0.6664135516	6.2818568703E-005	5.9006252226E-006	1.54232470263E-005	0.6663285703	8.12138056159E-005	-5.22461764506E-006	1.13921571796E-005
3	1.95		0.5410068568	0.0007864882	3.98686028076E-005	0.0002210805	0.557023452	0.0007206295	0.0003132956	0.0003048694	1.190887286	0.0013163939	0.0002033698	0.0001964723		0.0547082246	0.0082967768	-0.0028073723	0.0034740501	0.0409426264	0.0071243691	0.0029754332	0.0044071051	0.4893793648	0.0695162069	-0.0106651438	0.0151669708		0.6665136701	2.18583595755E-005	-0.000003386	4.74047916542E-006	0.6664284209	3.39415176774E-005	9.70411315377E-007	4.97135724093E-006
3	2.05		0.5698716896	0.0006131597	0.0001436266	0.0001567663	0.5845516805	0.0005654375	-0.0002027344	0.0002161734	1.6751953553	0.001203579	4.38107356996E-005	0.0001187558		0.0409375644	0.0062064396	-0.0016234347	0.0021328711	0.0318026688	0.005260772	0.0033461158	0.0028202354	0.5030234704	0.0713277131	0.0015311334	0.0092301427		0.6665873698	1.1126448708E-005	2.38695075659E-007	1.45660538707E-006	0.6665065723	2.27288384225E-005	4.14526288324E-006	2.88229428979E-006
3	2.15		0.5975744943	0.0006922037	-0.000085685	0.0001731633	0.6098965273	0.0006405741	0.0001807568	0.0002279774	2.3158989217	0.0014364024	8.80945880453E-005	0.0001308934		0.0425203034	0.0072778716	0.0007976021	0.0024627237	0.0339238911	0.0062153932	0.0002603375	0.0030692816	0.5832633424	0.0929231439	0.010131833	0.0120814178		0.6666184678	0.000007692	8.43866509462E-007	1.00672025134E-006	0.6665138177	2.48709263723E-005	1.96754157473E-006	2.95006243674E-006
3	2.25		0.6212635794	0.0004156146	3.24338404299E-005	0.0001085405	0.6306096244	0.0003910274	-5.59388783826E-006	0.0001486762	3.1219036064	0.0008233104	1.36493162054E-005	0.0001559416		0.0317120041	0.0033527771	0.0001903115	0.0012441222	0.0257746426	0.0030099897	0.000071248	0.0015561697	0.3893115122	0.0396863992	0.0018805409	0.0102049749		0.6666490433	1.53357331488E-006	0.000000086	4.65257626166E-007	0.6665584748	1.04012002748E-005	3.53504635801E-007	1.31478373225E-006
3	2.35		0.6384313012	0.0004467584	-9.61403051676E-005	0.0001204869	0.6445262758	0.0004299807	0.000126881	0.0001503338	4.0782862327	0.0006795816	0.0002220275	0.0002626618		0.0266916767	0.00320388	0.0010410617	0.0012262313	0.0234056149	0.002991143	-0.0018904891	0.0014550557	0.1733776063	0.0229530947	-0.0152688122	0.0118997443		0.6666621229	1.07350430812E-006	-4.08929110838E-007	0.000000318	0.6665772318	9.95526940681E-006	-1.45731532407E-006	9.07158021454E-007
3	2.45		0.6508351424	0.0003949177	-6.82052275827E-005	0.0001111748	0.6534332084	0.0003878598	8.92010770116E-005	0.0001223584	5.1503250203	0.0002843971	0.0001880555	0.0002962547		0.0246977228	0.0029201652	0.0001338854	0.0011584064	0.0232982533	0.0028233618	-0.0001301113	0.0012378048	0.0008806889	0.0067808505	-3.88897998622E-005	0.0067330498		0.6666667136	2.25626741373E-006	-7.1578666158E-010	1.12773460042E-007	0.6665841816	8.73848611796E-006	1.76130423081E-008	0.00000043
3	2.55		0.6539746049	0.0003769011	-1.24710047069E-006	0.0001151878	0.65313326	0.0003789149	2.46266634299E-005	0.0001126193	6.2739484394	9.89731492059E-005	1.14636875269E-005	0.0003024011		0.0219248969	0.0025416547	-7.65569481845E-005	0.0011454068	0.022287811	0.0025679615	5.04927886823E-005	0.0011202084	-0.0385704049	0.0051417458	-0.0003103538	0.0022094534		0.6666671448	1.3746270723E-006	-3.48810615017E-009	2.4943672481E-008	0.6665908176	7.77606499543E-006	-3.12030926993E-008	2.72837973789E-007
3	2.65		0.649503931	0.0003249392	-0.000076603	0.0001002451	0.645186729	0.0003350637	5.03095158778E-005	8.66408631022E-005	7.381175887	0.0003793778	0.0001637808	0.0002150274		0.0251935117	0.002384445	-0.0001471037	0.0010909122	0.0276423833	0.0025313001	-9.16067976208E-006	0.0009756858	0.0827853457	0.0103688335	0.0007494773	0.0083158974		0.6666660203	2.79438161433E-006	6.14196145087E-009	6.78567381865E-008	0.6665754677	8.06668488627E-006	-0.000000253	4.17483859444E-007
3	2.75		0.6389849431	0.0004199314	0.0001157687	0.0001598495	0.6313179036	0.0004410704	-0.000069389	0.0001221461	8.4025252403	0.0007888876	-0.0001544351	0.0002184389		0.022903475	0.0029865658	-0.0016757012	0.0015696507	0.0272846118	0.0032478278	0.0006880028	0.0012517705	0.2657438539	0.0309530001	-0.0123883949	0.0121271327		0.6666650134	1.22415455193E-006	-0.000000078	7.63360416131E-008	0.6665740776	1.0168591413E-005	-1.69431997253E-006	1.09373671312E-006
3	2.85		0.6209131301	0.0004373575	-6.6826820188E-005	0.0001647921	0.6100388652	0.0004691434	3.1689558969E-005	0.0001204956	9.2903828069	0.0009763059	7.09752659401E-005	0.0001252697		0.028437038	0.0037671945	-0.0014982592	0.0019405218	0.0356208398	0.0043122078	0.00049734	0.0015057689	0.4890179457	0.0552457756	-0.0093772786	0.0096616172		0.6666641615	1.4382344024E-006	-4.82485461736E-008	4.97486174943E-008	0.6665424273	1.431025162E-005	-1.90120793331E-006	1.63567695045E-006
3	2.95		0.5981470476	0.0005423755	0.0002193169	0.0002100533	0.5846222298	0.0005897444	-4.45750729328E-005	0.0001515996	10.0152159389	0.0012189154	-0.0001042027	0.000116729		0.0327606093	0.0049948694	4.24719249995E-005	0.0025104989	0.0425525463	0.005801085	-0.0002331111	0.0019600395	0.5795935994	0.0733411379	-0.0020490143	0.0092641312		0.6666641071	2.4116567649E-006	-9.06307514339E-009	0.000000041	0.6665084993	2.03924083213E-005	-3.69244612422E-007	2.73789527552E-006
3	3.05		0.5711973746	0.0006647815	-1.13222646662E-005	0.0002825226	0.5556835711	0.0007240494	-8.4148296732E-005	0.0001964081	10.5787158308	0.0013178078	0.000140779	0.000168091		0.0345560164	0.0063429341	0.0040810237	0.0036521922	0.0463470257	0.0075067553	-0.0016010655	0.0027773655	0.4906121184	0.0746819907	0.0022370487	0.0127649204		0.6666647237	1.35835979169E-006	8.91714847322E-009	5.07191782483E-008	0.6664763187	2.88471616798E-005	5.71287669012E-006	4.37853028227E-006
3	3.15		0.5437124832	0.0008344116	9.45715476642E-005	0.0003246491	0.5274274516	0.0009156808	-6.63769250115E-005	0.0002392026	10.9945780378	0.001390056	2.48223970899E-005	0.0002193384		0.0449778924	0.0082729615	-0.001303448	0.004760364	0.0594731118	0.0099227762	-0.0003281107	0.0039364184	0.4311489755	0.0687963419	-0.0029662444	0.01673303		0.6666650854	0	-1.0922764178E-008	6.15087602008E-008	0.6663983974	4.19863380156E-005	-3.64305131976E-006	5.94837948042E-006
4	0.05		0.1977719958	0.0049618198	-0.0002777498	0.0018262214	0.1977716336	0.0049965439	0.0004851882	0.0018671651	3.91460973081E-005	9.7372502427E-007	-3.61945867114E-007	1.84268801642E-006		0.2985797804	0.1258396561	0.0533084864	0.068030904	0.3013086022	0.1324850936	-0.0672777331	0.0703919147	0.000000061	7.7540493725E-008	4.68211290347E-008	5.52054523541E-008		0.6967337502	0.017649865	0.0093818122	0.013865238	0.655648161	0.0041761874	-0.0002119188	0.0002467305
4	0.15		0.1859879891	0.0063744995	-0.000027203	0.0025706639	0.1862605339	0.0064942482	-0.0012468912	0.0025917215	0.0001163374	3.96655343152E-006	3.11880711227E-007	2.93533201152E-006		0.2840646665	0.1677983172	0.0557763026	0.0835836893	0.2960227549	0.1762189613	0.0064641591	0.0918843902	4.54515811966E-007	2.96253163394E-007	1.28704200195E-007	2.38718695305E-007		0.6606673718	0.0076955298	0.0031972698	0.0060139412	0.6535382453	0.0064855119	0.0010595779	0.0009712657
4	0.25		0.20057868	0.0057534128	-0.0009260858	0.0019226341	0.2005873297	0.0057871926	0.0007556061	0.0019314643	0.0002317446	6.64166698409E-006	-1.37377085508E-006	2.91367291034E-006		0.3188329656	0.1658142029	0.037398895	0.0788244614	0.3226897913	0.1671958262	-0.0362665702	0.0823800413	1.84927894668E-006	8.87210121721E-007	2.61341786904E-007	5.54125982583E-007		0.6579436947	0.0051770755	0.0012818076	0.0030967952	0.6557245573	0.005253159	3.68200636987E-005	0.0001910461
4	0.35		0.1989378399	0.0050136347	-0.0008099982	0.00186599	0.1992274252	0.0050224984	0.0008936736	0.0018617503	0.0003724308	9.38580328927E-006	-1.72232675495E-006	3.93512229518E-006		0.2778997436	0.1048635546	-0.0602713657	0.0667022547	0.2792443316	0.105241084	0.0583808174	0.065436558	0.000004148	1.4804153652E-006	-9.53654904066E-007	1.05192436539E-006		0.6579006114	0.0035523891	-0.0022452221	0.0024450547	0.6561028364	0.0034932753	-5.83120551215E-005	0.0003461599
4	0.45		0.2017026764	0.0042512988	-0.0008195109	0.0016741327	0.2017629768	0.0043109404	0.0006733757	0.0016816679	0.0005834946	0.000012293	-2.49070132405E-006	5.11025238177E-006		0.2446580805	0.1178915527	0.0191484274	0.0546794963	0.252434766	0.1214947878	-0.0204637018	0.0567531113	8.62725750553E-006	3.95331343575E-006	6.75945611766E-007	1.92974699153E-006		0.6588301723	0.0040067023	0.0007574605	0.0019363018	0.6571124167	0.0039858984	1.05772208888E-006	0.0002344943
4	0.55		0.196295721	0.0071660016	-0.002247889	0.0028452282	0.1968437827	0.0072003279	0.002935845	0.0028531731	0.0008603055	3.14025206619E-005	-1.0124497373E-005	1.27674409207E-005		0.2942885241	0.1776226036	0.0607146142	0.0914831188	0.2973343558	0.1786487035	-0.0521329587	0.0941169725	2.32816895086E-005	1.36749087977E-005	4.76062488895E-006	7.19676186732E-006		0.6563635243	0.0062485043	0.0021787984	0.0033545591	0.654403726	0.0059781382	9.98384535647E-005	0.0003350101
4	0.65		0.2003433953	0.0029187699	0.000261235	0.001396717	0.2010900216	0.0028892105	-0.0003985571	0.0014273299	0.0013190656	1.92154897969E-005	1.73942649986E-006	0.000009284		0.1855013012	0.0644927726	-0.0324985156	0.0440841477	0.1782138848	0.0631482915	0.0453309759	0.0453874586	3.33084797245E-005	1.11906557726E-005	-5.70249184126E-006	7.71769392047E-006		0.660711877	0.0021009477	-0.0009477262	0.0013944041	0.6591199189	0.0020289811	0.0002446483	0.0002356453
4	0.75		0.2034151746	0.0043756636	-0.0001491947	0.0016916477	0.204172415	0.0043292728	-0.000648376	0.0017366602	0.0020045446	4.31089347538E-005	-0.000001466	0.000016717		0.2528637425	0.1122015705	0.0073980303	0.0564916236	0.2441963138	0.1109413129	-0.0149932808	0.0566467309	0.0001000837	0.00004357	2.88425303512E-006	2.20003234922E-005		0.6587691894	0.0034305385	0.000235257	0.0017972516	0.6575702035	0.0033557323	-0.0001077049	0.0003078385
4	0.85		0.2035418743	0.0040415243	0.0010995514	0.0017255299	0.2048885599	0.0039947963	-0.0013249739	0.0017196487	0.002997381	5.94856972484E-005	1.6175087105E-005	2.53828614716E-005		0.1425749526	0.0724902962	0.034578337	0.0499896165	0.1387827327	0.0710809299	-0.0330127605	0.049289262	0.0001265873	6.28201655631E-005	2.99661178136E-005	0.000043304		0.6621043009	0.0023116492	0.0009554232	0.0015737203	0.6612185059	0.002282453	2.28645299031E-005	7.78997065585E-005
4	0.95		0.2165599276	0.0054350096	0.0024941397	0.0020940243	0.2184430108	0.0054599534	-0.002203943	0.0021714245	0.0047627267	0.0001194545	5.46538608315E-005	4.58873280451E-005		0.2191809157	0.1112690041	0.0211858925	0.0683200373	0.2186718221	0.1144919373	-0.0529149888	0.0712110788	0.0004287254	0.0002149864	0.000040776	0.0001316306		0.6603254319	0.0031711739	0.0003387321	0.0018747345	0.6593745576	0.0031311401	-0.0004846395	0.000395539
4	1.05		0.1901702431	0.0100312089	0.0004191085	0.0033477574	0.1935091903	0.0097146881	-0.0009914982	0.0032023252	0.0062462797	0.0003291971	1.35743881821E-005	0.0001092907		0.4245065702	0.2162963946	0.0625686233	0.1637083231	0.3993571164	0.2040338632	-0.0356061806	0.1523899249	0.0018373819	0.0009316844	0.0002685792	0.0007015058		0.6514759618	0.0082833557	0.0019578101	0.0055743249	0.6506674835	0.0080590123	0.0004747623	0.0004147436
4	1.15		0.2105917423	0.0061768328	0.0002765136	0.00223193	0.2148327157	0.0060102066	-0.0032901859	0.0021828604	0.0103310911	0.000302512	1.27972936386E-005	0.0001084343		0.2388106502	0.1263734908	-0.0042762771	0.0714436562	0.2257508275	0.1218655545	-0.0357935448	0.0666460127	0.0023070774	0.001212415	-0.000042361	0.0006795913		0.6596810373	0.0036885493	-0.000103625	0.0021542386	0.6590580675	0.0035322709	-0.0004091615	0.0005713723
4	1.25		0.2203087785	0.0042232667	0.0003671731	0.0013768602	0.2260727364	0.0040567611	0.0002252788	0.001573391	0.0161501204	0.0003088105	2.69666959616E-005	9.94674708692E-005		0.2345657379	0.0845555088	-0.007925042	0.0414383132	0.2057454953	0.0780538271	-0.0353891004	0.0476392749	0.0050471212	0.0018073144	-0.0001742978	0.0008752282		0.6602745723	0.0023242085	-0.0002616726	0.001110688	0.6601059169	0.002151969	-0.0005643346	0.0004323253
4	1.35		0.2347803403	0.0041857045	-0.0003896296	0.0017323444	0.2419572899	0.004059269	4.91679002167E-005	0.0018970592	0.0257351022	0.0004568605	-4.22191099015E-005	0.0001851831		0.1570702649	0.0865215954	-0.0035374255	0.050290948	0.1393255193	0.0834612374	0.0156268817	0.0500353273	0.0075739333	0.0041129587	-0.0001629405	0.0023479793		0.6627815644	0.0021190389	-0.000038353	0.0011971579	0.6623111983	0.001999247	0.0001581257	0.0001482887
4	1.45		0.2423786045	0.0032588258	0.0010413983	0.0013116317	0.2526367002	0.0031449949	-0.0006418774	0.0014595403	0.0397786647	0.0005311665	0.0001660758	0.0002072345		0.1291023242	0.0563614226	0.0018125008	0.0309684671	0.1125817784	0.0537740469	0.0010964699	0.0315174419	0.0139196407	0.0059798849	0.0001836718	0.003189289		0.6637700298	0.0012494747	1.97864401784E-005	0.0006693264	0.6634837014	0.0011486538	3.6901221366E-005	0.0001484874
4	1.55		0.2534566599	0.0028171862	7.18028517039E-005	0.001134741	0.2675595677	0.0026092613	-0.0008933562	0.0013228996	0.0623862316	0.0006846635	1.07250697595E-005	0.0002638338		0.1429060859	0.0584257291	0.0032675113	0.0304573068	0.1087171979	0.0497392076	-0.0193945373	0.03471115	0.0343799098	0.0137880322	0.0006445176	0.0068652898		0.6637871118	0.0011412217	2.38208739851E-005	0.0005652062	0.663665135	0.0010236749	-0.0001376616	0.0001573642
4	1.65		0.2676228162	0.0048980715	0.0003973112	0.0014117759	0.2865001909	0.0044178828	-0.0005513583	0.0015479474	0.0990338358	0.0017778647	0.0001262144	0.0004803195		0.2517813641	0.0975660313	-0.0025450678	0.0465472263	0.1959672518	0.0808183976	-0.0122815162	0.0463421063	0.1342490957	0.0511507263	-0.0015466245	0.0230521576		0.6620784558	0.0017558342	-5.72973643888E-005	0.0007847143	0.6623798261	0.0015427711	-0.0001273813	0.0002718868
4	1.75		0.3032496493	0.0019804708	0.0003212421	0.0007281071	0.3252267732	0.0018309721	-0.0004592708	0.0008773886	0.1689608411	0.0010666675	0.0001510199	0.0003526497		0.1153322231	0.0315409803	0.0051573789	0.0174705607	0.0878100498	0.0271304301	-0.0136874185	0.0190148938	0.1379993273	0.0365861684	0.0045553414	0.0182233124		0.6650803452	0.0004179885	4.5652519085E-005	0.0002073935	0.6650495844	0.0003827801	-7.18688562339E-005	7.34365494094E-005
4	1.85		0.3348143717	0.0017472158	0.0001839965	0.000584507	0.361036661	0.0015476126	-0.0003619759	0.0007284847	0.2818488075	0.0013853906	0.0001219394	0.0003943573		0.119149994	0.0265125467	-0.0077068766	0.0130911514	0.0819388388	0.0215255231	0.0118967906	0.0142075838	0.3103618209	0.0665311747	-0.0143488686	0.0283763913		0.66537417	0.0002776588	-5.7934305541E-005	0.0001177721	0.6653821182	0.0002555766	3.32518544848E-005	4.7054394943E-005
4	1.95		0.3770390774	0.0014035314	-0.0001052074	0.0004794316	0.4057825909	0.0012489209	-0.0002936626	0.0005942545	0.480009059	0.0016190797	-0.0001341473	0.0004245195		0.0786886212	0.018488617	0.0013921483	0.0092647537	0.0545690225	0.0149579854	-0.0006853594	0.0103527061	0.4420946705	0.0977992327	0.0066160965	0.0371882995		0.6660303576	0.000140719	1.00586906286E-005	5.36815044207E-005	0.6659856573	0.0001428748	1.14937769593E-006	2.15766312418E-005
4	2.05		0.4234882874	0.0012460659	4.34437575192E-005	0.0003967007	0.4531656715	0.0010771604	-0.0004846244	0.0005487606	0.8144930736	0.001994544	-0.000165895	0.0004120489		0.0776715308	0.0160391544	-0.0020535548	0.0078838745	0.0478257328	0.0119457685	0.0017650939	0.0095251957	0.8488712586	0.1666350412	-0.0121131305	0.0501935995		0.6662411789	0.000083628	-5.59153560593E-006	2.50685617499E-005	0.6661565371	9.56624072732E-005	1.70671944716E-006	1.85025495128E-005
4	2.15		0.4762861326	0.0011081925	-0.0001091151	0.0003349641	0.5034296119	0.0009631799	0.0003599955	0.0004427424	1.369084223	0.0023286625	0.000086134	0.0003486339		0.0668942257	0.0129618	0.0028485485	0.0059393535	0.0438643934	0.0101777599	-0.0013201929	0.0066504206	1.2726169617	0.2285880502	0.0230528002	0.0515929776		0.6664402155	4.07532238614E-005	4.13594366483E-006	9.19366111096E-006	0.6663141812	6.33674994025E-005	2.57214206789E-006	1.08316478267E-005
4	2.25		0.5274720834	0.0006457846	-5.609746913E-006	0.000178061	0.548531274	0.0005796117	-8.32378001099E-008	0.0002739024	2.2185408232	0.0015285598	-1.30982731561E-005	0.0002086411		0.0466523803	0.0066811134	-0.0007553444	0.0024581884	0.0315892221	0.0055892477	0.0006511633	0.0033631373	1.112785488	0.1454551956	-0.0015316142	0.0275871361		0.6665914912	9.69854604514E-006	-9.04996726549E-008	1.86791539572E-006	0.6664612192	0.000027869	3.71719062507E-007	4.64009166276E-006
4	2.35		0.5693121919	0.0005018481	1.1448478493E-005	0.0001415233	0.5826813612	0.0004652895	3.33509154923E-005	0.0001901593	3.3890364614	0.001038615	3.22414990233E-006	0.0002864573		0.035874761	0.0044735286	-0.0002610958	0.0016976667	0.027900263	0.0039023753	0.0006898437	0.0020802937	0.6199698334	0.077265029	0.0106796448	0.0297274105		0.6666487711	3.85211589363E-006	3.10595256301E-007	8.61456044667E-007	0.6665226177	1.72271859907E-005	8.64681838311E-007	1.91576576735E-006
4	2.45		0.5946385749	0.0004509223	2.42854205235E-005	0.000133894	0.6003446302	0.000436251	5.53649629313E-008	0.0001535328	4.8199184207	0.0004839979	-2.10076950547E-006	0.0003860876		0.0310751166	0.0037198163	0.0001796867	0.0015980325	0.0279346785	0.0034878951	-0.0003629948	0.0017758946	0.0644233382	0.0205791045	-0.0025364454	0.0198477805		0.6666657965	0	-3.6788644501E-008	2.84690389865E-007	0.6665437582	0.000011773	-3.94080281805E-007	0.000000847
4	2.55		0.6033652688	0.0003430695	-0.000079126	0.0001155262	0.6015440624	0.0003464645	6.89871135786E-005	0.0001099217	6.3818517619	0.000138298	0.0001892839	0.0003313855		0.0270603664	0.0027505378	0.0003823629	0.0012895939	0.0280410246	0.0028075178	-0.0005244688	0.001233994	-0.0927516374	0.0099948584	0.0025345443	0.0056776012		0.6666674582	1.35821448149E-006	2.07857747143E-008	4.64724966175E-008	0.6665534505	1.03438533201E-005	-2.43468316136E-007	3.86685332067E-007
4	2.65		0.594069634	0.000383502	7.20685456348E-005	0.0001475338	0.5846553222	0.000405956	-2.08876614352E-005	0.0001164674	7.9004850249	0.0006863213	-0.0001679544	0.0002959355		0.0272760815	0.0031027158	-4.05876103986E-005	0.0016912256	0.0329246182	0.0034505724	-0.0003187152	0.0014125639	0.3225324957	0.0384805702	-0.0059840977	0.0239721835		0.666664963	3.73088892806E-006	-3.19179612813E-008	1.28074272462E-007	0.6665372085	1.37081612411E-005	-7.68857199281E-007	1.20080377179E-006
4	2.75		0.568174291	0.0003594567	2.91846370852E-005	0.0001620734	0.5510672657	0.0003949915	-8.26874454865E-005	0.0001125465	9.2165044927	0.000906889	0.000034626	0.0001657515		0.0286887897	0.0031819434	0.0002513104	0.0019275597	0.0399597921	0.0037615487	-0.0005879028	0.0014876009	0.8958395339	0.0782029097	0.0019938244	0.0200783767		0.6666631619	2.58508306053E-006	7.67413062127E-009	7.87725362733E-008	0.6665000327	1.43931333394E-005	-3.99438261323E-007	2.23735596324E-006
4	2.85		0.5283840933	0.0005145167	0.0003881975	0.0002330689	0.5043611284	0.0005815152	-9.78204966851E-005	0.0001671611	10.2315615622	0.0013245686	-0.0002427837	0.0001532647		0.0366753685	0.0048762062	0.0006196103	0.0030730155	0.0540772344	0.0060393325	0.0005139998	0.0024614378	1.2036942258	0.1245397823	0.0103397204	0.0202917338		0.6666628394	1.70483582552E-006	0.000000033	6.46162778172E-008	0.6664089887	2.69018555643E-005	2.68155281247E-006	4.226869271E-006
4	2.95		0.4804661723	0.0007490629	-0.0003217696	0.0003732865	0.4519550543	0.0008505316	0.0002825702	0.000258649	10.92992631	0.0015834767	-0.0002539076	0.0002693665		0.0427054129	0.0079452514	0.0016359422	0.0056598301	0.0664725506	0.0099044907	-0.001726547	0.0045610736	0.9887612148	0.1368896543	-0.0114999687	0.0359730868		0.6666639111	0.000003116	-3.18469629572E-008	1.00382101563E-007	0.6662761526	5.37004771468E-005	9.55161652089E-007	9.76793465854E-006
4	3.05		0.4329410617	0.001294381	0.0004655008	0.0005845452	0.4038622147	0.0014755561	-0.0001796864	0.0004279766	11.3646057895	0.0020261153	0.0001237785	0.0004131514		0.0633519298	0.0173617644	-0.0094289637	0.0100461324	0.0947196935	0.0223662676	0.0049909744	0.0085058645	0.7479933422	0.1683184076	0.0240404598	0.0453060468		0.6666647379	4.28585074219E-006	6.20591200696E-008	0.000000117	0.6659828272	0.0001478339	-0.000019869	2.1016934999E-005
4	3.15		0.3824555523	0.0023031148	-0.0007332517	0.0010270571	0.3546980806	0.0026280163	0.0004950344	0.0008081785	11.6304338161	0.0025090337	-0.0003799837	0.0006318697		0.0766837778	0.034088138	-0.011883004	0.0201894189	0.1128440394	0.0425387529	0.0031649924	0.0185090733	0.4265799653	0.1550220418	0.0067165645	0.05532428		0.6666656161	2.62508672218E-006	1.67025689553E-008	1.36418279314E-007	0.6656127603	0.0003651891	-5.13817134116E-005	4.94554790455E-005
5	0.05		0.0722353003	0.0092067756	0.0001040999	0.0034628243	0.0720948333	0.0092996131	-0.0004649273	0.0033079517	1.43935483424E-006	1.80242759244E-007	1.94935508989E-008	2.75754309125E-007		0.6223885156	0.2678713264	0.119223795	0.2051985858	0.6460500859	0.2764478968	-0.0956159698	0.1946178825	0.000000004	1.70671887948E-009	8.06655981275E-010	1.55563042936E-009		0.7695627527	0.4159059732	0.1569976187	0.4580821323	0.5172665166	0.0695802262	0.0015548892	0.0020419691
5	0.15		0.0958297304	0.0050600121	-0.0002515485	0.0022231991	0.0959093361	0.0050280254	0.0002821513	0.0022198832	6.19584257874E-006	3.27874819542E-007	-2.6180437065E-008	2.2622946381E-007		0.3044971171	0.1132136394	0.017590682	0.0793322564	0.2999582649	0.112183301	-0.0183475646	0.0790129418	1.3909062874E-008	2.80239810193E-009	5.65034757519E-010	2.61718479923E-009		0.6375121662	0.0186797887	0.0062798581	0.0181422795	0.6167331374	0.0156369635	-9.69702650362E-005	0.0003748831
5	0.25		0.0858734797	0.010826338	0.0014585629	0.0036192846	0.0859597884	0.0108095151	-0.0022342787	0.0036639612	1.08174979169E-005	1.36432472433E-006	2.25348600374E-007	5.37178988154E-007		0.5801891148	0.2838771639	-0.0266534277	0.177852717	0.5763473624	0.2836415616	0.0604475111	0.1803809635	5.65797369397E-008	2.28522021456E-008	-2.55344411179E-009	1.66222116803E-008		0.5680547656	0.0523680682	-0.0080740334	0.0372366908	0.5543569778	0.0500517569	0.0032165731	0.0034843226
5	0.35		0.0838816172	0.0068738265	0.002741931	0.0028977821	0.0839537745	0.0068390644	-0.0020711863	0.0028070767	1.84074246131E-005	1.50875330979E-006	6.34586361375E-007	6.74664829203E-007		0.4068536232	0.2148920745	-0.0557975936	0.1318758099	0.4072807994	0.2071037343	0.0252529478	0.1249292304	1.14909288833E-007	0.000000052	-1.34385485936E-008	3.36729148586E-008		0.6030286251	0.0355815207	-0.0111765746	0.022035792	0.5896178883	0.0342671462	-0.0017995016	0.0018730412
5	0.45		0.065528122	0.0090130857	-0.0089364277	0.003421182	0.0659390686	0.0088685439	0.0091392234	0.0033604681	2.41742142961E-005	3.32589090676E-006	-3.3716943578E-006	1.29018405926E-006		0.5129593076	0.2445628557	0.0940377522	0.1807040038	0.49692891	0.240063133	-0.1026551136	0.1731573819	3.71347465929E-007	1.66587410591E-007	6.21799180171E-008	1.25709445397E-007		0.5505814523	0.0713663867	0.0497660661	0.0515433629	0.5267195754	0.0716804749	-0.0008968924	0.0016623669
5	0.55		0.1039026515	0.0044106179	0.0003727664	0.001950906	0.1040315071	0.0044004693	2.63796435349E-005	0.0019317539	6.365135631E-005	0.000002702	2.2921615307E-007	1.20472866701E-006		0.310301821	0.1171854981	0.0037704024	0.0810711264	0.3100037174	0.1150952513	3.82981370405E-006	0.0803739812	6.44167961964E-007	0.00000022	7.33110414409E-009	1.53347632434E-007		0.6306192004	0.0142570508	-0.0004267504	0.008459059	0.6240610275	0.0136922481	6.8958510958E-005	0.0005004122
5	0.65		0.0946318142	0.0029148126	0.0017749197	0.0016743534	0.0951905264	0.0028469068	-0.0020371261	0.0017146677	9.58303415327E-005	2.95183517916E-006	1.80290637808E-006	1.70037681376E-006		0.1587146765	0.0621742329	-0.0555907185	0.0531820367	0.1439975675	0.0600958674	0.0500677729	0.053333172	9.07739792756E-007	0.000000319	-2.8407119351E-007	2.73467346065E-007		0.6439109332	0.009010989	-0.0078851405	0.007610949	0.6344356907	0.0083170954	-7.58941934491E-006	0.0006908861
5	0.75		0.075449303	0.0081009486	-0.0023823882	0.0036433171	0.0757262341	0.0080534681	0.0015230867	0.003822006	0.0001260978	1.35388719356E-005	-3.98442500431E-006	6.09405289291E-006		0.3800243037	0.2166881362	0.0458878125	0.1423812817	0.3647729917	0.2188368828	-0.0284418564	0.1429711976	5.43131586822E-006	3.02659538374E-006	6.3729932358E-007	1.99008214982E-006		0.5716909918	0.0476882068	0.0161088624	0.0367005051	0.5564233997	0.0441289067	0.0032588627	0.0030834138
5	0.85		0.087038399	0.0071725055	-0.0024687714	0.002881621	0.0872042877	0.0071050791	0.0032890451	0.0030213005	0.0002399379	0.000019772	-6.80529328983E-006	0.000007943		0.3222160517	0.1610420068	0.0442110022	0.1131097077	0.3088676987	0.1591319128	-0.0203077567	0.1194017275	1.24831934292E-005	6.11887879511E-006	0.000001673	4.29735323473E-006		0.618297244	0.0275989204	0.0102619761	0.0172383386	0.6086274737	0.02697063	0.0012824955	0.0021890714
5	0.95		0.0527525303	0.0169867192	-0.0105866596	0.0049446238	0.0547128271	0.0165096658	0.0119023895	0.0050801974	0.0002398285	7.72237903178E-005	-4.80982168433E-005	2.24648262948E-005		1.2899213658	0.6494545184	0.3306921618	0.3493876573	1.2052353735	0.6195184268	-0.3995301446	0.346716365	0.0001335512	6.71111687327E-005	3.41015116214E-005	3.60814840201E-005		0.227709087	0.2873993822	0.1942619821	0.2349640902	0.2305517071	0.277754923	-0.0096987349	0.0109912593
5	1.05		0.0915097704	0.0041431416	-0.0011018618	0.0026209717	0.0925958928	0.0041101298	0.0009865816	0.0026807109	0.0006861022	3.10604550673E-005	-8.25174833913E-006	1.96245743613E-005		0.1067687	0.07618861	-0.0461572402	0.0729374777	0.1006591074	0.0743722303	0.0322986693	0.0749815265	3.07396528007E-005	2.14026244134E-005	-1.29663302651E-005	2.04716277427E-005		0.6502853585	0.0121993779	-0.0084194768	0.0115819393	0.6399453216	0.0111813665	-0.0008084921	0.0007617709
5	1.15		0.1187136754	0.005960495	0.002380452	0.0031824462	0.1198010763	0.0061019994	-0.0019733572	0.0029964704	0.0014680139	7.36961109353E-005	2.93756467662E-005	3.92684306956E-005		0.1736519907	0.1122119349	-0.0886261514	0.0971547302	0.1931782368	0.1165763106	0.0704766245	0.0990871093	0.0001344151	8.57405455727E-005	-6.75794445984E-005	7.41157786499E-005		0.650261322	0.0105670399	-0.0083182326	0.0090465396	0.6444335007	0.0105154978	-0.0009345507	0.0012077342
5	1.25		0.0758793731	0.0064619656	9.6990824111E-005	0.0029642443	0.0796945662	0.0062890395	-0.000775443	0.0030576866	0.0015482159	0.0001318074	1.96172302075E-006	6.02502174186E-005		0.2469998577	0.1409627612	0.0479803644	0.0972661801	0.2262654762	0.1380053966	-0.0392427716	0.0971506759	0.00051634	0.0002930864	9.94822170304E-005	0.0002016191		0.6127009844	0.0312465337	0.0111436705	0.0198339405	0.6045532427	0.0265288748	0.0014857617	0.0015873963
5	1.35		0.1059379667	0.0106452018	-0.0008014553	0.0034995229	0.1107040701	0.0102417531	0.0014849511	0.0034037191	0.0035673945	0.0003582634	-2.6747444583E-005	0.0001171332		0.5490912466	0.3232810229	-0.0308563618	0.1787324952	0.5069046866	0.3079740179	0.0130979549	0.173712418	0.0031173292	0.0018307787	-0.0001744283	0.0010065563		0.6030457237	0.0372989553	-0.0047263184	0.0197759085	0.6032853249	0.0343985869	-0.0011579833	0.0023543415
5	1.45		0.1095279818	0.0075464893	-0.0010287135	0.0030474983	0.1163168853	0.0073590931	-8.72415746657E-005	0.0030860411	0.0060923791	0.0004192911	-5.67799435369E-005	0.0001676774		0.2639458386	0.1594421587	-0.0211847979	0.1045251319	0.2471681182	0.1564354026	-0.0066710129	0.101584225	0.0040955174	0.002458176	-0.0003243657	0.0015973148		0.6372273045	0.0172174211	-0.0021767687	0.0121318399	0.6350484809	0.0157207851	-0.001002609	0.0011714381
5	1.55		0.1365035387	0.0017001474	4.95563336381E-006	0.0010036036	0.1456661762	0.0016383239	-0.0002990288	0.0010745768	0.012553013	0.0001560111	1.0324214223E-007	9.05947895788E-005		0.0757466869	0.0292831879	0.0006012009	0.0220019826	0.0615129982	0.0283814667	0.0061859101	0.0226159449	0.0032568515	0.0012299185	2.57594108828E-005	0.0009120838		0.6611913336	0.0021345748	-0.0001962844	0.0015899988	0.6592904126	0.001876114	0.0001594056	0.0002398119
5	1.65		0.1113610785	0.0053994334	0.0026920219	0.0028593903	0.1301531827	0.0046668129	-0.008381126	0.0037505959	0.0169957546	0.0008189219	0.0003869757	0.0004223022		0.1815710809	0.0896332763	-0.0905212586	0.0829458038	0.0667519706	0.0965265746	0.1019481389	0.0859346158	0.0213222582	0.0102283632	-0.010075364	0.0092853963		0.6475333817	0.0096025295	-0.0099666276	0.0087147346	0.6478842366	0.0069655636	0.002430101	0.001795875
5	1.75		0.1621120245	0.0026720367	-0.0003554141	0.0012434694	0.1815551677	0.0024202206	0.0015891253	0.0014458693	0.0410694376	0.0006703565	-7.92240814351E-005	0.0002985094		0.1327614943	0.0528844058	-0.0018816825	0.0348076764	0.0894068603	0.0455012481	-0.00330236	0.0330129053	0.0427963977	0.0165882394	-0.0005523586	0.010548424		0.6600635779	0.0025347021	-0.0001651625	0.0015624279	0.6600417356	0.0020589642	-0.000197906	0.000379958
5	1.85		0.1849327136	0.002862397	-0.0002228136	0.0011898633	0.2128449357	0.0025647839	0.0008324565	0.0014118785	0.0783103411	0.0011888719	-6.59263239975E-005	0.0004583018		0.1666030189	0.0573621014	0.0084057209	0.0348441178	0.1126997717	0.0472041543	-0.0002309862	0.0373225455	0.147985838	0.0493149724	0.0071784101	0.027841994		0.6603102622	0.0021209541	0.0003327196	0.0011929384	0.6607202249	0.0017052493	0.000126514	0.0002783232
5	1.95		0.2323123202	0.0017475655	0.0005392786	0.0007644726	0.2665449897	0.0015617512	0.0002025928	0.0008803979	0.1651684216	0.0011905939	0.0003747928	0.0004640183		0.106568857	0.028825414	0.0034826463	0.0183577203	0.0718049763	0.0236163008	0.0009139314	0.0189440866	0.2595659201	0.066668566	0.0075347837	0.0376780547		0.6641508536	0.0006517402	4.75774832014E-005	0.0003683006	0.664193228	0.0005499704	3.37461211999E-005	8.63917632784E-005
5	2.05		0.2796710044	0.00127575	0.0002975965	0.0004646061	0.3217511174	0.0010820715	0.0005402468	0.000590063	0.3366802624	0.0014140424	0.0003632458	0.000416548		0.1208071704	0.0216400377	0.00199627	0.0108255287	0.0704036677	0.0159734238	-0.006071821	0.0115517749	0.7816937415	0.1322347288	0.0081947241	0.0537595426		0.6648356962	0.00030857	2.04422741432E-005	0.000125217	0.6649512524	0.0002662407	-3.77632900609E-005	4.61135589679E-005
5	2.15		0.3494410086	0.000857493	-2.13858016472E-005	0.0002826966	0.3932414223	0.0007193591	0.0002898029	0.0003850045	0.7115769457	0.0014699911	4.91458275365E-005	0.0003308683		0.0903029113	0.0137223442	0.0022305917	0.0059912177	0.0508800958	0.0099531237	-0.0012864539	0.0066126472	1.414013839	0.1984589867	0.0249421491	0.0604198656		0.6659228992	0.0001057848	1.21112872397E-005	3.15472467263E-005	0.6658561247	0.0001143536	-1.59257770611E-006	0.00001902
5	2.25		0.4312428129	0.0006466725	3.12557825059E-005	0.0002058135	0.4683375035	0.0005529005	-0.0001531875	0.000303779	1.4602198503	0.0015327954	-8.81534378075E-005	0.0002548243		0.0618089491	0.0072325935	-0.0008216517	0.0033833826	0.0350999002	0.0054782984	0.0018299344	0.004409567	1.8802009457	0.2049685758	0.0191915947	0.0498510549		0.6664322559	2.56542434891E-005	2.35524028161E-006	6.19142172549E-006	0.6662882929	4.03935547846E-005	4.70268425745E-006	9.19954858963E-006
5	2.35		0.5043751525	0.0004861232	3.3982517876E-005	0.0001420416	0.5283210378	0.0004295952	3.06235290942E-005	0.0002076526	2.7264699642	0.0012407232	0.000070367	0.0002584792		0.0452209446	0.0047117764	-0.0004437859	0.0020035151	0.0295965472	0.0037581058	-0.0002479608	0.0026018516	1.5455542875	0.1540753374	-0.0110342305	0.0529695994		0.6666113754	6.84312202144E-006	-3.93083240175E-007	1.88940510583E-006	0.6664515068	0.000019867	-1.68267021584E-006	3.67132647002E-006
5	2.45		0.5517412781	0.0003843395	-1.94347040406E-005	0.0001178	0.5616604001	0.000364244	-5.97611999786E-006	0.0001461547	4.4823390219	0.0005639211	-0.000036413	0.0003629658		0.0356190499	0.003506678	9.98658678713E-006	0.0015022224	0.0296344543	0.003174671	8.98053912983E-005	0.0017758704	0.2508800946	0.040125817	-0.0041715115	0.0338666141		0.666663387	5.50960681742E-006	-5.54189604006E-008	4.49254720619E-007	0.6665068862	0.000013774	1.81382357789E-007	1.22469319115E-006
5	2.55		0.5666502164	0.0003385962	-3.45534876875E-007	0.0001283647	0.5635165593	0.0003445999	1.31516302769E-005	0.000119472	6.4939260033	0.0001936534	6.26126034413E-005	0.0003950265		0.0280482156	0.0027857094	-0.0010206476	0.0014816581	0.0297948989	0.0028726122	0.0009459351	0.0014013936	-0.1758398225	0.0188536032	-0.0068975391	0.0116774785		0.6666678046	5.7055688094E-006	-4.35941698385E-008	7.38489987123E-008	0.6665277742	1.10487864897E-005	-1.79593308609E-007	4.2962681309E-007
5	2.65		0.5490158687	0.0003352699	5.22882998801E-005	0.0001536649	0.532399821	0.0003649039	8.36814819869E-008	0.000114283	8.4207684689	0.0007814443	-0.0001120358	0.0002814081		0.0262812309	0.0026947531	-0.0007435405	0.0017424219	0.0355501935	0.0031311347	0.0002696864	0.001411691	0.8013674841	0.0748674423	-0.0094693486	0.0383265895		0.6666636651	2.90069133644E-006	-3.5608673037E-008	1.44227870227E-007	0.6665031109	1.26438204019E-005	-1.06426653835E-006	1.80049279188E-006
5	2.75		0.5012600652	0.0005033856	0.0001228525	0.0002677699	0.4703930608	0.0005803714	-5.2867452833E-005	0.0001803474	9.9584579352	0.0014850703	-8.62690775489E-005	0.0002396161		0.0298748549	0.0049577373	-0.0019325696	0.0033353674	0.0500360205	0.0063805811	-0.0003523812	0.0026499093	1.7688976197	0.20915689	-0.0422715304	0.0457499485		0.6666619143	0	-1.13701564657E-007	1.23096117269E-007	0.6664014177	3.10958827554E-005	-6.80061833548E-006	0.000005975
5	2.85		0.4330745702	0.0006992919	-0.0002520521	0.0003589315	0.3917795101	0.0008367602	1.23587211682E-005	0.0002552673	10.9601533238	0.0017223961	9.5104768575E-005	0.0003135658		0.0487633344	0.0083789217	-0.0054316784	0.005491192	0.085972359	0.0115236885	0.0013321775	0.0047364277	1.9495446079	0.2447552159	-0.0224231576	0.0613783483		0.6666623417	2.0804070369E-006	-4.98040663959E-008	1.36298183632E-007	0.6660545848	0.000075413	-1.96497325246E-005	1.34252791002E-005
5	2.95		0.3584446448	0.0007887675	0.0001985329	0.0004383561	0.3149402706	0.0009337033	-0.0001460454	0.0003417039	11.5029945235	0.0013112093	0.0001725265	0.0003618259		0.0551296294	0.0101550501	-0.0023838597	0.0080055434	0.0968083066	0.0137515813	0.0023382507	0.0073514076	1.0248307369	0.1355841464	0.0209681398	0.0555157487		0.6666646021	0.000005174	4.22243342596E-008	1.11932311088E-007	0.6655761814	0.0001354403	1.00388738102E-007	2.46031484668E-005
5	3.05		0.293627327	0.0009365569	5.38472072306E-005	0.0005098996	0.2550439453	0.0010797968	0.000154133	0.0004175343	11.7624033972	0.0009712119	-0.000136049	0.0003126048		0.0662741505	0.0130432609	0.0049809716	0.0102426289	0.1064897493	0.0165964545	-0.0087519915	0.0094849338	0.4297076912	0.0634974889	-0.0308643616	0.0310081254		0.666665839	4.81388233637E-006	-5.94232965085E-008	5.976781724E-008	0.6647706953	0.0002552568	-2.66534185309E-005	4.68718577773E-005
5	3.15		0.2363152513	0.0028639033	-0.0011925603	0.0015190291	0.2043031142	0.0033219907	3.5605897936E-005	0.0012086384	11.8870618157	0.0017950117	1.1915350595E-005	0.0005874627		0.1083486088	0.0524207435	-0.0100903931	0.0385376054	0.1759970638	0.0686335617	0.0047610693	0.0338633857	0.2603757723	0.0984046826	0.005419911	0.0440300754		0.6666661756	0	1.02271850676E-008	8.30889266935E-008	0.6618874459	0.0016452828	-6.52213693081E-005	0.0002814771
6	0.05		0.0209701815	0.0117439739	-0.0078863847	0.0054685299	0.0210424878	0.0117316414	0.0081640605	0.0054413966	0.00000004	2.25443839291E-008	-5.25134822004E-008	3.58609811166E-008		0.5359562738	0.3651959058	0.3012647529	0.2480732549	0.5359885547	0.3639562621	-0.305866797	0.2468464574	1.14928560894E-010	2.37689744294E-011	8.46006281405E-012	1.87444979493E-011		-1.5806117787	5.0234295229	-0.8363655404	4.3171030059	-0.0313600828	0.5291332894	-0.0056606261	0.0164510783
6	0.15		0.0327937524	0.0102359825	-0.0001662789	0.0042170573	0.0325665608	0.0103409332	0.0001038145	0.0042045477	2.120821151E-007	0.000000066	-1.41932242214E-009	0.000000038		0.4739935594	0.2573779669	-0.1112950734	0.1963486479	0.4863344598	0.2614941752	0.1122140193	0.1954251679	3.90565024106E-010	6.88686305295E-011	-3.97339786803E-011	6.82342272411E-011		0.318894864	0.3563934739	-0.0229562708	0.220748808	0.316917379	0.2404992627	0.0022414732	0.0059613989
6	0.25		0.02057232	0.0116386037	-0.0014205561	0.0048364607	0.0204782151	0.0116682317	0.0013918745	0.0048309517	2.75658700122E-007	1.55895685922E-007	-0.000000021	7.15726323001E-008		0.5643792851	0.3870248786	-0.0746771263	0.237913259	0.568125136	0.3885212706	0.0756397498	0.2375078142	8.83991035598E-010	4.22085042424E-010	-1.07952259385E-010	2.83003364207E-010		-0.3030439416	0.9709273011	0.1188537622	0.4720644509	-0.1137390801	0.590245608	5.51721706009E-005	0.0068457567
6	0.35		0.0435241571	0.0083356049	0.0006928129	0.0037123413	0.0433264878	0.0083761727	-0.0007188372	0.0036998137	1.10138476594E-006	2.10905805134E-007	1.80742254764E-008	9.67865529148E-008		0.3221799254	0.1923747172	-0.0873372679	0.1624057809	0.3266384845	0.1918276841	0.088888324	0.1619953531	2.35337397352E-009	7.40540460847E-010	-3.28256855167E-010	6.4278916027E-010		0.525808896	0.1172363891	-0.0307500124	0.0680288901	0.4978208387	0.1061080426	3.41365898499E-005	0.0018407008
6	0.45		0.0241218942	0.0101687858	-0.0006682216	0.0042443961	0.0242336985	0.0101155054	0.0008095131	0.0042548518	0.000001124	4.73841485284E-007	-3.14488934846E-008	1.99566011357E-007		0.4762219402	0.2763312966	-0.1460889916	0.1806222906	0.4696988905	0.2750801505	0.1398033849	0.1806174756	7.31469795198E-009	3.60348196707E-009	-0.000000002	2.37456458134E-009		0.0508000248	0.5116680019	-0.0155546255	0.2328475748	0.0854167725	0.3941090466	-0.0025238187	0.0055685559
6	0.55		0.0258333763	0.0091291798	-0.0089668968	0.0045327611	0.0258985126	0.0091074498	0.0090758014	0.0044743986	2.20031295672E-006	7.77568281944E-007	-7.65824871426E-007	3.87105817587E-007		0.3757792324	0.2312913598	0.1876352107	0.1917269137	0.3765535826	0.2314947991	-0.1995975822	0.1847354159	1.85344424836E-008	1.00717454416E-008	7.42626210111E-009	8.36756548409E-009		0.1456485771	0.505169406	0.2694098255	0.4407338542	0.2028279949	0.302507675	0.0024154869	0.0076106201
6	0.65		0.0336791277	0.0046349698	0.0010384065	0.0031695596	0.0338470771	0.0046225095	-0.0009361823	0.0031889829	5.23187303257E-006	0.00000072	1.61433028079E-007	4.92765954809E-007		0.1206945342	0.1230626939	-0.0188994268	0.0920017843	0.1181738616	0.1238177579	0.0144869282	0.0918994567	2.26875690769E-008	1.78234851046E-008	-2.57690308562E-009	1.33317410165E-008		0.4510141526	0.1678635454	-0.0614432075	0.1468213111	0.4049814478	0.1245662351	-0.001741926	0.004105266
6	0.75		0.058227643	0.0058701563	-0.0001966142	0.0033295748	0.0584110745	0.0058087832	0.0002246222	0.0033307697	1.64866244838E-005	1.66208005659E-006	-5.56810759718E-008	9.42925524908E-007		0.1759300569	0.1311830897	0.0282493341	0.1116295424	0.1704748896	0.1300495018	-0.0274309979	0.1108330859	1.01099595225E-007	6.31028723033E-008	1.3535271954E-008	5.37058397988E-008		0.6019015672	0.0511733274	0.0074890414	0.0384783083	0.5808408098	0.0465667828	-2.25442593196E-006	0.001372622
6	0.85		0.0320235233	0.003427421	0.0018795235	0.0025525039	0.0322052132	0.0034216155	-0.0019924593	0.0025411112	1.65232141283E-005	1.76844841311E-006	9.69753889162E-007	0.000001317		0.0805179899	0.0730014559	-0.061251585	0.0658651602	0.0807991451	0.0726916832	0.0604654515	0.0661479995	1.45145433013E-007	1.16608120806E-007	-9.68694089946E-008	1.05208534849E-007		0.5300311721	0.1163978661	-0.0900136318	0.1072681904	0.4608686042	0.0812483168	0.0005666554	0.0025827115
6	0.95		0.0357954291	0.0045458104	0.0009543383	0.0030399844	0.0358916715	0.004581148	-0.0012362162	0.0030821631	3.36555261652E-005	0.000004274	8.97164903871E-007	2.85785374073E-006		0.1319204175	0.0997604047	-0.0674752051	0.0943078301	0.1326630051	0.100333047	0.0803967967	0.0960572426	7.33519138976E-007	5.29106028994E-007	-3.5694281411E-007	5.00144882199E-007		0.5014614495	0.1142618112	-0.006272827	0.0942285148	0.4610332481	0.0848806649	0.0030463403	0.004004098
6	1.05		0.0581093937	0.0055413175	-0.0002532495	0.0031390497	0.0584774452	0.0054567504	0.0001501778	0.0030879709	9.95594935934E-005	9.49386678434E-006	-4.3385415533E-007	5.37656313446E-006		0.1879850124	0.1241426533	0.146640079	0.1041089614	0.182467768	0.1204197622	-0.1405827576	0.099352197	3.41127614189E-006	2.18630105066E-006	2.58150874498E-006	1.83306335192E-006		0.5949281546	0.0453405138	0.0429280763	0.038534015	0.5763469287	0.0408839662	0.0004294206	0.0015052866
6	1.15		0.025694987	0.0090256879	0.0066948367	0.0063629894	0.0272973827	0.0087383956	-0.0083678696	0.0071695052	0.000080227	2.8179690767E-005	0.000020891	1.98556775664E-005		0.2021924472	0.2092568889	-0.3781739412	0.2110703106	0.1231535934	0.2222539071	0.3928607048	0.2124393521	1.19184791478E-005	1.22358311221E-005	-2.20857921533E-005	1.23385464661E-005		0.0141359362	0.8186925549	-0.3102949733	0.7494973028	0.2784843141	0.2849211817	0.0310043756	0.0427615106
6	1.25		0.0154562155	0.0036248901	-0.0020356698	0.0031626884	0.0173297793	0.0035431064	0.0017304341	0.0031977361	8.79559368682E-005	2.0626807487E-005	-1.15736149998E-005	1.79793379627E-005		0.0335961582	0.0732134854	-0.0448262168	0.0710777551	0.0249311614	0.0714612542	0.0418093386	0.0705051366	6.65522910894E-006	1.42153623101E-005	-8.71209648497E-006	1.37956406088E-005		0.2609851357	0.5851719589	-0.2940890385	0.5478602101	0.2724147993	0.192193265	0.0090136931	0.0171821743
6	1.35		0.0377171437	0.0048129846	0.0077029105	0.0038560325	0.039622117	0.0047475352	-0.0087409235	0.0035440853	0.0003912317	4.99167508254E-005	7.97493948115E-005	3.99274136432E-005		0.0581429793	0.0902009492	-0.0984586666	0.0929950289	0.0699366235	0.0837123829	0.0864470323	0.0882448461	3.81327223362E-005	5.81563742665E-005	-6.33744860766E-005	5.99195300706E-005		0.6346650386	0.0911235572	-0.0898182277	0.0913860289	0.5512437092	0.0586197988	0.0007255707	0.007613155
6	1.45		0.0368194303	0.0067703631	-0.0041408091	0.0033574382	0.0405283019	0.0065312551	0.0044989967	0.0034065414	0.0006964787	0.0001280254	-7.80688555713E-005	6.32864174523E-005		0.187177952	0.1283485576	-0.0214925631	0.1003965341	0.1681562869	0.1230947827	0.018435523	0.097246209	0.0004031106	0.0002752183	-4.60202909165E-005	0.0002147387		0.5434830157	0.1066458088	0.0176606316	0.0731358838	0.5165715089	0.0889019742	-0.0019907187	0.0020123431
6	1.55		0.0474857271	0.0033139822	0.0004647491	0.002189511	0.0531288256	0.0033232088	0.001427713	0.002247363	0.0016390998	0.0001143119	1.61486228244E-005	7.51046661089E-005		0.0892423837	0.0591455016	0.0270110464	0.0519939495	0.08642397	0.0605793084	-0.0162616976	0.0532200693	0.0006442125	0.0004214808	0.000192041	0.0003690711		0.6109018393	0.0363107771	0.0176629825	0.0305826529	0.5878550699	0.0271986392	0.0002357762	0.0035161309
6	1.65		0.0533873637	0.0067139418	-0.0017950722	0.0027933496	0.0619327375	0.0062413803	0.0017928371	0.0029226293	0.0033673836	0.0004227944	-0.0001121586	0.0001741092		0.270102988	0.1648939998	-0.041911141	0.1100254017	0.2203845425	0.148465316	0.0392183332	0.1052594938	0.006457347	0.0039239276	-0.0009904333	0.002590403		0.5376011464	0.0796379176	0.0069723734	0.0643427017	0.5459414251	0.067072262	-4.23814462127E-005	0.0025455769
6	1.75		0.0820673901	0.0053630284	0.0010107446	0.0026463859	0.0951677895	0.004813136	-0.0006102118	0.0027653074	0.0094791428	0.0006173195	0.0001153398	0.0002985743		0.1594603008	0.1187302591	-0.0067288331	0.0759797078	0.1137346899	0.0949737093	-0.0121054106	0.070124899	0.0128464618	0.0094217729	-0.0005384365	0.0059176363		0.6403103369	0.0211124539	-0.001275657	0.0118554363	0.6385920289	0.016033054	-0.0014683436	0.0019709712
6	1.85		0.0748326811	0.0041136632	-0.00178385	0.0023031808	0.0986124563	0.0038365543	0.0028120747	0.0023492714	0.0159397223	0.000867445	-0.0003578422	0.0004703048		0.1253551445	0.0743927357	-0.009711399	0.059251541	0.0992699253	0.063424826	0.0065071722	0.0577281139	0.0344114015	0.0196267038	-0.0026162616	0.0153668639		0.6390257754	0.0165614998	-0.0004454177	0.0124854648	0.6390295688	0.0110285145	-0.000178	0.0017567232
6	1.95		0.1257575222	0.0039448286	-4.01115933863E-005	0.0018992755	0.1565158004	0.0035522456	0.0007314741	0.002098941	0.0495291569	0.0015234259	-1.30746120899E-005	0.0006895808		0.1458594991	0.0706521645	-0.0092559364	0.0532478566	0.1002080144	0.0599770301	-0.0151824904	0.0534840389	0.1351421464	0.0627501218	-0.0087805219	0.0447866456		0.6544786835	0.005689383	-0.0008447933	0.0040245169	0.6553918281	0.0041414298	-0.0008602605	0.0006297624
6	2.05		0.161368128	0.0016673601	-0.0008515452	0.0009161701	0.2064087979	0.0014781323	-0.000379324	0.0011075498	0.1194046589	0.0011806253	-0.0005906127	0.0005736209		0.0760986879	0.0253275654	0.0028346393	0.0186860867	0.0375729292	0.0223852739	0.0026749088	0.0190498911	0.2506506158	0.0746486787	0.0095603685	0.050080336		0.6627553805	0.0011712786	0.0001736636	0.0007750313	0.6629586977	0.0008447037	0.0001476081	0.0001462201
6	2.15		0.2297987298	0.0009574061	0.0001113511	0.0003814593	0.2857593339	0.0007939192	-7.6816320998E-005	0.0005148542	0.3224907589	0.0012263232	0.0001155757	0.0003885367		0.1061378559	0.0148475533	0.0008599294	0.0087444163	0.0502720039	0.0109028493	0.0002355764	0.0098777108	1.1176557678	0.1453221192	0.0093956555	0.0680401817		0.6642906728	0.0003086706	2.17916646413E-005	0.0001432808	0.664621829	0.0002440316	8.29354257727E-006	0.000053252
6	2.25		0.3264445537	0.0010558498	-1.97714981364E-005	0.0003535338	0.382621391	0.0008491973	-0.0001518986	0.000506134	0.8673004677	0.0022789651	-0.0001839499	0.0004976175		0.095518168	0.0154915702	0.0032045099	0.0069826176	0.0448685199	0.0105978167	0.0033104426	0.0079852894	2.8647453102	0.4331046306	0.1227225522	0.1307485467		0.6658249374	0.0001272619	3.64305430346E-005	3.83801981628E-005	0.6657718609	0.0001310841	0.000034593	2.91830693463E-005
6	2.35		0.4381639445	0.0003711672	-7.51184371284E-005	0.0001138332	0.4761551629	0.0003128731	1.64793000966E-007	0.0001732678	2.1094842972	0.0010375515	-0.000118453	0.0002035233		0.0587785365	0.0043836703	0.0002407479	0.0017962854	0.0319092358	0.0032197987	-0.0005606913	0.0023148665	2.9174191945	0.2024354328	-0.0079025527	0.0552137187		0.6665212535	1.14094424338E-005	-3.56707091705E-007	2.74340714127E-006	0.6663261254	2.43944140352E-005	-9.51091764706E-007	4.97165189003E-006
6	2.45		0.5152004494	0.0002880191	2.08644777739E-005	9.13674740657E-005	0.5303779399	0.0002676133	-2.85046361917E-005	0.0001181477	4.1409531046	0.0005336152	-8.21096133861E-005	0.0002893148		0.0376804567	0.002658605	0.0001545943	0.0011747284	0.0290276167	0.0023171556	-0.0001306155	0.0014071507	0.6049447572	0.0566974214	0.008964808	0.0411395084		0.666658876	5.05121768975E-006	1.16605154967E-007	5.32817225892E-007	0.6664782508	1.38333293577E-005	4.81718701859E-008	1.31689930007E-006
6	2.55		0.5390606395	0.0002818101	0.0001203843	0.0001114625	0.5343096349	0.0002882633	-9.42482233213E-005	0.0001023839	6.6088651558	0.0002945204	-0.0003944289	0.0003614527		0.0299573149	0.0023780611	0.0009747334	0.0013326745	0.0325635689	0.0024816511	-0.0008812965	0.0012511421	-0.2513996153	0.0245379733	0.0099781699	0.0178003095		0.6666679674	9.65530855481E-006	5.06171221343E-008	9.0570531369E-008	0.6664985862	1.41701189726E-005	2.73877450181E-007	6.64593183838E-007
6	2.65		0.510133541	0.0002446652	0.000024206	0.0001240874	0.4842330735	0.0002755875	-5.64168383196E-006	0.000086086	8.9298275923	0.0008027048	-6.54121754573E-005	0.0002125996		0.0290162463	0.002267718	0.0004822193	0.0015466897	0.0449336501	0.0028143185	-0.000182857	0.0012202087	1.7971071357	0.1125170423	0.0205236583	0.0681769148		0.6666616668	1.05765638789E-005	5.76195674285E-008	1.91941125271E-007	0.6664325224	0.000016156	1.07533494951E-006	2.32622735403E-006
6	2.75		0.433589792	0.0004966076	-0.0001470835	0.0002963289	0.3849135097	0.0006118129	0.0001631884	0.0002004347	10.5994133269	0.0015792963	-0.0002034009	0.000298543		0.0338223148	0.0052759109	-0.0022157298	0.0044127905	0.0711583439	0.0076916171	0.0014046745	0.0036407974	3.1051943363	0.314484016	-0.0345776467	0.081982901		0.6666605254	3.48515900955E-006	-6.85172880521E-008	1.62280751911E-007	0.6661656044	4.922594334E-005	-6.3108930723E-006	1.19266590553E-005
6	2.85		0.3333930523	0.0008460078	-0.0008337598	0.0005363023	0.2748440919	0.0010464377	1.80406594015E-005	0.0003943986	11.4628975421	0.0017689129	0.0001403249	0.0004758182		0.0402773875	0.0110661851	0.000072211	0.008617742	0.0883903056	0.015822719	-0.0018678144	0.0078093461	1.6456592841	0.2714545002	-0.0347106285	0.0962067844		0.666663884	5.17050968793E-006	-0.000000059	1.62756603904E-007	0.6654931274	0.0001812483	-8.44667192496E-006	3.65227612714E-005
6	2.95		0.2431248173	0.001182194	0.0002550994	0.0008004654	0.19148003	0.001382536	0.0003025954	0.0006311455	11.8031425966	0.0013414544	-0.0003113283	0.0005164664		0.0455073643	0.0172351865	0.0052653151	0.014708039	0.0909786097	0.0221400935	-0.000007371	0.0134985331	0.5439623814	0.1220612789	0.0029435627	0.0637511272		0.6666657993	3.376676046E-006	4.70772196178E-009	1.01704486644E-007	0.6639767615	0.0005263175	7.55732534511E-005	0.0001173756
6	3.05		0.1680221704	0.0019385374	0.0030340215	0.0014823704	0.1269258052	0.002269099	0.0010388712	0.0013106913	11.9307401855	0.0011904815	-0.0006070883	0.0006402022		0.0380465979	0.0282696104	-0.0046294435	0.0285757553	0.0836485624	0.0340374618	-0.0179228762	0.0291193779	0.149882034	0.0561604624	-0.0297386377	0.0448914436		0.6666664328	2.05966895203E-006	-4.63718361091E-008	7.00850682338E-008	0.6604258323	0.0016809044	-0.0008899831	0.0006072992
6	3.15		0.1306878709	0.0035882778	0.0011410823	0.0022102047	0.1042864247	0.0039694857	0.0002621552	0.0019346296	11.9695721778	0.0011618563	-8.58887490418E-005	0.0005310563		0.0869426358	0.0674960344	0.0179474233	0.0540889418	0.1307177994	0.0761537028	-0.0210524663	0.052050668	0.0669304018	0.0377591213	-0.0101503262	0.0247658975		0.6666665629	4.26232254944E-006	-1.57283377338E-008	3.841147534E-008	0.6521902348	0.0064684112	-0.000217023	0.0011681011
7	0.05		0.0210003793	0.0066503533	0.000494349	0.0037405006	0.0209867135	0.0066644613	-0.0005926546	0.0037617036	3.77786097425E-009	1.19426196155E-009	2.81643639004E-010	0.000000002		0.1696538069	0.1255589304	-0.0149310165	0.1200736133	0.1698152638	0.1259754441	0.0189928905	0.1218387921	1.11200752628E-011	9.83323612118E-014	6.03218188689E-014	8.11728052632E-014		-174.465122415	19527.2852579	42.1338873263	18080.2231798	0.2585788692	0.2574487459	-0.0001261267	0.0044248925
7	0.15		0.0099680795	0.0066047291	0.0010905876	0.0041226635	0.009554951	0.0067235541	-0.0011694683	0.0041201753	6.32710477442E-009	4.16013035136E-009	8.87285988358E-010	3.32682129E-009		0.1593855947	0.1487985507	-0.0105884066	0.1283295737	0.1689887076	0.1511518453	0.0170702145	0.1302358821	8.27144078999E-012	4.68918513861E-013	6.45279500576E-013	4.56865481026E-013		-0.8998743339	3.9929965866	-1.2784505155	4.5558526652	-0.0800940215	0.4939106798	-0.0003444157	0.011625909
7	0.25		0.0140958103	0.0069198445	-0.0008797505	0.004346635	0.0141319506	0.0069028692	0.000974711	0.0043076076	1.97954455675E-008	9.71954816287E-009	-1.31667456999E-009	6.48292746786E-009		0.1735452779	0.1529594311	-0.0138254877	0.1381644577	0.1741624824	0.151526117	0.0097781857	0.1363475171	2.32289329098E-011	2.17845449762E-012	-1.4332555564E-012	2.0261252471E-012		-0.1611904651	1.1654972619	0.1250062191	0.8468206179	0.1018365061	0.3779797876	0.0007175881	0.006316689
7	0.35		0.0224745447	0.0029951276	-0.0017030748	0.0020835576	0.0226512013	0.0029701888	0.0014994491	0.0020809674	6.50506935867E-008	8.67030770689E-009	-0.000000005	6.12125845156E-009		0.075182108	0.0514471269	-0.024488197	0.0520258319	0.0729413682	0.0507438321	0.0236646782	0.0518680746	7.03206259866E-011	3.03802602629E-012	-6.39189308964E-012	3.09713962893E-012		0.5050806552	0.1549541559	-0.0185060734	0.1477839818	0.4100061278	0.1031242312	0.0015413648	0.0042595307
7	0.45		0.0090234756	0.0081996061	-0.0059484647	0.0038889194	0.0088915287	0.0082462848	0.005825817	0.0038876414	5.28964216954E-008	4.80651253719E-008	-0.000000035	2.28803309519E-008		0.2726276639	0.1823009114	0.0617204831	0.1441900002	0.276695967	0.1834321628	-0.0582854235	0.145210533	1.18523386738E-010	4.38721730014E-011	-1.9971476325E-011	3.48100814795E-011		-0.4104741893	1.4962810931	-0.3168944991	1.3043455913	-0.0485023776	0.5589500393	-0.0020208509	0.0095383042
7	0.55		0.0171224297	0.0054323213	-0.0003140528	0.0037822368	0.0172012398	0.0054129028	3.33605095216E-005	0.003877101	2.0240121324E-007	6.42147843243E-008	-3.7142310335E-009	4.47500562928E-008		0.1034604724	0.1059046504	-0.0533653647	0.1193146529	0.0970833671	0.1062170494	0.0560589723	0.1211088926	3.03610110966E-010	1.03625052227E-010	-5.59615619794E-011	1.16811612235E-010		0.3160436302	0.5438721755	0.0935439252	0.4323267562	0.261518308	0.2623628464	0.0027429028	0.0139726023
7	0.65		0.0224771671	0.0028587664	0.0003585792	0.002239078	0.0224888745	0.002859028	-0.0004119404	0.002240538	5.3523556814E-007	6.80741403737E-008	8.54065489956E-009	5.33295307194E-008		0.0506170055	0.0508031083	-0.051507316	0.0518479489	0.0505361663	0.0508413586	0.0518901398	0.0518410901	7.36126604269E-010	2.01676389345E-010	-1.95951042795E-010	2.05840883814E-010		0.5286287857	0.1413806369	-0.0264935155	0.1343331665	0.4449118572	0.0834705873	0.0004399898	0.0030254288
7	0.75		0.0094338411	0.0057678541	0.002446071	0.0034521541	0.0098627583	0.0056602001	-0.0024350563	0.0034891574	4.52412960167E-007	2.76605874642E-007	1.17310349494E-007	1.65560812878E-007		0.1499080781	0.1085969734	-0.0911020802	0.1096985533	0.139466658	0.1067810326	0.0950611536	0.110130566	2.86564883243E-009	1.74830066523E-009	-1.34939617519E-009	1.76609245838E-009		0.2587866374	0.9188712328	0.3789391714	1.0095789041	0.1287779791	0.3310436784	-0.0073419152	0.017924748
7	0.85		0.0080145796	0.005089611	0.0033490076	0.0040340251	0.0080913727	0.0050662197	-0.0034174921	0.0040425836	0.000000774	4.91528110253E-007	3.23428902718E-007	3.89584291789E-007		0.0781780769	0.1080958378	-0.1322954339	0.1104724092	0.0756885789	0.1075268941	0.1346222748	0.1100787365	5.87805929328E-009	7.05722338427E-009	-8.31371043521E-009	7.21237879913E-009		-0.8552250752	3.2526532906	0.6024112699	3.0930700222	0.012593892	0.3785278532	-0.0039815677	0.0096054199
7	0.95		0.0184050758	0.0030549184	-0.0004941406	0.0022161504	0.0188855113	0.0030503917	0.0008571324	0.0022704642	3.5794285333E-006	5.9412145899E-007	-9.60964099616E-008	0.000000431		0.0695255924	0.0570534535	-0.0063457056	0.0519422242	0.0652589222	0.0577859999	0.0105076103	0.0518447194	0.000000022	1.51051477669E-008	-1.77613033228E-009	1.37517111698E-008		0.411129082	0.2386140385	0.0393140868	0.2182882688	0.3364686349	0.1254110343	-0.0079503856	0.0108101551
7	1.05		0.0130118116	0.0020416113	-0.0019978987	0.001631222	0.0130500467	0.0020398031	0.0022093653	0.001619987	0.000005096	7.99581651159E-007	-7.82412216275E-007	6.38813183372E-007		0.0335791007	0.0352910689	-0.003263778	0.0292822805	0.0342284497	0.0348303052	0.000611029	0.0294484479	4.11580721638E-008	3.7890254367E-008	-4.28657912917E-009	3.14379022964E-008		0.2966885329	0.4871468913	0.1765496043	0.3783168491	0.1734706495	0.229336486	-0.0053929541	0.0071137544
7	1.15		0.0210524782	0.0017396507	-0.0039868238	0.0014310204	0.0207478123	0.0017345842	0.0034806793	0.0014580002	0.000016604	1.37205077412E-006	-0.000003144	1.1284883049E-006		0.0304170664	0.0287730981	0.0170737886	0.0261658286	0.0274471403	0.0289984355	-0.0148018359	0.0264122137	1.4912146616E-007	1.25274497316E-007	7.11900077919E-008	1.13917671707E-007		0.6426379962	0.1131892921	0.0883209107	0.1048743505	0.4585512046	0.0582026735	0.0052954812	0.0050092135
7	1.25		0.0100864087	0.0060412143	0.001690962	0.0041488359	0.0098097132	0.006220822	-0.0015917224	0.0041814907	1.60206922922E-005	9.59556561789E-006	2.68516983301E-006	0.000006588		0.1157005845	0.1122855812	-0.125797659	0.1133747054	0.1272825698	0.1163669083	0.131396073	0.1175350957	2.06027941426E-006	1.98271758608E-006	-2.21828011229E-006	2.0016549125E-006		0.2777258648	1.0260282681	0.3959105523	1.0659070533	0.1517231187	0.3511755318	-0.0010308665	0.0106280724
7	1.35		0.0191889676	0.0039148202	-0.0043420032	0.0030150169	0.019340804	0.0039945796	0.004129978	0.0029854839	6.13847343037E-005	1.25234012605E-005	-1.38821540143E-005	9.63977984686E-006		0.0653842021	0.0738130028	0.0652994496	0.0738049154	0.0738573845	0.0766889588	-0.0639568123	0.0732875629	4.7524567051E-006	5.28606373661E-006	4.66179384658E-006	5.28422871037E-006		0.4672340235	0.3084429449	0.112137596	0.313637399	0.3668084833	0.1441455848	0.0001545647	0.0071435327
7	1.45		0.0330845331	0.0025046904	-0.0028398379	0.0021157764	0.034009941	0.0024464482	0.0026949182	0.0020922142	0.0002131866	1.61384765234E-005	-1.82786549188E-005	1.36185244812E-005		0.02964991	0.0412422789	-0.0059548702	0.0393528542	0.0265278518	0.0402226666	0.0106932694	0.0376045961	8.87421031949E-006	0.000011976	-1.74611000798E-006	1.14246167215E-005		0.6320348055	0.0539693579	-0.0037003485	0.0528394724	0.5625065065	0.0350012334	0.0019614445	0.0023400122
7	1.55		0.0192680974	0.0018352362	-0.0020666048	0.0016287135	0.0212818502	0.0017839192	0.0023469216	0.0016268856	0.0002501931	2.38249188005E-005	-0.000026771	2.10999304905E-005		0.0194626661	0.0312040637	-0.0181564461	0.0308129049	0.0145717691	0.0304677719	0.0176434772	0.029898818	2.35642522676E-005	3.67452796943E-005	-0.000021406	0.000036278		0.603429417	0.1309860708	-0.0635661851	0.1280162849	0.4697723009	0.0542314016	-0.0032258537	0.0067295002
7	1.65		0.0263297119	0.0032019922	0.001911819	0.0022861291	0.0307014949	0.0030942179	-0.0018400204	0.0023180947	0.0006894319	8.37888213178E-005	4.98203318449E-005	5.95672083711E-005		0.0562384173	0.0468102485	0.0070517564	0.0514234669	0.0469994022	0.0456238247	-0.0001429164	0.0496962101	0.0002726455	0.0002239022	3.35756405957E-005	0.0002453635		0.5802775711	0.0873587778	-0.0082016386	0.0858250024	0.532268301	0.0553135578	0.0010156296	0.0056938719
7	1.75		0.0306611796	0.001667172	0.0021378607	0.0015988539	0.0388260314	0.0015970902	-0.0001205253	0.0015967356	0.001621811	8.79971759755E-005	0.0001123498	8.36782523063E-005		0.0077658486	0.0318455325	0.0035044463	0.0284512192	3.94098486512E-005	0.0311810891	0.0047346471	0.0273479566	0.000182272	0.0006165587	6.90522620092E-005	0.000550309		0.6267710631	0.0613762595	0.0101947723	0.0501751858	0.5663769988	0.0290454217	-0.0010485735	0.0043098699
7	1.85		0.037119417	0.0035158512	-0.0004296044	0.0021380989	0.0500364292	0.0032751545	0.0002680573	0.0025047775	0.0039791373	0.000375117	-0.000044725	0.0002241463		0.0788540684	0.050935558	-0.0226966796	0.0502031086	0.0450740966	0.0488417643	0.0393467718	0.0527278927	0.0064147848	0.0040423369	-0.0017728348	0.0039284396		0.5842340218	0.0503312912	-0.0046333116	0.0477907154	0.5894133103	0.0318527328	0.0075849807	0.0059163552
7	1.95		0.0503320196	0.0021588362	-0.0006842421	0.0016004055	0.0744710214	0.0019309481	0.0049589802	0.0016776577	0.0110354598	0.000467358	-0.0001226324	0.0003351403		0.0495611728	0.0353117095	-0.0065681919	0.0324038139	0.0215789386	0.0313502829	-0.0126832885	0.0292623019	0.0175462755	0.0113945441	-0.0021776732	0.0102751377		0.6337029736	0.01800075	-0.0028363342	0.0163035104	0.6348809634	0.0090821135	-0.0064266957	0.0026561431
7	2.05		0.0801217831	0.0020885053	-0.0007976191	0.0012898585	0.1195867047	0.0018520845	-0.0027991457	0.0014358774	0.0363601038	0.0009197153	-0.0003787878	0.0005323208		0.0620202899	0.0301101177	-0.0138654929	0.0246108337	0.0314564095	0.0268987487	-0.0070297023	0.023456687	0.0905495259	0.0401308182	-0.0195081534	0.0312978218		0.653678923	0.0058950909	-0.0023247659	0.0043616077	0.6554756587	0.0032765162	-0.001045154	0.0008803915
7	2.15		0.1314389346	0.0014525675	0.000293101	0.000877621	0.1904116491	0.001252477	0.0002284983	0.0010665569	0.1258389754	0.0012998009	0.0003009752	0.0006802765		0.0574337729	0.0204514766	-0.008980559	0.0168240144	0.0184835059	0.0179591428	-0.0004917153	0.016737589	0.3682575208	0.1115291647	-0.0502619214	0.0818033793		0.6621600243	0.0013503845	-0.0006647647	0.0010104753	0.662806544	0.0008480927	-0.0002579631	0.0002321924
7	2.25		0.2233929603	0.0010165361	5.32462923258E-005	0.0004238882	0.2959144016	0.0008056937	-1.00995896258E-005	0.0005675	0.4572934211	0.0017919976	0.000014378	0.0005604434		0.0918634279	0.015159248	-0.000645681	0.0087044788	0.0352003867	0.0106599536	0.0003121782	0.0092108484	2.182843199	0.3279665105	-0.0137177321	0.1424660622		0.6646857319	0.0002972392	-0.000011769	0.0001287586	0.6649820065	0.0002332264	3.92531452721E-006	5.73940687521E-005
7	2.35		0.3672714964	0.0004500926	-2.61676562452E-005	0.0001521637	0.4228395818	0.0003614067	-0.0001001451	0.0002295299	1.5519364468	0.0012935489	-0.0001807063	0.0002927543		0.0699341055	0.0057996229	0.000000331	0.0027111492	0.0303406889	0.0039863353	-0.0006113715	0.0032914617	4.333844908	0.3321278593	-0.006502984	0.1208684178		0.6663246372	2.49945381403E-005	-4.02633338425E-007	9.45317792661E-006	0.6661442075	4.01298793293E-005	-2.08080306088E-006	1.03085864091E-005
7	2.45		0.4822690915	0.0004480944	-4.80266811647E-005	0.0001452666	0.5038126341	0.0004040733	5.98250612865E-005	0.0001987451	3.7987820643	0.0009964444	0.0001381246	0.0004884878		0.0427940004	0.0045001721	0.0005417602	0.0020278109	0.0294785153	0.0037181311	-0.0006131167	0.0024821703	1.2530790196	0.167179866	-0.0349087656	0.107275376		0.6666501798	8.63377960283E-006	-4.62651810584E-007	0.000001414	0.6664325796	2.31131725065E-005	-4.29201432097E-007	3.00556228575E-006
7	2.55		0.5171234942	0.0002877456	5.14254847055E-005	0.0001210088	0.5105112825	0.0002974178	-4.11102606788E-005	0.0001084316	6.7260740336	0.0002942291	-0.0001405293	0.0004066102		0.0302939396	0.0025353998	8.51913305965E-005	0.001468868	0.0339565259	0.0026774898	-0.0001092838	0.0013585244	-0.3283269792	0.0370754463	0.0019003788	0.0294258349		0.6666680677	3.97752160282E-006	7.87862226873E-009	1.23906954405E-007	0.6664754963	1.12501299907E-005	-6.22623076174E-009	9.50832337327E-007
7	2.65		0.4729575889	0.0003829906	-7.03601051251E-005	0.000221102	0.4352300468	0.0004522364	1.84936334019E-005	0.0001440183	9.4241596151	0.0013361033	0.0001755437	0.0003742726		0.0284060398	0.0035950496	0.000352252	0.0029042512	0.0534695095	0.0047767212	0.0002170208	0.0022175442	3.2565044412	0.2851230839	0.0385705498	0.1228363649		0.6666596881	7.11337589962E-006	8.21333247641E-008	2.63722913169E-007	0.6663487994	2.41226313226E-005	2.09178681791E-006	6.02532068525E-006
7	2.75		0.362262305	0.001360265	-1.66055506072E-005	0.0009457873	0.2936465735	0.0017239338	-0.0001949384	0.0007115588	11.1195834674	0.0040572937	0.0003935812	0.0010925691		0.029695053	0.0169642863	0.0002644557	0.0145898307	0.0766026744	0.0246026142	-0.0010966108	0.013626771	3.3214770056	0.9558541671	-0.0138856295	0.3543645017		0.6666615537	1.72212845917E-006	-0.000000023	5.46422231426E-007	0.6657835204	0.000243497	-3.47490150778E-006	5.55328594616E-005
7	2.85		0.2401776757	0.001096068	-0.0004330224	0.0008289768	0.1717923157	0.0013311119	0.0001441347	0.0006613518	11.7567505535	0.0017043257	-0.0001482131	0.0006947214		0.0313510643	0.0145564692	0.0005133528	0.0144783927	0.0813694602	0.0188206821	0.0036098229	0.01415076	1.0291488503	0.2128905011	0.0338371354	0.1331058085		0.6666652492	0	4.66985985402E-008	1.8332211136E-007	0.6639350234	0.0004837285	5.49940695536E-005	0.000125367
7	2.95		0.1494556896	0.0018144381	-0.0003680351	0.0012813993	0.0987229069	0.0021690911	-0.0007181107	0.0010752976	11.9342522437	0.0014014477	0.000437923	0.0006181862		0.0577427983	0.0292573437	-0.0001972607	0.027732489	0.1241731524	0.0376641925	0.0003581259	0.0276553177	0.3710761758	0.1056803822	0.0024515696	0.0705450447		0.6666661705	0	3.2543739693E-009	9.43655635538E-008	0.6553116687	0.0026279705	0.0001367625	0.0006023853
7	3.05		0.0979729718	0.0038977663	-4.19043509308E-005	0.0028377875	0.0665215797	0.0045684853	7.28807348439E-006	0.0025379779	11.9788615432	0.0014199727	-5.19138346969E-006	0.0007533165		0.0506907607	0.0585770424	0.0287665522	0.0613190728	0.1024510498	0.0713005294	-0.0017963359	0.0640888953	0.0723205463	0.0477806212	-0.0004884141	0.0414876207		0.6666665707	0	-6.48465585389E-010	5.50694945751E-008	0.6422159071	0.0118042431	0.0031244557	0.0021527637
7	3.15		0.0648799262	0.0019806303	-0.0032655431	0.0016243225	0.0473434051	0.0021746301	0.001696263	0.0014892949	11.9926812662	0.0003545187	-0.0002520313	0.0002228855		0.0301851172	0.0283297666	0.0131139037	0.033834791	0.0590088968	0.0309680661	-0.0109611377	0.0339313967	0.0101226549	0.0050578498	-0.0017540651	0.005444603		0.6666666533	0	-2.32228199847E-009	7.21088670667E-009	0.6275275891	0.0107671989	0.00164987	0.0020384611
8	0.05		-9.75893068692E-005	0.0023150677	0.0001158752	0.0018058345	-0.0002143834	0.002332645	-0.0001166091	0.001808532	-3.78696175092E-014	3.8181394609E-011	5.05392002207E-012	7.8601184801E-011		0.0476868334	0.0429339548	0.0053143655	0.0395845809	0.0493217167	0.043356706	-0.0055878813	0.0398151231	-6.68234319104E-015	3.31714037575E-016	1.93556414867E-015	2.27589954096E-016		0.0637410068	0.5922434355	-0.0054654305	0.483023728	-0.0304443494	0.359191754	-0.0016448008	0.0132722497
8	0.15		0.0046884216	0.0019341466	-0.001294515	0.0017054851	0.0047433255	0.0019320654	0.0012377496	0.0017015707	2.84624373127E-010	1.17589346678E-010	-9.40345118698E-011	1.24296955014E-010		0.0209783921	0.0346922445	0.0069687575	0.0332694575	0.021111739	0.0345792933	-0.0063163331	0.0331453557	3.41822754876E-013	1.21000257591E-015	-7.87756138068E-014	1.1792224176E-015		-14.6737932847	411.50739293	46.9215437359	458.007940782	-0.1537238957	0.3934441947	0.0031806365	0.0122838171
8	0.25		0.0021221331	0.0017762052	0.002958812	0.001547171	0.0021746944	0.0017756229	-0.0029386411	0.0015448215	3.09766062508E-010	2.59396990737E-010	4.48163619579E-010	2.343626233E-010		0.0255157809	0.0341165703	-0.010706325	0.0305189544	0.0256899758	0.0340681009	0.0095081181	0.0304446949	3.24931594858E-013	5.97298120073E-015	4.30252772017E-013	5.40122248235E-015		-20.011503161	112.458601771	-6.9460038167	104.672164842	-0.1378158573	0.3567273107	0.000225626	0.0091843408
8	0.35		0.0032369377	0.0018895504	0.0016038239	0.0016297267	0.0032241379	0.0018908043	-0.0016905264	0.0016311897	1.067720267E-009	6.23273444423E-010	5.3305481271E-010	5.41552101017E-010		0.0275572526	0.0358042958	-0.0091924062	0.0324875514	0.027556334	0.0358729055	0.0096389868	0.0326321369	1.09856519828E-012	3.13356567147E-014	5.20852781876E-013	2.84871832499E-014		-4.0924086458	11.6984859313	1.7209498445	11.9412983133	-0.132367131	0.3578754482	0.0001216798	0.0121400856
8	0.45		0.003843632	0.0019097314	0.001823486	0.0015289852	0.0039931891	0.0018996439	-0.0019510862	0.0015601312	2.82986766876E-009	1.40608550804E-009	1.3446537529E-009	1.12744031111E-009		0.0408388225	0.0339996191	0.0027448079	0.0332380169	0.0366391367	0.034318473	-0.003513466	0.0337961551	3.0104213992E-012	1.47574403373E-013	1.35441280372E-012	1.44365439137E-013		-1.0916435353	3.2623886135	0.1197795829	3.392707624	-0.1309395948	0.3189452215	-0.0042578381	0.016455967
8	0.55		-0.0022973759	0.0040620799	-0.0020165261	0.0027208146	-0.0022336032	0.0040478608	0.0020101414	0.0027235123	-3.76673765569E-009	6.66009179802E-009	-3.3072418774E-009	4.46232588699E-009		0.0881896501	0.0783397535	0.0371260184	0.0667971671	0.0869294434	0.0780745994	-0.0372504744	0.0666300557	-1.87219051194E-012	1.68492555468E-012	-2.50758802147E-012	1.43695153211E-012		0.5655325	1.5566166112	-0.1878928334	1.8017205253	0.1425791222	0.3498194368	-0.0014787324	0.0085359715
8	0.65		0.0033040048	0.0019990921	-0.0010560878	0.0016169456	0.0034067359	0.0019807405	0.0009924839	0.0016360536	1.20575635903E-008	7.29545339735E-009	-3.85429219277E-009	5.90120956557E-009		0.0400526696	0.0374982951	-0.0057266297	0.0334704777	0.0361340957	0.037248144	0.0066271998	0.0334886691	1.6324724876E-011	3.99535456782E-012	-4.46425351374E-012	3.56629339114E-012		-1.2056483785	3.8721377783	1.1404267015	4.1913228196	-0.1294765898	0.3420645303	-0.0073921583	0.0153188809
8	0.75		0.0021163273	0.0020250132	-0.0025982324	0.0018976006	0.0022656307	0.0020267529	0.0026155664	0.0018993667	1.71889064617E-008	1.64472578333E-008	-2.11032055143E-008	1.54125743492E-008		0.0132554349	0.0416160288	0.0321980824	0.0380223111	0.0132645301	0.0415403187	-0.0359193307	0.0378870641	2.41834879694E-011	2.19627148446E-011	-4.11049258375E-012	2.006617175E-011		8.9648111393	48.7682828047	-8.639086306	42.5454024832	-0.1797988872	0.390703089	0.0027285617	0.0122619734
8	0.85		0.0006296087	0.002554946	-0.001966925	0.002276563	0.0006713077	0.0025558604	0.0020198986	0.0022856443	1.13808529147E-008	4.61833540638E-008	-3.55542171863E-008	4.11512654742E-008		0.0242229917	0.052130893	0.0407722318	0.0471152916	0.023561008	0.0522079265	-0.0405604457	0.0473564119	7.46988881107E-011	1.3626755487E-010	7.10225195824E-011	1.23157016095E-010		0.9792497244	7.2244832364	-2.0602380883	8.2774439365	-0.1114412632	0.4388970381	0.0002200401	0.012633873
8	0.95		-0.000274832	0.0021352142	-0.0019009332	0.0018526707	-0.0002197134	0.00214964	0.0017899029	0.0018329454	-1.10562576122E-008	8.58978036552E-008	-7.64724444106E-008	7.45308686677E-008		0.0262944599	0.0418375639	0.0336122519	0.0377837112	0.0294335146	0.0419384196	-0.030597385	0.037653489	3.29392440509E-010	5.41671568278E-010	3.58704901493E-010	4.89185019568E-010		0.4833856372	6.025978544	-2.0672979027	6.836383345	-0.1587429174	0.435229905	-0.0041754933	0.0307665476
8	1.05		0.0062645743	0.0041412385	0.0004905122	0.002824247	0.0062914985	0.0041509964	-0.0005017182	0.0028146034	5.60879257617E-007	3.70773168202E-007	4.39157808061E-008	2.52856565506E-007		0.0756214208	0.0735040263	0.0012684643	0.0648726657	0.0767367158	0.0733546217	-0.00183974	0.0648946418	5.41044238286E-009	4.71361788905E-009	1.25261897286E-010	4.16007700858E-009		0.2184816901	1.5559178432	0.0470197019	1.2925512373	0.1193943509	0.3300310494	0.0037535572	0.0159390299
8	1.15		0.0064797415	0.0036052716	0.0055128978	0.0030806034	0.0065403941	0.0036029623	-0.0056090967	0.0030757866	1.29114770496E-006	7.18381913348E-007	1.09845600333E-006	6.13817240149E-007		0.0323418504	0.0638586992	-0.0778837068	0.0737842911	0.0324617766	0.0637632983	0.078167458	0.0734579968	1.15657951909E-008	2.02830540781E-008	-2.36391442228E-008	2.34355356569E-008		-2.6618054457	30.0009561524	6.4360910695	38.6998082515	0.0484319296	0.372641086	0.0040901009	0.0137935381
8	1.25		0.0103877396	0.0020108348	0.0003286525	0.0018251246	0.0104907239	0.0020057596	-0.0004000726	0.0018210598	4.60662942798E-006	8.91739918953E-007	1.45742660979E-007	8.09322590481E-007		0.0179151671	0.034530875	-0.0107710887	0.0383355268	0.0177752342	0.0344291317	0.0095982561	0.0378586679	3.2812692274E-008	5.43242648989E-008	-1.67994852668E-008	6.03091663514E-008		0.4779165446	0.8670057	0.5119337173	0.8597626953	0.2252031524	0.1479904789	0.0043469879	0.0107797446
8	1.35		0.010065672	0.0024875322	0.0005277411	0.0020351931	0.0101912256	0.0025108211	-0.0007308089	0.0020162167	9.93482028892E-006	2.45518593272E-006	5.20798910147E-007	2.00839378931E-006		0.0363063998	0.0423806597	0.0021948783	0.0429799048	0.0397366279	0.0429318087	-0.0019031828	0.0425654568	2.93073351519E-007	3.30251785967E-007	1.76307896785E-008	3.34899726782E-007		0.3032776523	0.8418884779	-0.1435019446	0.7984402981	0.1651476918	0.2310008873	0.0042330935	0.0135082772
8	1.45		0.0030953702	0.0034565978	0.0030926229	0.0025122783	0.0035044902	0.0034478309	-0.0033054023	0.0024919963	6.80021393197E-006	7.59362725909E-006	6.79160733283E-006	0.000005517		0.0647410354	0.0632184402	-0.0250505038	0.0579539453	0.0652115708	0.0626779531	0.0276142295	0.0574410823	2.50850630402E-006	2.44035618313E-006	-0.00000096	2.23671188556E-006		-1.2797853527	5.2241304357	-0.6641626889	4.6723714849	-0.0827128646	0.4111034872	-0.0064625104	0.0220083091
8	1.55		0.0123953022	0.0038833347	-0.0021253385	0.0024485234	0.0132272025	0.0037884385	0.0022000359	0.002511082	6.06168834245E-005	1.89901226903E-005	-1.03856173393E-005	1.19636037835E-005		0.0926584022	0.064361149	0.0202098402	0.0644732077	0.0820688738	0.0629432872	-0.0231608987	0.0640211449	1.78067041202E-005	1.2310066816E-005	3.85206438813E-006	1.23237722157E-005		0.4666005719	0.4115311485	-0.0010774731	0.3980105032	0.3284724985	0.1696455802	0.0002402859	0.012448467
8	1.65		0.0054494116	0.0022468208	0.0012268471	0.0020396924	0.0072124518	0.0022269785	-0.0008957403	0.0021241001	5.93572413506E-005	2.44653894381E-005	1.33364958265E-005	2.21680545936E-005		0.0182818185	0.0446499348	0.0223811289	0.0396848709	0.0092171524	0.0455287336	-0.0210231574	0.0410014544	1.77071002624E-005	4.23041336867E-005	2.11983549459E-005	0.000037575		0.1574309651	5.0491546981	-1.9752407504	4.875604447	-0.2478010617	0.5720636426	-0.0246613169	0.042122995
8	1.75		0.0203184532	0.0035445606	-0.0018392266	0.0024252735	0.0230039892	0.0035236189	0.0015182601	0.0024566166	0.000493073	0.000085989	-4.44565220481E-005	5.86022468706E-005		0.0740719522	0.0624141776	0.0091894211	0.0569226587	0.0707348867	0.06085531	-0.0076772577	0.0570491392	0.0003516686	0.0002934138	4.32122647137E-005	0.000266952		0.5074699448	0.1914998318	0.0115354692	0.1685979411	0.4324766628	0.1079921924	0.0016644991	0.0075956844
8	1.85		0.0119712561	0.0061024076	-0.0030290282	0.003175149	0.0196695526	0.0056566899	0.0025850526	0.0032756345	0.0006500893	0.0003300997	-0.0001624932	0.0001703046		0.1526150719	0.1015986153	0.0265764792	0.0876900838	0.1195189319	0.0955519594	-0.0100206003	0.0834356355	0.0035954741	0.0023748528	0.0006190821	0.0020348198		0.244182142	0.6041905658	0.0188500675	0.4352156159	0.2602500167	0.2868159078	0.0021453993	0.0137412726
8	1.95		0.0076668086	0.0034111362	-0.001988601	0.0027643661	0.0247340621	0.00308793	0.0021820811	0.0028530831	0.0009525036	0.0004125819	-0.0002360731	0.0003282444		0.0354900143	0.055662322	0.0244745429	0.0531191192	0.0123973613	0.0513006152	-0.0237709992	0.0495600391	0.0044422987	0.0064307509	0.0027919403	0.0061056255		-0.2842071663	1.974012561	0.7755388475	2.3302080525	0.3331128983	0.1721191017	-0.0061427206	0.02005935
8	2.05		0.0203669821	0.0029121168	-0.0002941491	0.0022176111	0.052774657	0.0025913291	0.0016133377	0.0023916326	0.0057783638	0.0007911762	-0.000063766	0.0005790392		0.0435611896	0.0470786289	0.0306153366	0.0451413835	0.0121671174	0.0412054478	-0.038230305	0.0448379057	0.0284393018	0.0273863345	0.016872049	0.0254863991		0.5231338124	0.149998539	0.0842816839	0.1433603569	0.5853203074	0.0321250064	-0.0073239467	0.0057369616
8	2.15		0.057478351	0.0020753563	-0.0004863843	0.00159209	0.1123142347	0.0018964625	-0.0025640866	0.0017351874	0.0378502392	0.0012766628	-0.0003628986	0.0008982297		0.0318367155	0.0292907362	-0.0164944629	0.0258627233	0.0105208104	0.0275893165	0.0114095634	0.025682494	0.1183175378	0.0849863546	-0.0445778628	0.0711675973		0.6531107828	0.0097877003	-0.004864571	0.0082260504	0.6545610731	0.0040135691	0.0006275869	0.0011246963
8	2.25		0.1349368109	0.0022427429	-0.000632468	0.0010999421	0.2159655035	0.0018014444	0.0003451624	0.0014005781	0.2114129288	0.0030994575	-0.0007140077	0.0012251802		0.0892381839	0.0352489107	0.0053587617	0.023002814	0.0299856458	0.0267873245	-0.0009540715	0.0228590597	1.5150613319	0.5269447911	0.0837411544	0.285448494		0.6610207315	0.0019432202	0.0003220305	0.0010649532	0.662708092	0.0011836459	0.0001126161	0.0002738269
8	2.35		0.2925169653	0.0006713974	4.44568068407E-005	0.0002563105	0.3677237162	0.0005166481	0.0001501468	0.0003795862	1.0724993001	0.0018502886	0.0001890104	0.0005151824		0.0780031258	0.0091823233	0.0005093553	0.0048706832	0.0248965262	0.0061968444	-0.001161315	0.0054486527	5.1188592766	0.5825544929	0.0647302503	0.2196717544		0.6659255697	8.43285452621E-005	8.86878817304E-006	3.30137810759E-005	0.665844017	8.51881856794E-005	-6.79967106457E-006	0.000024751
8	2.45		0.4512878089	0.0002540209	7.411980712E-007	8.53588137458E-005	0.4802186922	0.0002233466	2.61845848375E-006	0.0001211255	3.4589831421	0.0006407626	6.32898311128E-005	0.0002920401		0.0456256624	0.0025874046	0.0001364483	0.0012264013	0.028135083	0.0020674613	0.000292572	0.0015336679	2.1710015554	0.1458147872	0.010368775	0.0934848313		0.6666364856	1.75173781879E-005	1.31287349215E-007	1.29621012432E-006	0.6663932852	1.43028793973E-005	1.35854211315E-006	2.60157616303E-006
8	2.55		0.4992367247	0.0002661481	7.67714571531E-006	0.0001179057	0.4905310548	0.0002747514	-2.08103120293E-005	0.0001037875	6.8449361784	0.0002998498	3.86720599098E-005	0.0004172453		0.0305475389	0.0023253954	-1.46321161066E-005	0.0014517817	0.0353788428	0.0024879442	8.24194849372E-005	0.0013339031	-0.4382696839	0.0590570085	0.0038146654	0.0445473919		0.6666682424	6.98421450432E-006	1.3660919461E-008	1.5824766758E-007	0.6664516683	1.24937427209E-005	1.29380358667E-007	1.25078764776E-006
8	2.65		0.4371999898	0.000253373	-7.74414676181E-005	0.0001632206	0.3853859033	0.0003109329	3.31409281311E-005	0.0001060828	9.892211262	0.0008978782	8.87033416657E-005	0.0003063383		0.0258384375	0.0026135947	-0.0010835356	0.0021739827	0.0600936862	0.0037141454	0.0006766939	0.0017439203	4.9516451979	0.3066978228	-0.0165322417	0.1429444121		0.6666582352	1.89711387776E-005	-2.82095849874E-008	2.44119008707E-007	0.6662492547	2.75644255917E-005	-2.48320207428E-006	0.000006352
8	2.75		0.291042198	0.00063934	-8.61988824931E-005	0.0005040779	0.2058833791	0.0008246736	0.0001675539	0.0003601415	11.4966981007	0.0016766218	-0.0002090028	0.000538877		0.0250811574	0.0085148515	0.0034602796	0.0083598323	0.089250963	0.0122959045	0.0009090157	0.0077492165	3.2588340566	0.4045070383	0.0399509849	0.1901706842		0.666662558	4.47227957301E-006	5.06700638894E-008	2.39879254962E-007	0.6649055542	0.000203009	4.84571470092E-005	6.25281850948E-005
8	2.85		0.1582910878	0.0009727803	0.000275867	0.0008750827	0.0892228716	0.0011548022	0.0002223796	0.0007123062	11.9083646452	0.0010836663	-0.0002131892	0.0005785451		0.0151979965	0.0156018369	-0.0136303747	0.0156233421	0.069551998	0.0191194047	0.0119204931	0.0150517681	0.5647941954	0.1310715442	0.069227184	0.0915952487		0.6666660029	1.73152946421E-006	8.15351026262E-008	1.07675230212E-007	0.6589542394	0.0012566312	-0.000164886	0.000332546
8	2.95		0.0872374598	0.0023100278	-0.0014714473	0.0019197909	0.0471137862	0.0026337522	0.0004019841	0.0017035041	11.9797169995	0.0010974224	-0.0001427372	0.0006601173		0.0287181999	0.0379856651	0.0302446196	0.0366947783	0.0701973561	0.0414996039	-0.0084295403	0.0372013889	0.1039965944	0.0556068867	-0.0094720986	0.0476821711		0.6666665459	0	-0.000000011	5.53618602672E-008	0.6366163376	0.010328812	0.0039610555	0.0023306495
8	3.05		0.0456474278	0.0016187609	-6.78325146417E-005	0.0013892872	0.0243773713	0.0017019335	-0.0007093413	0.0013020917	11.9954513781	0.0003133983	0.0001274923	0.0002319396		0.0228859594	0.0258563443	-0.0157424338	0.0256556217	0.0398238314	0.0264830381	0.0084575127	0.0258284454	0.0115701889	0.0070266853	0.0021563948	0.0067516156		0.6666666533	2.34533316177E-006	2.49736729502E-009	7.82076443067E-009	0.5835485011	0.020879031	0.0003747298	0.0036284197
8	3.15		0.0177853429	0.0026892633	0.0033142527	0.0021977608	0.0047900175	0.0029423762	-0.002589389	0.002089154	11.9995997999	0.0002248999	0.0002088955	0.0001687385		0.0272770846	0.042155499	-0.0204016568	0.0396745885	0.0487517149	0.0457143017	0.0221209618	0.0426949011	0.0026790779	0.0024353146	0.0011607285	0.0022504503		0.6666666636	3.1236094506E-006	1.34357800193E-009	2.60492289732E-009	0.2739589664	0.2233038411	-0.0152160566	0.0236382948
10	0.05		0.0015940613	0.0012350296	0.0007053477	0.0011499998	0.0015754918	0.0012356624	-0.0006375671	0.0011513201	2.1551011488E-013	1.66141576207E-013	1.99667735766E-013	3.34004634074E-013		0.0092317792	0.0200812137	0.0005052196	0.0187436402	0.0091646323	0.0201557605	-0.0006015968	0.0187221133	4.61724030465E-016	1.12118407528E-020	1.00015054538E-016	7.32297471227E-021		-0.1093978487	0.6470795254	0.0267246871	0.4876972591	-0.0923448929	0.3289170173	-0.000061607	0.0148401886
10	0.15		0.0009921219	0.0014041711	-0.0001232553	0.0013592779	0.0009983616	0.0014013231	0.0001143726	0.0013603565	5.44208771534E-013	7.70639158561E-013	-7.44633789867E-014	8.23988599359E-013		0.0042128343	0.022949643	0.0019225978	0.0223855747	0.0038418985	0.0228760754	-0.0019380544	0.0223522376	6.01585808675E-016	7.6152873727E-020	-6.78805349741E-017	7.44656599539E-020		-8.703831892	85.7256707896	-3.734872703	77.4371494862	-0.1124380998	0.4204685509	0.0026185801	0.0194289974
10	0.25		0.0013124639	0.0020104892	-9.56986186323E-005	0.0019206978	0.001312835	0.002012863	9.29998746256E-005	0.0019183795	2.04629219125E-012	3.13459649756E-012	-1.51201656003E-013	3.03519591304E-012		0.0060520418	0.0335157614	0.0009605803	0.0306546989	0.0063683882	0.0335045619	-0.0010749893	0.0306776598	2.07416818645E-015	8.2413808496E-019	-1.49210922344E-016	7.5527884315E-019		-34.6469835922	425.327371695	-9.8360997842	396.318151043	-0.1191367426	0.5921098584	0.0007762227	0.0107114789
10	0.35		0.001131648	0.0014720733	0.0008627309	0.0013874107	0.0010400504	0.0014714603	-0.0008190375	0.0013934304	4.82457471685E-012	6.27548202511E-012	3.68436827049E-012	5.92532811079E-012		0.0078344544	0.0243346986	0.0003904097	0.0225565104	0.0072343301	0.0243237931	-0.0005504501	0.0226539799	4.83405079406E-015	4.42924427873E-018	3.67806495337E-015	4.10673322232E-018		-11.9902600748	109.027545454	-11.9879139664	105.448753858	-0.0922418046	0.4142268556	0.000315548	0.0229732254
10	0.45		0.0009700642	0.0012520732	0.0013068967	0.0011948154	0.0009791743	0.0012494054	-0.001315853	0.0011954319	1.1250003773E-011	1.4520542026E-011	1.51600765819E-011	1.38599091571E-011		0.0063073496	0.0206470386	-0.0095689177	0.0202274732	0.0059405754	0.0206753451	0.0097504693	0.0201350416	1.12612482227E-014	2.77751299954E-017	1.51434401337E-014	2.72116186875E-017		1.0341043267	52.079026653	6.3844880054	54.9612815218	-0.0910598161	0.3460641518	0.0005310867	0.0215940234
10	0.55		0.0026470304	0.0013136044	0.0006959329	0.0012385322	0.0025753399	0.0013124482	-0.0006746999	0.0012392806	8.34550492986E-011	4.14150456196E-011	2.19419466899E-011	3.90494833353E-011		0.0074269537	0.0205928205	-0.0032508058	0.0203726975	0.0072373667	0.0206697055	0.0032313657	0.0202865089	8.35315467506E-014	2.04698507594E-016	2.19089243461E-014	2.02511705807E-016		-2.2372025642	20.7966596761	-2.5183044359	20.1808370072	-0.0883073792	0.3618582209	-0.0038572888	0.0203659786
10	0.65		0.0019938866	0.0017150379	0.0012835943	0.0015721063	0.0020377137	0.0017032848	-0.0012933929	0.0015764925	1.70881379646E-010	1.46983309738E-010	1.1000792947E-010	1.3473428215E-010		0.0112550005	0.0280076433	-0.0025200245	0.0251431222	0.0099617494	0.0277748948	0.0019147664	0.0251509772	1.71708801941E-013	2.05715356721E-015	1.09822351394E-013	1.84675700126E-015		-7.9363626541	41.5685674919	-3.2430564822	39.6795140697	-0.1284615637	0.472473462	0.0027500757	0.0309213701
10	0.75		0.0008496605	0.0011475597	-0.0008312871	0.0009880552	0.0008118832	0.0011472269	0.0009471754	0.0009942817	1.97940693102E-010	2.67340587348E-010	-1.93660501583E-010	2.3018184161E-010		0.0208117986	0.0192024532	-0.0061424463	0.0168914522	0.0200110313	0.0191724349	0.0059308856	0.0170121187	2.09235830018E-013	1.04216409008E-014	-1.96994081373E-013	9.16740626421E-015		-2.7285720314	7.9913547969	2.017958398	7.936501832	-0.100502605	0.2611421049	-0.0003463704	0.0175502129
10	0.85		0.0012932022	0.0010655732	-5.97165167996E-005	0.0010165535	0.0013126091	0.0010678045	7.22784990116E-005	0.0010123928	8.18937541268E-010	6.74788254317E-010	-3.78163512118E-011	6.43745937485E-010		0.0063929926	0.0177271062	-0.0008361508	0.0167447603	0.0072199289	0.0176387799	0.0008307217	0.0167031773	8.44574931445E-013	7.10896459729E-014	-4.1169592798E-014	6.71502122482E-014		-15.777642981	79.0578192714	-3.4942770427	78.976190198	-0.1170528924	0.3005532656	-0.0019808992	0.0126568568
10	0.95		0.0025810985	0.0018917492	-0.0006693533	0.0016903428	0.0026580948	0.0018748821	0.0007538974	0.0016727862	4.44307190227E-009	3.25643441385E-009	-1.15221640988E-009	2.90973490682E-009		0.0152119798	0.0300470144	0.0030480532	0.028367257	0.0151173726	0.0295094449	-0.0033197151	0.0279817017	4.89383161331E-012	8.90345965611E-013	-1.06189737535E-012	8.40571597987E-013		-2.5267015567	13.1216209519	0.2187529846	12.3744107832	-0.0854446747	0.4417157728	0.0030820581	0.0285704008
10	1.05		0.0008573852	0.0013324815	-0.0009427316	0.0010959005	0.001001122	0.0013231094	0.000860627	0.0011010296	0.000000004	6.23497252378E-009	-4.41124518908E-009	5.12795427585E-009		0.0287463349	0.0218272752	-0.0001333854	0.0202815673	0.0269371896	0.0216885844	-0.0005697829	0.020280616	1.03059522523E-011	4.77909909033E-012	-4.44044874556E-012	4.44066420448E-012		-1.2219928659	5.1631606442	-0.287832651	4.7584029315	-0.0682094863	0.2864819822	-0.0009861549	0.0156407222
10	1.15		0.0019056371	0.0016623076	0.0012155792	0.0015035261	0.0019500775	0.0016658799	-0.0011835117	0.0015101228	2.42386472351E-008	2.11436284882E-008	1.54614640954E-008	1.91239749107E-008		0.014187221	0.0282871799	-0.0032726784	0.0258688003	0.0139616984	0.0284125517	0.0033722528	0.0260027499	4.7191807435E-011	4.57641236795E-011	1.01667833827E-011	4.18515610841E-011		-6.0889261331	30.1358404457	-2.6260662156	28.3439093484	-0.1130271816	0.3899699211	-0.0009250386	0.0233158685
10	1.25		0.0027980965	0.0016540842	0.0004800736	0.0014402262	0.0027694683	0.0016507379	-0.0005320173	0.0014469738	9.67444473082E-008	5.71901077649E-008	1.65984952011E-008	4.97956698906E-008		0.0187698639	0.0275271406	-0.0027467144	0.0239518278	0.0179036069	0.0275457453	0.0031360896	0.0240725575	3.21134503125E-010	3.29068275636E-010	-1.62369675331E-011	2.86327353276E-010		-2.7479001313	8.518923375	-0.9866027693	8.1457022031	-0.1272187971	0.3912167655	0.0071576644	0.0178134891
10	1.35		0.0006157919	0.0012721405	0.0015296383	0.0011652353	0.0006756791	0.001276437	-0.0014558206	0.001160996	5.7875640899E-008	1.19562521039E-007	1.4376147023E-007	1.09513285886E-007		0.0124018013	0.0209942561	-0.0020445149	0.020076924	0.013392331	0.0211430925	0.000415463	0.0198391627	1.15353604789E-009	1.85445053493E-009	-3.68310942875E-011	1.77341419081E-009		-5.407959545	53.926163026	11.7362902187	69.5457468247	-0.0709141148	0.2925952792	0.0102248161	0.032097437
10	1.45		0.0037681975	0.0012529914	-0.0004823672	0.0010919742	0.0037435672	0.0012584179	0.0004198388	0.0010918435	9.62706247975E-007	3.20116535012E-007	-1.232334951E-007	0.000000279		0.0183503701	0.0192076599	0.0088149969	0.0191487827	0.0190265749	0.0193688951	-0.0086452198	0.019033816	1.29434244532E-008	1.25366102978E-008	5.63016043931E-009	1.24980656442E-008		-0.4751905584	3.3272979374	0.036926189	3.7181638481	-0.0611927864	0.2409294858	0.0043383016	0.0173019599
10	1.55		0.0019309818	0.0010278129	0.0013859735	0.0009946812	0.0020667218	0.0010302459	-0.0014166134	0.0009974536	1.34107148141E-006	7.13813105937E-007	9.62429916081E-007	6.90724242873E-007		0.0041902068	0.016745749	0.0046803585	0.0160939668	0.0041579564	0.0167101895	-0.0052716854	0.0161659001	2.16198521145E-008	8.07606828838E-008	2.35345387762E-008	7.76166477613E-008		1.41112851	26.2999500825	-5.5462284103	26.2273874898	-0.1536313924	0.3010233069	0.0019524324	0.0193347886
10	1.65		0.0035492642	0.0017091456	-0.0007160227	0.0015335704	0.0037386339	0.0017082554	0.0009517407	0.0015182707	6.7012684674E-006	3.22689599226E-006	-1.3512111856E-006	2.89452275679E-006		0.0156051127	0.0278014816	0.0093711344	0.0263071247	0.0168015136	0.0273446664	-0.0106869409	0.0262308006	5.64366696163E-007	9.90794261496E-007	3.3259625573E-007	9.3745102032E-007		-1.7263401072	7.0335448252	-0.1481991165	6.5625101103	0.0239316131	0.2537892188	-0.0138893043	0.0342561488
10	1.75		0.0049888284	0.0013595653	0.0010186444	0.0012260643	0.0052395393	0.0013821802	-0.0008353153	0.0012331187	0.000025611	6.97940021719E-006	5.22520697848E-006	6.2886487768E-006		0.0139895506	0.0216057614	0.0019421891	0.0207252827	0.0157993597	0.022405146	-3.00478322541E-005	0.0209242074	0.00000374	5.68936976923E-006	0.000000517	5.45721800783E-006		0.3408510771	2.4376727169	-0.0530667663	2.6313867308	0.0897214364	0.1774092321	-0.0073011145	0.0214341674
10	1.85		0.0057438391	0.0009873498	-0.0010593719	0.0011175638	0.0076865958	0.0010024292	0.0009907504	0.0011180494	8.02547375507E-005	1.37876065519E-005	-1.47635712323E-005	1.55705219808E-005		-0.0149635609	0.0160711806	-0.0033487896	0.0165693987	-0.0133847635	0.0163644559	0.0009808465	0.0164387038	-2.84956420327E-005	3.12533163417E-005	-6.51655485112E-006	3.22423242577E-005		-1.6102394357	7.0186703411	-0.5912077513	7.1850246151	0.1142538193	0.1953515152	0.0048933061	0.0181894785
10	1.95		0.006004743	0.0019662997	0.0013585926	0.0017136988	0.0104242869	0.0019718742	-0.0016750389	0.0016903694	0.0002290748	7.47698243858E-005	5.13116103218E-005	6.47780525561E-005		0.0177185304	0.0282855526	-0.0021783683	0.0301556795	0.01965071	0.0282144123	0.0020064125	0.0298671196	0.0002660036	0.000406992	-3.13475452736E-005	0.000433486		0.2336354322	1.8060916288	-0.5809032709	2.2216919007	0.1772250269	0.1915382806	-0.0008248674	0.0277036984
10	2.05		0.0044807692	0.0020377793	0.0002918617	0.0016112103	0.0171342274	0.001905336	-6.63074311795E-005	0.0016391164	0.0004799297	0.0002116627	0.000030293	0.0001646751		0.0344774881	0.0325791523	-0.0090559525	0.0309956722	0.0209007958	0.0300593589	0.0099679789	0.0291222435	0.0039173349	0.0034754677	-0.0009597876	0.0032916696		-0.0332611169	2.2190977507	0.8248020664	2.3016205958	0.1995424511	0.1718154877	-0.0076523462	0.0201043227
10	2.15		0.0084181456	0.0016181843	0.0005189427	0.0015181461	0.0398489272	0.0015439285	-0.0007578678	0.0016103762	0.0026648441	0.0004628832	0.0001434058	0.0004162127		0.0081575713	0.0238936529	-0.0271195509	0.0271079058	-0.0054495052	0.0243472782	0.0245432512	0.0271333696	0.0106702713	0.0189049975	-0.0212050292	0.0213146812		0.4831649138	0.6546638694	-0.2677029785	0.6095548214	0.5449181292	0.0354442535	-0.0002963271	0.0067955536
10	2.25		0.0286127447	0.001527047	-0.0004899779	0.0009975537	0.0994641514	0.0012914569	0.0011515356	0.0011174563	0.0275446362	0.001223749	-0.0003207724	0.0007123287		0.0518365427	0.0221554596	-0.0092150613	0.0203632331	0.0162537979	0.018906106	0.0075523704	0.0187305599	0.383992203	0.1409820583	-0.0504595243	0.1149010097		0.6063077903	0.0239066054	-0.0039361507	0.0180726007	0.6442135111	0.0056092047	-0.0008678895	0.0012806451
10	2.35		0.1495652752	0.0012779572	-2.04125376654E-005	0.0005995833	0.2560139575	0.000950813	2.04181917646E-005	0.0008230338	0.4083615991	0.0027927741	6.46264616768E-005	0.0010300718		0.0911564817	0.019122985	0.0002352717	0.0131997565	0.0162224924	0.0130899964	-0.0022316908	0.0134307871	4.8232357166	0.8892218966	-0.0292590586	0.5001009595		0.662819792	0.0007044153	-3.46741064352E-005	0.0003962699	0.6640388655	0.0004494524	-3.33591606175E-005	0.0001639268
10	2.45		0.3904086504	0.0004502969	-2.65848920072E-005	0.0001588341	0.4375825345	0.0003748147	0.0001629894	0.0002387383	2.7928728391	0.0014586149	0.0001636858	0.0007172383		0.0538101611	0.005061516	-0.0002045846	0.0024914825	0.0254824663	0.003785438	-0.0003723846	0.0031039541	4.8566710698	1.5055150655	0.1538076976	1.4131372102		0.6665841691	2.87610785979E-005	2.94148648538E-006	2.21028073141E-005	0.6662825898	3.17965687584E-005	-1.5521057966E-006	8.50205867812E-006
10	2.55		0.4714597606	0.000285992	0.000024923	0.0001382325	0.4580124287	0.0003007602	-1.58993794649E-005	0.0001165036	7.0860304226	0.000348907	-0.0002311307	0.0005019929		0.0306057243	0.002584289	-0.0002364963	0.0017628023	0.038256783	0.0028580263	0.0002783101	0.0015768048	-0.4684803454	0.1026794001	-0.0109912826	0.1021264577		0.666667924	1.93837221073E-005	-2.9165980518E-008	2.71383127261E-007	0.6664064909	1.37063613467E-005	0.000000123	1.85162519454E-006
10	2.65		0.3631337692	0.0005963939	-9.5572170263E-005	0.0004634026	0.2769758738	0.0007885881	-5.42610887143E-005	0.0003069097	10.7275094404	0.0025220529	0.000378547	0.0009310645		0.0211766213	0.0072563264	-0.0038254947	0.0068488741	0.0793166016	0.0110969045	0.0011852534	0.0060206163	8.3549880554	1.2687740672	-0.1099000729	0.7174215481		0.6666569883	5.85618794613E-006	-1.26422242783E-007	8.32231158111E-007	0.6658070217	0.0001090101	-2.55094748296E-005	3.67817983199E-005
10	2.75		0.1698855967	0.0022116643	-0.0005871707	0.0019633095	0.0767281975	0.0026210826	9.80522054161E-006	0.0015927691	11.8756891165	0.0035805763	2.07201228873E-005	0.0017820644		0.0147236746	0.0323640523	0.0025895346	0.0340684447	0.0615308794	0.0363055883	0.0008526958	0.0319336855	1.369394919	0.6580413204	0.014011131	0.4793435353		0.6666653724	0	1.3395025398E-008	4.53179895583E-007	0.6598422536	0.0025227578	0.0001236809	0.0007729022
10	2.85		0.0663036018	0.0011354473	0.0002824354	0.0011556608	0.0177937832	0.0012594283	0.0005238679	0.0010785354	11.990219086	0.0006095895	-0.0002505456	0.000485396		-0.0023492437	0.0184471613	-0.0085242416	0.0205970374	0.0214536225	0.0188990612	0.0103054503	0.0210530835	0.0694213937	0.0421320931	0.0221074028	0.0458205396		0.6666666023	0	2.04949839545E-008	4.24968269587E-008	0.6148974879	0.011068392	0.0006853834	0.0023808915
10	2.95		0.0237454758	0.001759365	-0.0014336523	0.0017158283	0.0033337264	0.0018262235	0.0012215025	0.0016648169	11.9993544944	0.0002865192	-0.0002086743	0.0002829919		0.0032503079	0.0270843642	0.0009791476	0.0269140206	0.0121050372	0.0276111701	0.0009322043	0.0273149616	0.0046521564	0.0082328769	0.0003022834	0.0081101037		0.6666666624	0	2.798418578E-010	7.51008238948E-009	0.3647864579	0.1034658167	0.0024105855	0.0148342833
10	3.05		0.0103472958	0.0015474257	0.0008462469	0.0013867361	0.0023240466	0.0015726027	-0.0007129484	0.0013905541	11.9998488664	0.0001902876	4.49613585445E-005	8.77588579341E-005		0.0135416058	0.0227429527	-0.0015591842	0.0240877399	0.0154931772	0.0231294938	-0.0001381354	0.0247883667	0.0006889844	0.0009351792	-8.63351707605E-006	0.0010037958		0.666666666	2.28880413079E-006	-7.96904956484E-012	9.29495449414E-010	0.1454916344	0.1903870239	0.001614577	0.0307087735
10	3.15		0.0061799658	0.0013917516	5.20020745471E-005	0.0013129106	0.0034051201	0.0014067408	0.0002859972	0.0013378698	11.9999210677	5.8794717715E-005	-6.67548147436E-006	3.11557607622E-005		0.0077133452	0.0215205281	0.000859435	0.0220383628	0.0068374556	0.021955314	-0.000152681	0.0228246607	4.98612695196E-005	0.0001210225	-1.42061467604E-006	0.000126475		0.6666666666	2.44977990479E-006	-1.32111826318E-012	1.17107878871E-010	0.0432923628	0.1863146816	-0.0100514335	0.0328595758
12	0		0.0001612441	0.0004490433	0.0001771151	0.0004411429	0.0001612441	0.0004490433	-0.0001771151	0.0004411429	2.7386138919E-030	8.09536906375E-030	2.92110199028E-016	7.27562587423E-016		0.002055474	0.0067842988	0.0009070331	0.0067304253	0.002055474	0.0067842988	-0.0009070331	0.0067304253	2.65932673365E-019	1.53555103407E-025	1.85863304161E-033	2.40346270452E-039		0.0004213878	0.0932915223	-2.87728861976E-016	2.11946646912E-015	0.0030043667	0.090442493	0	0
12	0.1		4.88815739804E-005	0.0006723946	0.0006522417	0.0006615768	5.23954177323E-005	0.000673658	-0.0006843796	0.0006638573	1.20818706723E-016	1.67420507643E-015	1.95574298419E-015	1.97569611478E-015		0.0019079874	0.0102066503	0.0011521414	0.010082797	0.0017331846	0.0102569452	-0.0011323353	0.0101275928	1.46844242305E-019	9.34786173857E-025	1.61577768747E-018	8.99691093447E-025		-0.2580279964	3.3989942611	0.0763581787	3.414660272	0.0092029073	0.1417326749	-0.001042824	0.0088250758
12	0.2		0.0003067087	0.0007071828	-0.0002415956	0.0006957777	0.0002904167	0.0007062487	0.0002333162	0.0006942981	2.76628096234E-015	6.37570416178E-015	-2.21358006044E-015	6.37642372645E-015		0.0018746512	0.0106790377	0.0010658545	0.0109686128	0.0019609246	0.0107027397	-0.0016115842	0.0109134987	2.80973015258E-018	1.05816442683E-023	-2.17867019217E-018	1.08756047219E-023		-275.250639045	9352.90478138	-150.124226221	9557.7020298	-0.0397897226	0.1650715567	0.0028254483	0.0217250737
12	0.3		0.0001438309	0.0007481861	1.42868353152E-005	0.0007453197	0.0001562038	0.0007500524	-0.000038998	0.0007440184	4.33731813245E-015	2.25634969755E-014	4.32064062806E-016	2.25105606267E-014		0.0004371792	0.011603534	0.0027452244	0.0111407248	0.0009206531	0.0116459771	-0.0029301409	0.0111499456	4.34436366891E-018	1.26833608686E-022	4.30336336594E-019	1.21768728184E-022		45.4067063316	483.533118029	-27.5257885412	462.938756228	-0.003584894	0.1634207482	-0.0001308059	0.0110800715
12	0.4		0.0007347205	0.000732659	-0.0004764272	0.0006837135	0.0007074648	0.0007294198	0.0005095929	0.0006847551	7.36153444583E-014	7.34086740919E-014	-4.77422324792E-014	6.85137957414E-014		0.007965251	0.0107251189	0.0025739703	0.0108552313	0.0072573214	0.0106410053	-0.0022758324	0.0108113307	7.36259191912E-017	1.29218647029E-021	-4.7735012517E-017	1.3078851923E-021		2.3694829887	22.6484759238	-2.6983603501	22.2915208679	0.0102664408	0.1473605303	-0.0024231776	0.0238162959
12	0.5		-0.0001452655	0.0009855165	-0.0001239475	0.0009724057	-0.000125012	0.0009834644	0.0001411866	0.0009741075	-4.83268500691E-014	3.27860585945E-013	-4.12352583476E-014	3.23502871123E-013		0.0015596354	0.0153360499	3.43804071337E-005	0.0147774897	0.0011128817	0.0153154467	-0.0007249917	0.0147464984	-4.8325241974E-017	2.03680942937E-020	-4.1234634505E-017	1.96262736009E-020		-118.865970811	2661.6741613	-2.6950258807	2603.57428892	-0.0484222458	0.2230645817	0.0001548183	0.0166085901
12	0.6		-4.37464855512E-005	0.0007286044	0.0002065143	0.0007427096	-6.48566369287E-005	0.0007298966	-0.0002181015	0.000740626	-4.83195920401E-014	8.04772144489E-013	2.28103589284E-013	8.20352840856E-013		-0.0021818934	0.0112649999	-0.0010075301	0.0111125707	-0.001658803	0.0113195976	0.0003979739	0.0110595724	-4.83516147844E-017	1.64920701889E-019	2.2808858253E-016	1.62689148577E-019		20.2457718125	507.449021327	-43.7970606852	510.287407589	-0.051143397	0.1962468503	0.0016542272	0.0215687267
12	0.7		1.25822892997E-005	0.0009429682	0.0001582657	0.0009317283	1.96551705265E-005	0.0009452517	-0.0001666576	0.000929149	4.61412007043E-014	3.45805395092E-012	5.80392516905E-013	3.41683539903E-012		0.0014238984	0.0146376235	9.23789242346E-005	0.0143576087	0.0020396082	0.0146404828	-0.0008612637	0.0143351024	4.63714200615E-017	2.36222517321E-018	5.8040752215E-016	2.31703632216E-018		-150.466572866	3984.29139253	96.5282297693	4243.61184398	-0.0080380843	0.2088040841	0.0025003573	0.0190140729
12	0.8		0.0004376758	0.0011859303	0.0004092261	0.0011807247	0.0003865148	0.0011908685	-0.0003920059	0.0011781553	5.32893468237E-012	1.4439338287E-011	4.98255134242E-012	1.43759577063E-011		0.0005102694	0.0177411076	-0.0001135873	0.0181612635	0.0012474424	0.0178423225	-0.0003931361	0.0181787625	5.3298426294E-015	3.15600905879E-017	4.98234958255E-015	3.23075174986E-017		-451.612343043	37714.1463733	419.155178946	37963.2456034	-0.0335679882	0.2774215129	-0.0038036265	0.0294120024
12	0.9		-0.0002095103	0.0010288659	0.0004144066	0.0010460042	-0.0002417699	0.0010296287	-0.0003839527	0.0010445887	-8.46928553564E-012	4.159108718E-011	1.67520593596E-011	4.22838877207E-011		-0.0019258024	0.0157175912	-0.0016100131	0.0158452226	-0.0016804901	0.0156785464	0.0020215142	0.0158868889	-8.50704911455E-015	3.08212401747E-016	1.67204867272E-014	3.10715251809E-016		-36.0918504923	556.981601587	13.6610235004	542.390657464	-0.0099774265	0.2360865099	0.0013057772	0.0228770695
12	1		-0.000204476	0.0012183863	-0.0001815717	0.0012259668	-0.0002427716	0.0012193811	0.0001700368	0.0012274341	-2.7443337612E-011	1.63523400209E-010	-2.43693017766E-011	1.64540793504E-010		-0.0007113034	0.0185505696	-0.0028592503	0.0184100446	-0.0007564088	0.0186004309	0.0037028638	0.0183816242	-2.75970936928E-014	4.00985046932E-015	-2.49873485112E-014	3.97947620538E-015		21.3593300847	715.447900458	41.9830499577	676.615266534	0.003950079	0.2770084102	-0.0041742294	0.0179856692
12	1.1		0.000315941	0.0023606918	-0.0003696877	0.0023327824	0.00025585	0.002362145	0.0003145636	0.002335938	1.4078452001E-010	1.05193173568E-009	-1.64733916384E-010	0.000000001		0.0013832502	0.0351615019	-0.0014937813	0.0366365883	0.0013001481	0.0354870708	0.0013168683	0.0364233446	1.44080465359E-013	8.37809320157E-014	-1.68293219907E-013	8.72956680998E-014		-38.6358209256	2850.85674932	-63.5870201838	2956.47143796	0.010248956	0.4590333725	0.0074944639	0.0585644668
12	1.2		-0.0003331184	0.0010296262	-0.0001424441	0.0010209881	-0.0003298747	0.0010287424	0.0001498994	0.0010208485	-4.92833776607E-010	1.52328537994E-009	-2.10739058663E-010	1.5105053772E-009		0.0010257525	0.0159625762	-0.0025184866	0.0159108428	0.0009369117	0.0158595958	0.0025691468	0.0159226774	-4.6589128719E-013	4.19263898141E-013	-2.76888212878E-013	4.17905122802E-013		-14.055366993	419.675921868	14.9515382888	402.139009523	0.0187551441	0.1828878459	-0.0019966989	0.019377911
12	1.3		0.0002495304	0.0011430992	-0.0008317946	0.0011846773	0.0004151257	0.0011443853	0.0008350329	0.0011897535	1.22568458054E-009	5.61486233336E-009	-4.08574205386E-009	5.81908770588E-009		-0.0042664193	0.017893122	0.0032128892	0.0175687005	-0.0046680541	0.0181485354	-0.0022529151	0.0173884836	-9.53635898064E-015	5.18056826113E-012	-3.15551708123E-012	5.08663844741E-012		-14.2739073121	122.03464681	-0.6690334192	118.072718846	0.0211145779	0.2082046319	0.0041942521	0.0296050146
12	1.4		0.001046174	0.0020123873	-0.000976466	0.0020411612	0.001041014	0.0020105531	0.0009692172	0.0020420837	1.7061330659E-008	3.28186364988E-008	-1.59244737632E-008	3.32878043291E-008		-0.001641817	0.0304167512	0.0008552421	0.0306699556	-0.0017987048	0.0305816787	-0.0006848491	0.030524393	1.18223981566E-011	9.70757899188E-011	-1.31949210771E-011	9.78838827111E-011		24.3656141454	1930.8407387	68.9815034209	1845.16195875	-0.0069996582	0.4510837562	0.0024491794	0.037109796
12	1.5		0.0012257805	0.0008695618	-0.0001701648	0.0008587214	0.001274346	0.0008700197	0.0001664834	0.0008588631	6.63706395262E-008	4.70830023215E-008	-9.21362990588E-009	4.64956240816E-008		0.0015201409	0.0135055326	0.0016654052	0.0137800155	0.001565027	0.0134149984	-0.0015353118	0.0139075372	1.19888832514E-010	4.75134272347E-010	4.93759837967E-011	4.84790970145E-010		36.7574592387	331.416449402	-6.7494192239	341.688936044	-0.0063794941	0.152329106	0.0038181252	0.0196636411
12	1.6		0.000068692	0.0011964372	-0.0006935513	0.0011406963	7.97342597525E-005	0.001209204	0.0006543229	0.0011337231	1.23488263104E-008	2.15085677644E-007	-1.24677284034E-007	2.05059017068E-007		0.0053218317	0.0176731202	-0.000332295	0.0166393986	0.007224357	0.0179744534	0.0007977441	0.0167038059	2.07744298078E-009	6.85370984757E-009	-2.53540065147E-010	6.45281927284E-009		-17.4915050397	148.337144177	-1.4991429954	147.572300147	0.0123242947	0.2441085595	-0.0015504203	0.0281387515
12	1.7		0.00051736	0.0011232896	0.000212116	0.0011099869	0.0004730398	0.0011290592	-0.0001321296	0.0011141252	3.08799483098E-007	6.70472471666E-007	1.26608416077E-007	6.62468253471E-007		0.00138248	0.016866678	0.0060436774	0.0175907799	0.0015589048	0.0172719238	-0.0060589559	0.017740461	6.2666618193E-009	7.21022027035E-008	0.000000026	7.5197161924E-008		-7.6389061723	74.5712262462	-2.5430781156	70.0847727938	-0.0196176979	0.2426891139	0.0028295052	0.0309246325
12	1.8		0.0003895465	0.0009643158	-0.0002399278	0.0009352179	0.0005739082	0.000969372	0.0002667747	0.000934037	7.72132375601E-007	1.91121917871E-006	-4.75355596845E-007	0.000001853		0.0036015452	0.0147232303	-0.0082862041	0.0144526385	0.0043824587	0.0147035632	0.0087789307	0.0145694023	1.72258597545E-007	6.93796816449E-007	-3.90919883593E-007	0.000000681		7.5038043194	34.5471211391	-3.8969157683	33.8892368185	0.0086922949	0.2193588809	-0.0029369577	0.0280872585
12	1.9		0.0012966463	0.0010689596	7.69217801401E-005	0.0009834533	0.0020686454	0.0010707324	-9.50327133431E-005	0.0009877881	8.54034389779E-006	7.03672432578E-006	5.05111819792E-007	6.46663587666E-006		0.0099836754	0.0158864013	-0.0001730943	0.0160566968	0.0097133559	0.0159698725	0.0001604249	0.0162564483	5.26379327811E-006	8.25282258658E-006	-9.04982789966E-008	8.34047749101E-006		0.9303692615	16.8656714053	0.1809917935	16.9768213215	0.0038565006	0.2176655645	0.0007301566	0.016804501
12	2		0.0014167892	0.0013678947	-0.000116606	0.0012231456	0.0037804846	0.0013553638	9.12561747959E-005	0.0012344657	0.000031115	2.99333548497E-005	-2.54413676006E-006	2.66677190968E-005		0.0128642412	0.0205921662	0.0019294674	0.0197425128	0.0107395188	0.0205036602	-0.0029779172	0.0201966688	7.6110828771E-005	0.0001179301	1.09358361326E-005	0.000113048		-1.1695557875	13.4325166046	-0.5840201537	14.953093484	0.0138360932	0.2453543976	-0.0176971056	0.0675170749
12	2.1		0.0004234237	0.00142393	0.0007416122	0.0013815838	0.0086030033	0.0013904895	-0.0010748011	0.0014093767	0.000035314	0.0001038515	5.33754128681E-005	9.95717144182E-005		0.0036659122	0.0219116873	0.0023300691	0.0222996396	-0.0016317781	0.0216567527	-0.0014612284	0.022831467	0.0003224109	0.0013843068	0.0001435681	0.0014063082		-4.1457057235	129.89515649	9.5021586267	133.210652772	0.0451435442	0.2519602927	-0.0062666248	0.0755479835
12	2.2		0.0063093094	0.0013496034	-0.0002264268	0.0012616323	0.0318821535	0.0013364745	-2.56289366849E-005	0.0013202189	0.0017079867	0.0003314723	-5.40131820359E-005	0.0002980781		0.0081803452	0.0204356115	-0.0040593205	0.01994159	0.0015379024	0.0220177549	0.0082885056	0.0198902299	0.0089858783	0.014290896	-0.0026458905	0.0139093885		0.0784199239	1.1006186068	-0.1257027412	1.2170224742	0.4821280875	0.0514644487	0.0037202441	0.0100356391
12	2.3		0.0215930647	0.0021072608	0.0001659081	0.0014568364	0.0949975714	0.0018121784	-0.000513505	0.0016716982	0.0234484176	0.0017814599	0.000083132	0.001104041		0.0450756452	0.0307319306	-0.0011884887	0.0260428093	0.0095164182	0.0271616418	0.0009591459	0.0239610922	0.4561257564	0.2618197646	-0.0156645932	0.2000281662		0.5796213523	0.0590538682	-0.0026246199	0.0392383326	0.639970499	0.0092459085	0.0003782867	0.0024361172
12	2.4		0.1685962762	0.0021614308	0.0002230519	0.0010214584	0.2849039087	0.0015783557	6.68512467494E-005	0.0014084725	0.6309617586	0.0059705947	0.0004615022	0.0026263402		0.0888604076	0.0330664064	0.0017293086	0.0215670606	0.0124265847	0.0225901131	-0.0033566078	0.0222652245	8.4500760143	3.0886113241	0.1042530651	1.9097154524		0.6643097691	0.0008734627	3.76777449002E-005	0.0005254235	0.6647167488	0.0006260715	-2.68857722102E-005	0.0002633299
12	2.5		0.430999625	0.0021210972	-8.80124508929E-007	0.0008310036	0.4508168469	0.0019629193	-6.13561533801E-005	0.001025035	4.593466352	0.0037207829	-0.0002157589	0.0037058791		0.0387776122	0.0206887255	0.0012941347	0.0111631649	0.0285329579	0.0182717099	-0.0019486211	0.0128690685	0.0179610242	1.0955644847	-0.0553248181	1.1314076546		0.6666665881	0.00000488	-2.93783744878E-007	5.95521201032E-006	0.6663789378	0.0001308998	-3.76572674798E-006	1.8074706833E-005
12	2.6		0.4003856014	0.0009893366	0.0001745927	0.0007441729	0.3330127203	0.001259727	-8.20768598649E-006	0.0005168567	9.7739872116	0.0049655575	-0.0005238535	0.0027008966		0.0193297838	0.0106176695	-0.0008012646	0.0098107814	0.060031762	0.0151215495	0.0010697435	0.0086213912	9.4987152476	12.8377386381	-1.717289489	19.525481134		0.6666556053	1.93316021077E-005	-1.86210498619E-006	2.04612500056E-005	0.6661476644	0.000114664	2.44201637192E-008	4.26732775515E-005
12	2.7		0.1675326209	0.0015695705	0.0036155287	0.0017800135	0.0561425485	0.0019989061	-0.0008182543	0.0014237197	11.8793778146	0.0031731881	0.0006168359	0.0018944047		-0.0163752917	0.0271710865	-0.001817814	0.0290711634	0.0457332092	0.0303620531	-0.0137848468	0.029559452	1.8065831953	0.8818708072	-0.3617250982	0.7324877067		0.666665244	8.7954727193E-007	-2.84289008726E-007	5.77162855882E-007	0.6600994509	0.002207882	-0.0003797732	0.0008763732
12	2.8		0.053524113	0.0017561672	-0.0004010506	0.0018533647	0.0086027489	0.0019550141	0.0005914602	0.001746493	11.9950670875	0.0008998959	-0.0002621431	0.0007500992		-0.0061293432	0.0275746244	-0.0051954024	0.0268868077	0.0134845368	0.0310940573	0.0065098387	0.0271767794	0.0525607896	0.0753775376	0.0160100413	0.0646373487		0.6666666261	0	1.23610895833E-008	4.99169807858E-008	0.5903329522	0.0300626024	0.0005735376	0.0073019899
12	2.9		0.000169666	0.0021518297	-0.0003435898	0.0022835408	0.0005441447	0.0021045081	0.0002244588	0.0022710874	11.9999199283	0.0002798014	-2.94978573326E-005	0.0003020994		-0.0078359771	0.0374018352	0.0074197605	0.0344528072	-0.0097768505	0.0374446757	-0.0074195671	0.0337330604	-0.0014613845	0.0080981944	-0.0015790851	0.0073505804		0.6666666678	2.31628792984E-006	-1.21804431063E-009	5.6718341462E-009	-0.0032618041	0.4777523421	-0.0189512174	0.1662616189
12	3		0.0034610439	0.0013658434	-0.0001020334	0.0013490823	-0.0011172547	0.0013778864	1.27023804153E-005	0.0013539099	12.0000448405	0.0001060317	-4.43577419519E-007	5.46697706505E-005		0.0013390776	0.020739553	-0.0004340621	0.0192065022	0.0019274227	0.0206579749	0.0013691804	0.0195912479	6.63073531292E-005	0.0004119386	2.6055759178E-005	0.0003867281		0.6666666666	0.000004418	2.00988723983E-011	2.98401089852E-010	-0.0137050136	0.3036825003	-0.0016664765	0.0524461332
12	3.1		0.0014274788	0.0020502158	3.95387084434E-005	0.0020930166	-0.0001251871	0.0020576251	-0.0001387178	0.0020785037	12.0000011312	0.0003189191	1.68953311765E-006	2.53306799258E-005		-0.0024191858	0.0302200057	-0.0062505828	0.0336417933	-0.0011780738	0.0302209578	0.0056326594	0.0332308381	8.32605887865E-006	5.73527371939E-005	1.10995147908E-005	6.27604320151E-005		0.6666666667	4.20212745667E-006	8.56587180152E-012	4.84264099755E-011	0.006607655	0.4595117352	0.0014309504	0.0467944788
14	0		-0.0001156413	0.0004587595	-9.25089719656E-006	0.0004589172	-0.0001156417	0.0004587595	9.25066637852E-006	0.0004589172	2.10060023742E-024	1.76059682751E-023	-9.76448112948E-020	4.84401444635E-018		-3.86268561212E-005	0.0069506723	0.0020964465	0.0068005097	-3.86292146768E-005	0.0069506716	-0.0020964487	0.0068005089	-1.22063206588E-021	7.57502606232E-030	-1.20164785525E-027	4.2503316348E-035		0.0024467726	0.0946868043	9.34592277845E-008	8.76258086422E-007	-0.0150700964	0.1053687537	1.82087098533E-009	0.000000601
14	0.1		0.0002851682	0.0006041364	-1.42311241847E-005	0.0005992363	0.0002839488	0.0006037363	1.89870529809E-005	0.0005993444	5.7336081435E-018	1.21453199893E-017	-3.29286911658E-019	1.36040988902E-017		0.0009173531	0.0089792025	0.0014961847	0.0090263285	0.0008220169	0.0089828187	-0.0014819612	0.0090269614	6.47270019722E-021	5.80240334309E-029	-2.79864997974E-022	5.76740317264E-029		0.3263704047	7.1833814595	0.3710022411	7.0481680103	-0.0041351247	0.1346711888	-0.000990335	0.008805409
14	0.2		0.0001224925	0.0006122392	3.71352436397E-005	0.0006119868	0.0001216308	0.0006121421	-3.49249008824E-005	0.0006122014	1.05919869224E-017	5.29393155723E-017	3.23415384722E-018	5.3310276534E-017		4.71228155966E-005	0.0092666013	-0.0004695444	0.0091763292	-1.10549139739E-005	0.0092663536	0.0004380995	0.0091778534	1.06700518024E-020	9.7725225531E-028	3.21172538273E-021	9.67659870898E-028		-68.8457248341	2623.82800136	-88.7431008586	2613.86107103	0.0057149491	0.1240109402	7.51284246518E-005	0.0018540061
14	0.3		-5.78804920566E-005	0.0010416213	-0.0001225482	0.0010443428	-4.20333590401E-005	0.001039314	0.0001170202	0.0010437731	-2.03675524892E-017	3.66514036473E-016	-4.3139705402E-017	3.67636196853E-016		-0.0002930528	0.0157373859	0.0004505049	0.0154784734	-0.000479513	0.0156954884	-0.0002240628	0.0154284189	-2.03742193439E-020	2.72909323772E-026	-4.31212048346E-020	2.68418293744E-026		-71.7039615565	21534.0146509	397.622565384	21495.552187	-0.0011105985	0.2217003257	-0.0004461361	0.0143831261
14	0.4		-0.0001168024	0.0009251035	0.0002598859	0.0009071947	-0.0001295943	0.000926638	-0.0002489829	0.0009072153	-1.6669965592E-016	1.32030593966E-015	3.70918707602E-016	1.29478183221E-015		0.0022285985	0.0136976975	0.0052309723	0.0137151298	0.0024190521	0.0137567333	-0.0050724162	0.0137838348	-1.6670492699E-019	3.90620955475E-025	3.70908955281E-019	3.91118412907E-025		-9.4196203584	84.181751364	-8.8085544509	87.2642329732	0.0165603364	0.1853163737	0.0026593233	0.0165037564
14	0.5		0.0001404924	0.0012259592	-0.0001011581	0.0012045689	0.0001472498	0.0012217646	0.000104514	0.0012049111	8.13118930273E-016	7.09541958931E-015	-5.85466721162E-016	6.97163155663E-015		0.0020098137	0.0184269169	-0.0015526989	0.0180195388	0.001581025	0.0183889498	0.0013706792	0.0179075084	8.13121426959E-019	8.64142743236E-024	-5.85467157721E-019	8.45038622755E-024		-49.2450107889	852.701214204	17.7408943162	834.5601432	0.0123100487	0.2433641274	-0.0032793799	0.0304924237
14	0.6		-0.0002391092	0.0011922939	3.57428175937E-005	0.0011964443	-0.0002890886	0.0011946928	-0.000050629	0.0011960011	-5.61190415296E-015	2.79832386464E-014	8.38886418696E-016	2.80806555847E-014		-0.0003902021	0.018142308	0.0014006653	0.0176177432	-0.0001230963	0.0182525178	-0.0022197747	0.0176217397	-5.61190813169E-018	1.39910394325E-022	8.38895669379E-019	1.35865047331E-022		188.133651669	3945.70332756	-38.2030391535	4150.76237886	0.0120153371	0.2507060704	-0.0029063189	0.0327897395
14	0.7		0.0002042964	0.0013460692	9.59871008531E-005	0.0013587063	0.0002238192	0.0013465161	-9.91774600072E-005	0.0013577306	1.94441360905E-014	1.28113334274E-013	9.13567083547E-015	1.29316091682E-013		-0.0010447527	0.0198321731	0.0008769733	0.02023682	-0.000926964	0.0198025073	-0.0006343029	0.0201657143	1.9444003509E-017	2.51508259916E-021	9.13578117074E-018	2.56639938227E-021		31.9669969875	2968.60496498	-84.4963659854	3008.92526364	0.0174907085	0.2773079965	0.0006663106	0.0181499693
14	0.8		-4.32238873513E-005	0.001194022	1.96661024128E-005	0.0012153804	-7.86676799013E-005	0.001192355	-1.65352138056E-005	0.0012181097	-1.66824114913E-014	4.60841518861E-013	7.59019514004E-015	4.69084977272E-013		-0.0020131087	0.018161095	0.0003115038	0.0179142863	-0.0024285351	0.018225749	-6.55695526107E-005	0.0178885662	-1.6686608806E-017	3.78746534954E-020	7.59084477234E-018	3.73599392897E-020		-25.4806392228	795.047932786	3.9574390682	744.954323693	0.0077353721	0.2563914274	-0.000047537	0.0204638364
14	0.9		0.0001159943	0.0014249432	0.0002452285	0.0014334233	0.000104497	0.0014310074	-0.0003007815	0.0014339785	1.81546558762E-013	2.23022710711E-012	3.8381531345E-013	2.24349965816E-012		-0.000679259	0.0217934999	-0.0004810998	0.0215626735	-0.0002385436	0.0219398034	0.0003380886	0.0215683979	1.8152326447E-016	7.4740857754E-019	3.8379881418E-016	7.3949249454E-019		-96.0045328314	8535.36746548	-19.7011826232	8656.70866321	0.0017599201	0.2861721536	0.0048777172	0.0241567283
14	1		0.0001425452	0.0009096838	-0.0002454318	0.0009399494	0.000215122	0.0009151003	0.0002372181	0.0009408251	9.04725471175E-013	5.77370045233E-012	-1.55773940795E-012	5.96579472034E-012		-0.0037142007	0.0137624262	-0.0003995953	0.0139761576	-0.0031676797	0.0139334801	0.0007150904	0.0140402332	9.02630788282E-016	7.76158919068E-018	-1.55796478652E-015	7.88212632323E-018		5.0799399866	167.758002762	14.3062018501	166.012163378	-0.0022453005	0.2484573821	0.0012684957	0.0296952254
14	1.1		0.0003801254	0.0012408425	0.0002166542	0.0012558452	0.0003816561	0.0012405013	-0.0001993375	0.0012568053	9.78369551877E-012	3.19368963044E-011	5.57626543705E-012	3.23230395048E-011		-0.0013433342	0.0187869764	0.0029956277	0.0183970035	-0.0014602132	0.0188321234	-0.0031213038	0.0184154934	9.77123717705E-015	1.74235667552E-016	5.60404754863E-015	1.70618946134E-016		38.8335266506	482.386005803	-16.8628139433	494.401148583	0.0236929049	0.2135484159	-0.0011189952	0.0161135394
14	1.2		-7.17892127322E-005	0.0019748867	0.000371866	0.0020356999	-6.32076511741E-005	0.0019735798	-0.0003063311	0.0020285787	-7.49280790756E-012	2.06124942754E-010	3.88127919538E-011	2.12472195322E-010		-0.0035668569	0.0301355861	-0.0013502967	0.0308056962	-0.0032190571	0.0300198667	0.0016994565	0.0306245985	-8.03679836536E-015	4.59604675287E-015	3.86068538664E-014	4.69824569238E-015		11.3478201142	330.348205389	5.1565691385	334.927093222	0.0512373028	0.3486660728	-0.0013624215	0.034142505
14	1.3		0.0001378855	0.001251172	-0.0001482659	0.0012370463	0.000106104	0.0012465793	0.0001941694	0.0012307739	5.83605524929E-011	5.29563021545E-010	-6.27540522546E-011	5.23584265009E-010		0.0012940109	0.0180265789	0.0013207259	0.0189426631	0.0014415676	0.0178987894	-0.0010358122	0.0187380032	6.16059647323E-014	4.52108451059E-014	-5.94416716936E-014	4.75084000704E-014		1.903456727	2723.65096552	135.081184458	2636.40155169	0.0419724069	0.2565355898	0.0048695333	0.0233402507
14	1.4		0.0002206775	0.0009481715	0.000211371	0.0009549681	0.000172719	0.0009470412	-0.0001567371	0.000954078	3.7876614922E-010	1.62742096268E-009	3.62792618178E-010	1.63908581482E-009		-0.0008132791	0.0141421823	0.0014193247	0.0144195537	-0.0008411358	0.0141169369	-0.0015154349	0.0143617312	3.45225632214E-013	5.83270876327E-013	4.21330471997E-013	5.94710570819E-013		-48.0049576517	1339.85851879	-24.0171490413	1233.83267038	0.0174637092	0.1829676589	0.0032481237	0.0210051572
14	1.5		0.0008948025	0.0011914933	0.000204469	0.0012270198	0.0008839478	0.0011885684	-0.0002248704	0.001217818	6.22805786678E-009	8.29310164299E-009	1.42315399553E-009	8.54036598429E-009		-0.0034238375	0.0183627461	-0.0026882628	0.0181623895	-0.0028047689	0.0180434143	0.0029719521	0.0180176744	3.90599367305E-012	1.24542024861E-011	-4.00115096979E-013	1.23183166887E-011		1.4565328309	223.888297958	-10.4278520077	196.257584202	0.0270972041	0.2562849877	0.0008935626	0.0324855763
14	1.6		0.0002469078	0.000878498	0.000106552	0.0008642802	0.0002260865	0.0008809878	-0.0001243907	0.0008666214	0.000000007	2.47958645891E-008	0.000000003	2.43944519556E-008		0.0017865282	0.0129531242	-0.0013985918	0.0129352603	0.0018102055	0.0130799193	0.002002111	0.012939346	2.69003247646E-011	1.44469959587E-010	-1.25914833124E-011	1.44270713419E-010		-21.1383532908	369.391703962	-1.3661458031	393.299360173	-0.0205392913	0.2087666383	0.0105113629	0.0359456144
14	1.7		0.000111925	0.0010497125	-0.0004594206	0.0010774669	7.99805999316E-005	0.0010579807	0.0004573434	0.0010741887	1.28109627804E-008	1.20150142367E-007	-5.25843501005E-008	1.23324552068E-007		-0.0030085682	0.0157031993	0.0014983352	0.0166048408	-0.0017610679	0.0155631242	-0.0021772421	0.0169290778	-5.38592619902E-010	2.88014892091E-009	2.22226521548E-010	0.000000003		0.8265804474	499.049579834	-51.3114105669	477.076065052	0.0335508596	0.2577149893	0.0015954714	0.0230520563
14	1.8		7.65684446554E-005	0.0015305984	0.0001302656	0.0015171628	9.11122448972E-005	0.001528847	-0.0001016411	0.0015176927	3.55406064845E-008	7.10460834654E-007	6.04608811884E-008	7.04171074905E-007		0.0010114989	0.0226724144	-0.0012653609	0.0233004291	0.0008394082	0.0225278185	0.0010012485	0.0234515067	3.11256557393E-009	6.83831537774E-008	-3.75564284707E-009	7.02775252684E-008		-46.0849932202	3138.42239097	-65.0577279587	3129.65342283	0.0478632027	0.2561039739	-0.0032162417	0.0433627189
14	1.9		0.0009416382	0.0015561002	-0.000203009	0.0015164707	0.0010608486	0.0015546519	0.0001180283	0.0015196838	1.77257718617E-006	2.92939930648E-006	-3.82081311862E-007	2.85390895022E-006		0.0028604537	0.022557911	0.0063823414	0.0229025892	0.0025254374	0.0224601453	-0.0064287609	0.023081323	1.45357986515E-007	1.11886345857E-006	3.16190230993E-007	0.000001136		12.6927859091	119.919489383	9.7602619982	110.021046243	0.0233110701	0.3502059333	-0.0036703373	0.0537780226
14	2		-5.38567211214E-005	0.0010253997	0.0002024245	0.0010574094	0.0007141093	0.0010316995	-0.0002477322	0.0010581193	-4.0650540686E-007	7.83146259932E-006	1.5422348863E-006	0.000008066		-0.0034852378	0.0151963701	0.0012191273	0.0164714247	-0.0028862803	0.0154506789	-0.0020327008	0.0164509612	-2.72911439974E-006	1.23936439872E-005	1.00079166082E-006	1.34345739085E-005		42.8765987256	539.64811484	-48.002262624	500.592552272	-0.0002164276	0.230410479	0.006716608	0.0470229803
14	2.1		0.0002027664	0.0016878962	0.0001412423	0.0016146335	0.0036707383	0.0016815502	-0.0001927569	0.0016531765	6.62856462891E-006	5.23788798257E-005	4.34390803153E-006	4.98425576034E-005		0.0050751457	0.0250571802	0.0027746829	0.0241224884	0.0019847	0.025480268	-0.000317859	0.0245335563	7.61435855791E-005	0.0003361109	3.74056841272E-005	0.0003235343		-11.4064482587	127.373986333	-0.693012119	119.465135068	0.0920083456	0.2935854071	0.0126167133	0.0618796586
14	2.2		0.0013273518	0.0009010558	0.0011655437	0.0008661334	0.0149058043	0.0008858003	-0.0011557321	0.0008967383	0.0001909368	0.0001142474	0.0001445997	0.0001075887		0.0046167179	0.0137951749	0.0022681501	0.0131519745	-0.0014585574	0.0141657469	-0.0027470827	0.0133209877	0.0015472377	0.0030490541	0.00048705	0.0029003061		-7.9315416737	29.7386165145	-1.3802945961	27.9578138077	0.1677721803	0.1307009112	-0.0005463689	0.0333814524
14	2.3		0.0054760023	0.0014505065	-0.000073432	0.0012429029	0.0561718606	0.0013367462	6.12565029893E-005	0.001367761	0.0043067164	0.000767936	-3.83861727814E-005	0.0006068299		0.0167648557	0.0207643978	-0.0101341945	0.0193649273	-0.0025148932	0.0198088197	0.008738646	0.01998657	0.0929736745	0.0769984674	-0.0345794292	0.0699522556		0.4250389415	0.5475108645	-0.1315293106	0.511140742	0.5957718224	0.0198425642	0.0021491802	0.0049724013
14	2.4		0.0957246434	0.0020099948	-7.60531701285E-005	0.0012716355	0.2206416863	0.0015639749	0.0005156066	0.0015934389	0.2916002869	0.0046031998	0.0003282743	0.0025325473		0.0595553353	0.031081286	0.0071649696	0.0250836272	-0.0022865948	0.0230581683	-0.0014570156	0.0267024049	5.0847835907	2.2258481398	0.2127685629	1.544468095		0.6609654863	0.002453649	0.0002802228	0.0017330743	0.6631954143	0.001123853	0.000008172	0.0005695105
14	2.5		0.410865675	0.0019206627	-1.31138600768E-005	0.0008064877	0.4364370051	0.0017560462	0.0001003454	0.0010171382	4.3407524704	0.0043913875	-0.0004960789	0.004132654		0.0416989235	0.0200621596	0.0015152909	0.0113464812	0.0281213442	0.0173634283	-0.0013925153	0.013525596	0.4281510924	2.4532704148	0.0189874483	2.6291889912		0.666664546	1.39122058907E-005	7.75911628451E-008	1.33104798863E-005	0.6663371331	0.0001332433	5.06281817518E-008	3.67150762855E-005
14	2.6		0.3639348482	0.0019773432	1.07734179868E-005	0.0014664456	0.2754263416	0.0025340792	-0.0001880614	0.001201022	10.324379538	0.0100628564	0.001904664	0.0056485251		0.0242320511	0.0240245985	-0.0041052279	0.020059894	0.0685758322	0.034402567	-0.006491583	0.0215303407	13.3750833862	7.6932301032	-3.0963195284	6.3373689635		0.6666547164	6.82860604126E-006	-0.000002766	5.66682713062E-006	0.6658812919	0.0003342325	-5.84687167298E-005	0.0001501221
14	2.7		0.1178424661	0.0013888528	0.0007904261	0.0014364187	0.0287380253	0.0015950384	-0.0003748917	0.0012504313	11.9565367507	0.0017787736	0.0003108418	0.0012043152		-0.0042966566	0.0245693758	0.0015675597	0.0227349542	0.0313509661	0.024873938	-0.0043635579	0.0235493977	0.7660243012	0.4059214572	-0.061905376	0.3536564089		0.6666661563	1.01064592348E-006	-4.13011375248E-008	2.3550442122E-007	0.6510186765	0.0047362693	-4.41307521713E-005	0.0017297889
14	2.8		0.0296529491	0.0017554806	0.000728646	0.0017935336	0.002607689	0.0018074646	-0.0003447628	0.0016504916	11.9991228768	0.0004994377	8.40485536649E-005	0.0004170224		-0.0027579907	0.0292136085	-0.0066814728	0.0282858985	0.0110851147	0.0266275838	0.0020334043	0.0265256175	0.0148945872	0.0248917668	0.0019611284	0.0245987616		0.6666666568	2.03083870239E-006	1.29667356347E-009	1.62719950651E-008	0.4418389984	0.0794718239	-0.0080318611	0.02380457
14	2.9		0.0063318467	0.0011593952	0.0004404161	0.0012230268	-0.0007648903	0.0011904351	-0.0005073966	0.0012278239	12.0000454663	8.88569123916E-005	3.21684881848E-005	7.77097057761E-005		-0.0058516589	0.0178010062	-0.0012057985	0.0173515838	-0.0034900442	0.0183828426	0.0018611328	0.0178337667	-0.0001077665	0.0010434651	0.000112054	0.0010129697		0.6666666667	3.70237134965E-006	7.41298673846E-011	6.69945859689E-010	0.0388956855	0.2308011788	-0.0022459997	0.0471911184
14	3		0.0021489903	0.0021080236	-0.0002027923	0.0021966401	0.0003420449	0.0021120502	0.0001836198	0.002197658	11.999995307	0.0008469721	-2.87453360608E-006	3.4429872231E-005		-0.0046826119	0.031357111	-0.0015781776	0.0343741067	-0.0045289301	0.0310711975	0.0012063534	0.0347573198	-2.29059200328E-006	0.0001099953	3.07143391105E-006	0.0001232826		0.6666666667	8.31805187968E-006	2.02946320631E-012	8.15362087599E-011	0.0582115747	0.3110758196	-0.0041064671	0.0704633442
14	3.1		0.0006331927	0.0012172274	-6.81673861227E-006	0.0012516371	0.0002380158	0.0012240477	2.24121532334E-006	0.0012399243	11.9999991397	0.000361145	-8.49965500971E-009	0.000004795		-0.0031233204	0.018511608	-0.0021755291	0.017864923	-0.0014382332	0.0184272592	0.0011713078	0.0177920726	-1.24642963879E-006	6.7304855868E-006	-3.99906855731E-007	3.51155319736E-006		0.6666666667	8.85329641208E-006	-2.64501199801E-013	2.32245280693E-012	0.0298912831	0.2283526818	-0.0098926655	0.040122456
16	0		-0.0001862089	0.0004525605	-5.80567090158E-005	0.0004545919	-0.0001862089	0.0004525605	5.80567090158E-005	0.0004545919	-8.59121296182E-035	4.29107524605E-034	-3.92196076985E-021	3.07094982584E-020		-0.0005026854	0.0068162349	0.0012604149	0.0068242329	-0.0005026854	0.0068162349	-0.0012604149	0.0068242329	-1.25791519724E-023	3.55524068281E-034	-1.36275273896E-038	6.88936974138E-048		-0.011592012	0.1027372232	-6.69303184053E-017	2.73056074125E-015	-0.0020005342	0.0977932999	0	0
16	0.1		-8.5523346566E-005	0.0006390872	0.0001434349	0.0006433543	-0.0001015923	0.0006394598	-0.0001486128	0.0006431766	-1.36151166966E-020	1.02569577983E-019	2.50099262425E-020	1.12007454749E-019		-0.0007474856	0.0094969925	-0.0009145149	0.0096005478	-0.0006511975	0.0095005033	0.0006748467	0.0095932987	-1.50007424455E-023	4.27862612329E-033	2.29830256293E-023	4.29219550149E-033		0.7680453685	12.3093556769	0.7847144795	12.9199454663	0.0169422811	0.1536248374	0.0005778263	0.0085359147
16	0.2		-9.39308575933E-005	0.0005493667	-1.78008451569E-005	0.0005474738	-9.39308575933E-005	0.0005493667	1.78008451571E-005	0.0005474738	-7.77050929556E-020	4.54468210441E-019	-1.47749255162E-020	4.54409808321E-019		0.0003891078	0.0082309506	-0.0003192591	0.0081850949	0.0003891078	0.0082309506	0.0003192591	0.0081850949	-7.79637818045E-023	9.0420203923E-032	-1.47259638543E-023	8.9922686263E-032		511.919383436	26757.5254929	338.62870419	27235.8301265	-0.0064140613	0.1257410802	0	0
16	0.3		0.0001136394	0.0006603909	6.67408009769E-006	0.0006636937	0.0001136394	0.0006603909	-6.67408009769E-006	0.0006636937	4.66374035102E-019	2.71023040423E-018	2.73939405996E-020	2.72415403304E-018		-0.0005562887	0.0098722637	-0.0009690261	0.0098087303	-0.0005562887	0.0098722637	0.0009690261	0.0098087303	4.6643736386E-022	2.66076848934E-030	2.73901521721E-023	2.64363730947E-030		-82.9425046947	2529.25074411	-98.6506749677	2518.06650283	0.0144907009	0.1351529902	0	0
16	0.4		8.05216377557E-005	0.0006256929	-9.35480178438E-006	0.0006233219	8.01988464141E-005	0.0006259057	9.177184359E-006	0.0006231612	1.63688172903E-018	1.27193743938E-017	-1.90167717912E-019	1.26712458156E-017		0.0004297865	0.0094721967	0.0018389555	0.0093437246	0.0004975006	0.0094725748	-0.0017460145	0.0093352811	1.63689090732E-021	6.26299500199E-029	-1.90168242483E-022	6.17805049761E-029		34.2998702099	498.027356235	-8.9644579655	500.690978232	-0.0125277055	0.1380756041	-0.0002044967	0.00761163
16	0.5		9.67702364134E-005	0.0005272491	9.8692619146E-006	0.0005270375	9.67702364401E-005	0.0005272491	-9.86926191449E-006	0.0005270375	9.74358425012E-018	5.30875489444E-017	9.93719498926E-019	5.30662550783E-017		4.45268206056E-005	0.0077677504	-0.001083279	0.0078711697	4.45268206134E-005	0.0077677504	0.001083279	0.0078711697	9.74358768205E-021	1.25999552668E-027	9.93719742003E-022	1.27677110976E-027		-88.7612951621	1565.27992816	-8.8471108727	1553.69904928	0.0122486273	0.1081763551	0	0
16	0.6		-9.13026521079E-005	0.0010037098	-0.0002410694	0.0010019679	-7.86734760629E-005	0.0010008177	0.0002333071	0.0010009013	-4.55334902683E-017	5.00560118236E-016	-1.20223718417E-016	4.99691367994E-016		0.0001929843	0.0149855079	-0.0019181922	0.0148428353	-9.23537796018E-006	0.0149825141	0.0017421744	0.014764345	-4.55334907103E-020	5.9633119436E-026	-1.20223720111E-019	5.9065376307E-026		27.5551396634	917.719934678	-38.9333461863	929.602627303	0.0119623046	0.2373762694	-0.0015250401	0.0316809194
16	0.7		9.17443405223E-005	0.0012034193	-2.77887612333E-005	0.0011844622	0.0001156432	0.0012018042	4.13266900462E-005	0.0011835593	2.26619720207E-016	2.97259823497E-015	-6.86417069776E-017	2.92577153884E-015		0.0017916893	0.0179503703	-0.0005376462	0.0181309248	0.0017225571	0.0180667407	0.0003517727	0.0179060807	2.26619895119E-019	1.75239430808E-024	-6.86417498206E-020	1.77002069205E-024		49.7970450524	1353.8494883	31.0822461923	1324.66173946	-0.0131654281	0.2771410243	0.0101209781	0.0604240467
16	0.8		0.000137272	0.001312103	3.75528228339E-005	0.0013251821	0.0001697821	0.0013115906	-5.10641773517E-005	0.0013256885	1.67946963751E-015	1.60530792409E-014	4.59448985563E-016	1.62130960763E-014		-0.0010997734	0.0197840316	0.0001827986	0.0192549384	-0.001185448	0.0198686921	-4.53164690832E-005	0.0192218996	1.67946711401E-018	4.73822384363E-023	4.59449423368E-019	4.61150704539E-023		-162.480795416	9174.02893351	218.674496177	9389.48236309	0.0060808505	0.2941625947	0.001245074	0.0310673606
16	0.9		0.0002486947	0.0012321812	-0.0002594347	0.0012181011	0.0002629119	0.0012380443	0.0002375434	0.001217538	1.50705193321E-014	7.46682843397E-014	-1.57213344041E-014	7.38150460712E-014		0.0013176536	0.0186372395	-0.004418236	0.0183132342	0.0019231904	0.0186520291	0.0039777794	0.0184277322	1.50705967524E-017	1.09502688232E-021	-1.57215939965E-017	1.07598976702E-021		-3.8891739701	178.74407624	18.2294966807	182.519978142	-0.0026607476	0.2830725309	0.0018085093	0.0202297651
16	1		-7.77363552609E-005	0.0009096157	-0.0001279075	0.0008981833	-9.55993302144E-005	0.0009114277	0.0001174898	0.0008980297	-2.33322771225E-014	2.73017629852E-013	-3.83909689112E-014	2.69586216991E-013		0.001412798	0.0135325374	-0.0004253024	0.0135844119	0.0016572093	0.0135709707	3.0658169293E-005	0.0136406387	-2.33302406956E-017	1.95058387258E-020	-3.83915819415E-017	1.95806125215E-020		29.2047450286	1014.85524882	-13.0080557242	1037.76548702	-0.0237863687	0.2202226389	-0.0010796059	0.0327967815
16	1.1		-0.000507212	0.0012337213	-0.0002450651	0.0012307616	-0.0004793638	0.0012403126	0.0002423444	0.0012313319	-7.54038249997E-013	1.83409132441E-012	-3.64322270484E-013	1.82969131109E-012		0.0002736754	0.0185131919	-3.82745191989E-005	0.0184483714	0.0008328362	0.0186213501	7.47383235881E-005	0.0185371333	-7.5402857225E-016	6.54649870764E-019	-3.64323622627E-016	6.52357685936E-019		1567.9989548	61106.3830957	-821.834734291	64532.2971425	0.0102542164	0.2732362485	-0.0074752173	0.0371974428
16	1.2		-0.0002364139	0.001285158	2.02889320086E-005	0.0012914414	-0.0002605737	0.0012868495	-1.89455452513E-005	0.001285632	-1.74079815579E-012	9.46306082395E-012	1.49395463144E-013	9.50932701614E-012		-0.0005514665	0.0191666659	0.0003895421	0.0196370389	0.0001066793	0.0191316636	-0.0012412859	0.0196467543	-1.74127655819E-015	1.66271074214E-017	1.49733369317E-016	1.70351599133E-017		-96.6760177513	35181.9209696	-680.220006814	34488.3197467	0.0040071405	0.2879671512	-0.0036353481	0.0325328597
16	1.3		-5.64765082036E-005	0.0006801976	-0.0002386484	0.0006890015	-7.42251974469E-005	0.0006810175	0.0002013995	0.0006901337	-2.05974406612E-012	2.48074054538E-011	-8.70371501355E-012	2.51284913004E-011		-0.0014618415	0.0104020901	0.0004886247	0.0103350099	-0.0015158622	0.0104336446	-0.0003700464	0.0103791938	-2.09085506866E-015	2.21377319494E-016	-8.69331676885E-015	2.19949706049E-016		-80.8141140926	1173.04585753	-30.7380730944	1252.40193371	-0.0305413781	0.1611682277	0.0009306987	0.0161247093
16	1.4		-0.0004135577	0.0009812079	0.0003782951	0.0009933241	-0.0003770044	0.000974726	-0.0003783164	0.0009917553	-7.47056958122E-011	1.77246823487E-010	6.83357612716E-011	1.79435510683E-010		-0.0014126881	0.0149441839	-0.0021990995	0.0147665172	-0.0019774282	0.0148124328	0.002221722	0.0146437548	-7.54432575872E-014	7.80237872567E-015	6.71876097772E-014	7.7096185516E-015		32.4718201609	397.863457748	4.2466652308	394.977628547	0.007420142	0.2274920008	-0.0006405426	0.0171700626
16	1.5		-0.0004178425	0.0009078469	0.0002684971	0.0009294344	-0.0004118129	0.0009103881	-0.0002679191	0.0009265992	-3.73853416435E-010	8.12271467081E-010	2.40230693725E-010	8.31586301938E-010		-0.0027205659	0.0140081737	-0.0006216501	0.0139327916	-0.0020426666	0.0140927561	0.0003626748	0.0139805451	-4.08699620552E-013	1.79423249184E-013	2.32268240167E-013	1.78457677915E-013		-18.8126742932	287.069747869	0.5183647173	296.138508308	0.0217538025	0.2079674301	-0.0021066657	0.0185765459
16	1.6		-0.0003615551	0.0014169348	0.0002157317	0.0014192421	-0.000356353	0.0014176749	-0.0001776561	0.0014205376	-1.60226484152E-009	6.2792792263E-009	0.000000001	6.28950017899E-009		-0.0001869857	0.021796752	-0.0016795277	0.0214144901	-0.00023215	0.021811144	0.001777603	0.0214713058	-1.6609957666E-012	6.84906685569E-012	4.28285996286E-013	6.72895135297E-012		54.0018309052	1818.16311817	-63.6328802038	1878.19054872	-0.0143716766	0.3575528443	-0.0017432047	0.0386285572
16	1.7		-0.0005611399	0.0015151828	-0.0006760926	0.0015111124	-0.000566547	0.0015162432	0.0006895261	0.001511621	-1.23169327373E-008	3.32580515009E-008	-1.48400988873E-008	3.31685847348E-008		0.0003051772	0.0227792782	-0.0009826316	0.0233890717	0.0003467242	0.0227203868	0.0009334877	0.0235158191	-9.9612403613E-012	1.75598952044E-010	-2.24148337128E-011	1.80299650419E-010		-8171.17057882	582128.232949	15905.9246563	625682.051903	-0.023790519	0.4075045702	-0.0012698049	0.0323807819
16	1.8		0.000108552	0.0013433659	-4.8671130291E-006	0.0013419032	0.0002113398	0.0013477412	2.73946227248E-005	0.0013440309	1.18017311586E-008	0.000000146	-5.29258643127E-010	1.45887946292E-007		0.0001228249	0.0197756852	0.0030251054	0.0207797342	0.0003123109	0.0199005818	-0.0031864182	0.0208868788	3.54178695627E-011	3.73986064641E-009	5.71569580219E-010	3.92974475711E-009		-41.806497761	658.532111603	1.8448323708	668.400984383	0.0345844873	0.3066069937	0.0023077581	0.0316519317
16	1.9		-9.92967455619E-005	0.0017586166	0.0004323357	0.0017692926	-5.39664634416E-005	0.0017655871	-0.0004858986	0.0017710646	-5.34744206588E-008	0.000000947	2.32799928654E-007	9.52695008438E-007		-0.000685578	0.0264780581	-0.0015583671	0.0257672291	-0.0003526188	0.0264985713	0.0005440115	0.0263554003	-3.18801665924E-009	1.22844508041E-007	-0.000000007	1.1954583932E-007		-48.4047983914	3250.75820163	-84.3751773792	3416.44977191	-0.0180918862	0.4511294568	-0.0102282796	0.0779693263
16	2		-0.0004229797	0.0015358323	-0.0005377789	0.0015741408	-0.0001682193	0.0015344282	0.0004512584	0.0015793435	-1.12820928811E-006	4.09717690263E-006	-1.43405143532E-006	4.19753839589E-006		-0.0028192834	0.0237535761	-0.0005940515	0.0234636359	-0.0033095463	0.0241015864	1.2262120334E-005	0.0232839335	-3.16320486537E-007	2.70347191828E-006	-6.88800315469E-008	2.67059545866E-006		-15.7242380725	581.91109987	-21.9801535842	611.962196584	0.0113347545	0.2815067671	-0.0075820542	0.038219462
16	2.1		-0.0002097879	0.0012532869	-0.0002461639	0.0012227333	0.0012447547	0.0012543791	0.0001798133	0.0012136159	-2.74323780803E-006	1.65737161932E-005	-0.000003247	1.61356577467E-005		0.0027533074	0.0180194522	0.0084637434	0.0187019056	0.0036614332	0.0179900914	-0.008506301	0.0184821463	8.34107046693E-006	5.03202937114E-005	2.36248726098E-005	5.22227363651E-005		-7.4641914862	41.994635673	-3.5465742827	44.9100955905	0.0119683781	0.2258864006	-0.0018512512	0.0613930861
16	2.2		0.0003013864	0.0011911598	-0.0003571373	0.0011374111	0.0073294711	0.0011745007	0.0005176106	0.0011541347	2.28417199036E-005	7.83451005447E-005	-2.31985190217E-005	7.40238425405E-005		0.0057483165	0.0181115139	0.0012923859	0.0177860637	0.0021781567	0.0178717615	0.0009489963	0.017849569	0.0004838753	0.0012430198	8.84015388364E-005	0.0012177496		-7.7730477119	79.1668865187	10.545181286	84.9552302889	0.0336687957	0.2080601424	-0.0144936878	0.0422315485
16	2.3		0.002413875	0.0020634054	0.000071043	0.0019582382	0.0357584088	0.0019634261	0.0001673474	0.0020522532	0.0011794298	0.000685652	2.76083242662E-005	0.0006197113		0.0059010898	0.0302301461	-0.0039150845	0.030428214	-0.0049768281	0.0298288219	0.0034448822	0.0301241738	0.0192172119	0.0514655496	-0.0065598426	0.0509664096		-0.8810123872	8.3634549312	0.1083011801	8.2557252437	0.4996934069	0.0786787443	0.0011913139	0.017501096
16	2.4		0.0582989302	0.001902733	-0.0001489554	0.0012355594	0.1733156307	0.0015361712	0.0001344121	0.0015160403	0.1394487932	0.0034666752	-0.0004302106	0.0018365467		0.0526437578	0.0264798937	0.008382976	0.0242572697	0.0015448746	0.022768612	-0.0011903202	0.0243827485	3.4779239194	2.4417036068	0.3093968098	1.0287271951		0.6523674805	0.0060615876	0.001585515	0.0042989223	0.6602183946	0.0019390897	0.0002810007	0.0008602392
16	2.5		0.3985622293	0.001870859	-6.02851657258E-006	0.0008706896	0.4290342757	0.0016691935	0.0003275146	0.0010464137	4.1016937752	0.0067708482	0.0012787305	0.0066450282		0.0412134185	0.0207971968	-0.0008413562	0.0125662462	0.0254197054	0.0171494369	-0.0001009994	0.0130984479	0.409971614	8.383812186	10.0190872569	111.773101879		0.6666752708	0.0001456515	5.81182297051E-005	0.0006513336	0.6663263545	0.0001383989	-4.27444384843E-006	4.5694893751E-005
16	2.6		0.3328715447	0.0014130789	0.0004703876	0.0013311121	0.228292768	0.0018728641	0.0001939449	0.0010334009	10.7702688836	0.0069318706	-0.0007444406	0.0048023931		0.0056819108	0.0184440996	0.006996627	0.0203037623	0.0616269213	0.0264664064	0.0010731487	0.019795066	10.1013454122	6.5194576019	0.2589857622	6.4626744556		0.6666594056	4.83235873578E-006	1.89610819658E-007	4.61971239615E-006	0.6657675925	0.0003102159	6.51814234775E-005	0.0001768114
16	2.7		0.0806040047	0.0011616919	9.49736437718E-007	0.0012324036	0.0118644545	0.0013038524	-6.34442993015E-005	0.001133407	11.9866616996	0.0010143887	4.15698350757E-005	0.0007982787		-0.0066100274	0.0179699493	0.0067203791	0.0181490853	0.016220248	0.0192236002	-0.0063204833	0.0186760517	0.2460437328	0.1762678208	-0.0559023348	0.162883847		0.666666524	6.82423293416E-007	-3.24578736298E-008	9.44804646739E-008	0.6339177232	0.0093925238	-0.0004699211	0.002901576
16	2.8		0.0171056408	0.0011213571	0.0001408637	0.0011015037	0.0013879439	0.001167093	-4.36570462158E-006	0.0010720442	11.9997540526	0.000178193	5.58675707461E-007	0.000157881		0.0020554125	0.01790546	-0.0097377172	0.0164447945	0.0099124397	0.0179782898	0.0090702913	0.0166708247	0.0045346305	0.0064504445	0.0032388955	0.0059265566		0.666666664	2.34789850539E-006	1.87433338765E-009	3.42991825706E-009	0.2117874383	0.1526198257	-0.0216859443	0.0629211262
16	2.9		0.003619523	0.0009910374	-0.0001827795	0.0010419067	0.0004189965	0.0009975662	0.0002382294	0.0010366362	11.9999872087	0.000432095	-7.16871238148E-006	3.11165624151E-005		-0.0057025702	0.0150210714	0.0034940859	0.0158507904	-0.0043825465	0.0152044064	-0.0036251138	0.0157935505	-4.32382608381E-005	0.0002231679	-5.21239201717E-005	0.0002302853		0.6666666667	3.26536091857E-006	-3.01672630339E-011	1.33267449847E-010	0.0102780329	0.2051926171	0.0024821028	0.0385410504
16	3		0.0002593564	0.0013728689	0.0003737748	0.0013505373	-0.0004940284	0.0013697515	-0.0003645384	0.0013459838	12.0000029684	0.0005091335	2.21451262161E-006	0.000008174		0.0018321415	0.0197434126	-0.0013039265	0.0208679406	0.0019444746	0.0197239913	-0.000131174	0.0207205022	1.25355228445E-005	1.56591709422E-005	3.44795815672E-008	1.39613335337E-005		0.6666666667	9.82012525874E-006	2.12386787552E-014	8.07947645746E-012	0.023681773	0.2611709254	0.0136462822	0.054449887
16	3.1		0.0003762926	0.000960508	-0.0004369366	0.0009251742	0.0001886745	0.0009627444	0.0004739753	0.0009266059	12	0	-5.81421530634E-007	1.1365463943E-006		0.0042255711	0.0143366985	-0.0003805131	0.0136569263	0.004330208	0.0145180206	0.0001591686	0.0136036147	-1.31348835074E-006	2.45497068939E-007	5.81451417641E-010	8.29630481727E-015		0.6666666667	1.39128496126E-005	-6.13079247752E-020	2.19867070563E-019	-0.0274327239	0.2461002478	0.0078432174	0.0372665134
20	0		-8.65194893986E-005	0.0005730396	2.5706669603E-005	0.0005745054	-8.65194893978E-005	0.0005730396	-2.57066696032E-005	0.0005745054	-2.7495693839E-040	2.22830908248E-038	7.11305502621E-026	1.58966325091E-024		-0.0002828568	0.0086520539	-0.0007249953	0.0084939881	-0.0002828568	0.0086520539	0.0007249953	0.0084939881	-2.39400327599E-028	9.33685884293E-043	-6.32905997972E-043	1.84421044701E-056		-0.0099869284	0.1269322501	-3.64803090447E-016	3.60097907051E-015	-0.0189996576	0.138253908	0	0
20	0.1		-6.35448480208E-005	0.0005620924	-3.55820921853E-005	0.0005622973	-6.35448480208E-005	0.0005620924	3.55820921853E-005	0.0005622973	-6.37707932972E-025	5.6409144915E-024	-3.70409915627E-025	5.85353713089E-024		-4.04098316311E-005	0.008407233	0.0023521449	0.0083700839	-4.04098316311E-005	0.008407233	-0.0023521449	0.0083700839	-6.61503584446E-028	1.75956557716E-041	-3.57086843998E-028	1.74885583674E-041		3.4193177263	51.0764624331	4.0424587744	52.1846172282	7.1214948548E-005	0.1252429217	0	0
20	0.2		-2.69500191812E-007	0.0005136352	8.87532221956E-005	0.0005125684	-2.69500191811E-007	0.0005136352	-8.87532221938E-005	0.0005125684	-2.0347267403E-026	3.8785373298E-023	6.70637849255E-024	3.87307930081E-023		0.0002297201	0.0076241604	0.0003439917	0.0076515123	0.0002297201	0.0076241604	-0.0003439917	0.0076515123	-2.03616909172E-029	8.70033007531E-040	6.70189105297E-027	8.73162444453E-040		-423.010329209	20252.1203178	-94.9833593741	20167.800512	-0.0085533617	0.1155998828	0	0
20	0.3		0.0001593423	0.0004144125	1.13874378259E-005	0.0004163455	0.0001593423	0.0004144125	-1.13874378259E-005	0.0004163455	8.8935783253E-023	2.31301287038E-022	6.35580684972E-024	2.32383017372E-022		-0.0005187376	0.0061426733	0.0006926191	0.0062568853	-0.0005187376	0.0061426733	-0.0006926191	0.0062568853	8.89368197637E-026	3.82721795826E-038	6.35578968581E-027	3.89837779371E-038		10.4118531318	3361.50790801	-219.679656561	3348.84365614	-0.0036590499	0.0919536148	0	0
20	0.4		-0.0001067942	0.0006175912	2.99728745182E-005	0.0006136595	-0.0001060756	0.0006175238	-3.38993861908E-005	0.0006131011	-4.40438417325E-022	2.54705259444E-021	1.23612779639E-022	2.53083824262E-021		0.0007142537	0.0091398101	0.0006353124	0.0092407914	0.0008030536	0.009131267	-0.0007769269	0.0092250392	-4.40438428384E-025	3.10914449659E-036	1.23613119532E-025	3.14349549184E-036		-65.9701610968	2738.33201264	106.015664505	2827.20463211	-0.0007260069	0.1360437979	0.0005188978	0.0102102755
20	0.5		7.76350572527E-005	0.0006691075	4.36641116768E-005	0.0006719096	7.58882564615E-005	0.0006692097	-3.86353198232E-005	0.0006719147	2.36582952381E-021	2.03902091788E-020	1.33060703135E-021	2.04755997818E-020		-0.0004606152	0.0099966092	0.0002277342	0.009997644	-0.0004447006	0.0100131348	-3.29954636722E-005	0.009995759	2.36582965126E-024	1.85666848482E-034	1.33060677319E-024	1.85686044095E-034		-136.197655935	6657.07772473	-24.9661179371	6920.90228107	-0.0087184042	0.1623850736	-0.0008191465	0.0095073241
20	0.6		7.61062442347E-005	0.0004472061	0.0001407267	0.0004516069	7.61062442347E-005	0.0004472061	-0.0001407267	0.0004516069	1.71370105075E-020	1.00698374629E-019	3.16877386298E-020	1.01689325047E-019		-0.0010911269	0.0066680209	0.0005630179	0.0067764296	-0.0010911269	0.0066680209	-0.0005630179	0.0067764296	1.71370107298E-023	6.76170883383E-033	3.16877388302E-023	6.87164146356E-033		82.3969650976	1158.25907647	-47.2691529943	1147.8444501	-0.0024612395	0.0985216303	0	0
20	0.7		-7.06215150919E-005	0.0006049932	2.36857289326E-005	0.0005986989	-7.06215150923E-005	0.0006049932	-2.36857289322E-005	0.0005986989	-1.17500708524E-019	1.00659378803E-018	3.94085880218E-020	9.96121252485E-019		0.0011698372	0.0090395781	-0.0010144295	0.0090488298	0.0011698372	0.0090395781	0.0010144295	0.0090488298	-1.17500708465E-022	5.00478758712E-031	3.94085879659E-023	5.00990948374E-031		-15.5563467025	531.414391439	-7.655955283	538.005440649	-0.0021736406	0.1346833336	0	0
20	0.8		2.51728483824E-005	0.0007380883	1.11839448759E-005	0.0007386962	2.51728483822E-005	0.0007380883	-1.1183944876E-005	0.0007386962	3.09474782421E-019	9.07404757449E-018	1.37495435223E-019	9.08152063045E-018		-9.14463444187E-005	0.0109911923	-5.57167588885E-005	0.0110432513	-9.14463444187E-005	0.0109911923	5.57167588885E-005	0.0110432513	3.09474782141E-022	3.32246329565E-029	1.37495435046E-022	3.33820006197E-029		-11103.6441714	2036552.39159	-13500.7049294	2072029.84774	-0.0058868149	0.1672840842	0	0
20	0.9		-0.0001643537	0.0013609101	6.115409189E-005	0.0013709613	-0.0001710859	0.001363846	-6.97632180746E-005	0.0013694893	-1.49300449323E-017	1.23626361301E-016	5.55528123023E-018	1.24539423241E-016		-0.0008049767	0.0198196063	-0.0007268566	0.0203008719	-0.0004522047	0.0198894216	0.0008156779	0.0203025517	-1.4930045065E-020	3.27105892697E-027	5.55528111022E-021	3.35048712608E-027		-72.46608992	6898.10557591	165.395906252	7000.24641249	0.020865352	0.2697428958	-0.0011698924	0.0295528681
20	1		-0.0001352	0.0009381277	0.0001169231	0.0009396664	-0.0001293826	0.0009370052	-0.0001194636	0.0009407876	-9.07500330332E-017	6.29698341053E-016	7.84820650224E-017	6.30731190445E-016		-0.0001822512	0.0138883871	0.0029314492	0.0140403329	-0.0004480052	0.0138468941	-0.0027735053	0.0140465503	-9.07500346747E-020	1.25147745229E-025	7.84820914375E-020	1.26516921206E-025		-13.1156143946	280.122334975	14.1575287624	286.79985689	-0.006564761	0.1870400795	0.0017868584	0.0173194462
20	1.1		0.0001064216	0.0011937025	-8.33324182139E-005	0.0012091503	0.0001115844	0.0011919379	7.60794900911E-005	0.0012069857	5.27825076224E-016	5.92046356265E-015	-4.13308347483E-016	5.99708033188E-015		-0.001424572	0.0182452737	6.28795951333E-005	0.017746297	-0.0013854141	0.018113559	-0.0007791402	0.0177569391	5.27824375366E-019	8.97634688585E-024	-4.13308316549E-019	8.73085787215E-024		-98.593761701	3309.94107922	34.9899386729	3214.69643102	-0.0337545259	0.2873877526	-0.0015166723	0.029641533
20	1.2		4.71513338077E-005	0.0016144668	-4.16027438793E-005	0.0016736015	5.86394563942E-005	0.0016173335	2.35864654323E-005	0.0016738882	1.72799903037E-015	5.91667456852E-014	-1.52464692925E-015	6.13339001997E-014		-0.004030554	0.0241949037	0.0011520567	0.0245306396	-0.0038584004	0.0242823708	-0.0009257174	0.0246100273	1.72789076463E-018	6.49906667919E-022	-1.52461598354E-018	6.58924928833E-022		2.8292908906	195.45653262	-7.9937809088	206.777060782	0.0233920502	0.3170523444	0.0038836432	0.0408294872
20	1.3		-2.72809256823E-005	0.0012423864	-0.0002874667	0.0012697433	3.25738826457E-005	0.0012393934	0.0002573331	0.0012659149	-7.38744421808E-015	3.36429593074E-013	-7.78440687207E-014	3.43837638308E-013		-0.0024596806	0.0189782529	-0.0026102566	0.0189691108	-0.0023780946	0.0188392758	0.0023275445	0.0188573761	-7.39105141872E-018	2.78330748526E-020	-7.78478968683E-017	2.78196682403E-020		-7.0981151721	217.950438823	-0.8357726031	205.136599357	-0.0027091552	0.2893034478	0.0023600522	0.0296831595
20	1.4		2.08971899422E-005	0.0012060868	-0.0001683007	0.0011868365	3.19901505879E-005	0.0012067897	0.000169113	0.0011882814	4.18137411712E-014	2.41326515641E-012	-3.36753685159E-013	2.3747474249E-012		0.0018034639	0.0181529888	-0.0008493359	0.017528465	0.0017355113	0.0181479068	0.0010587742	0.0175932979	4.19581493632E-017	1.45355390781E-018	-3.36821705795E-016	1.40354677845E-018		-61.2027636839	1551.02391674	37.2391615594	1526.24446441	0.0123911407	0.2507647898	-0.0011511693	0.0384892842
20	1.5		-9.35336050822E-005	0.0016523303	-0.000103141	0.0016470491	-0.000088082	0.0016547006	0.0001078644	0.0016452089	-1.3828802402E-012	2.44293743058E-011	-1.52491684447E-012	2.43512903291E-011		0.0003604944	0.0246514436	-0.0002510555	0.0247726946	0.0006480028	0.0247424148	0.0001873573	0.0247437138	-1.38130418511E-015	1.0777132775E-016	-1.52601450805E-015	1.08301426862E-016		1861.72125148	77358.9421886	373.302530254	80469.2013119	0.0217484822	0.3081909639	-0.0021929954	0.041401489
20	1.6		0.0001699793	0.0011134908	5.52672774085E-005	0.0011152667	0.0001574661	0.001119519	-3.30963754239E-005	0.0011148927	1.85695137448E-011	1.21644096354E-010	6.0377076252E-012	1.21838118759E-010		-0.0001761369	0.0166011418	0.0030993444	0.0165162474	0.0004599981	0.0166899091	-0.0032154525	0.0166690101	1.85274648511E-014	3.96256854199E-015	6.77749823214E-015	3.94230469851E-015		3.1803441697	294.394838481	19.978727371	298.201864668	0.0194322398	0.2174100511	-0.0006957648	0.0340922955
20	1.7		-0.0002741228	0.0011944588	-0.0002389664	0.0011893015	-0.0002685072	0.00119301	0.0002424228	0.0011928654	-2.2127813818E-010	0.000000001	-1.92899038351E-010	0.000000001		0.0005019423	0.0185566207	-0.0004126168	0.0180075501	1.40882093531E-005	0.0184857264	-2.73911272429E-006	0.0181228025	-2.14736438093E-013	2.41833042208E-013	-1.9827633395E-013	2.34677394797E-013		-900.839306625	50088.8448252	167.438316915	51413.69269	-0.01602501	0.2667782262	-0.0042984951	0.0614435385
20	1.8		0.0004373529	0.0018168681	-4.84554788691E-005	0.0018394832	0.0004157244	0.0018113478	3.72836260918E-005	0.0018421863	2.60864546444E-009	1.08369219267E-008	-2.89017128556E-010	0.000000011		-0.0013842771	0.0270848039	0.0014020264	0.0276586967	-0.0018861886	0.0271548232	-0.0003615972	0.0275016101	1.62376664004E-012	1.9271714206E-011	7.08567875141E-013	1.96800584658E-011		69.3717604817	2729.11154944	-59.103502848	2669.09025239	-0.0201731527	0.4305808211	0.0001433892	0.0654203172
20	1.9		0.0003132299	0.0026353826	0.0001080712	0.0026871167	0.0002815555	0.0026434817	-0.0001296499	0.0026836651	1.38050199511E-008	1.16149285338E-007	4.7630054553E-009	1.18428501435E-007		-0.0021997089	0.0401381277	-0.0027975242	0.0397823435	-0.001710071	0.0402026097	0.0019960217	0.0394436704	-7.16179568127E-011	1.55929962892E-009	-1.039165416E-010	1.54547840611E-009		-7.4047909646	496.467068798	-8.6463247759	548.086728035	0.0036749013	0.5528688223	-0.0023159634	0.0901415262
20	2		-6.90912502531E-005	0.0018494101	0.000244318	0.0019211846	-9.46167475912E-005	0.0018537482	-0.0002287272	0.0019129636	-2.25006180352E-008	6.02289484048E-007	7.95628888713E-008	6.25630060209E-007		-0.004507935	0.0284912424	0.0029293438	0.0292371151	-0.0037153074	0.0284309191	-0.0025830191	0.0291199968	-9.57042413688E-009	6.04310356433E-008	6.29277333763E-009	0.000000062		3.5495045567	146.079591755	-6.8944471049	173.215516507	0.0003299798	0.4058498819	0.0020058657	0.0585498826
20	2.1		-6.01172950652E-005	0.0016439308	0.0002977413	0.0016553462	0.0002871148	0.0016316509	-0.0002160301	0.0016518813	-1.44683742489E-007	3.95655991149E-006	7.16296773376E-007	3.98245130617E-006		-0.0007766335	0.0243420595	0.0008184929	0.0246063535	-0.0013697923	0.0240412503	-0.0007650779	0.0239861695	-8.49179637027E-008	2.81892621587E-006	9.54404869936E-008	2.84952353092E-006		-55.9213463258	6332.84388557	29.6919342392	6259.65465513	0.0284682323	0.3106376081	-0.0022457363	0.0607253104
20	2.2		0.000508364	0.0016949022	0.0005693485	0.0017263609	0.002304273	0.0016847857	-0.0004671726	0.0017366068	0.000009109	3.01775269351E-005	1.01112981011E-005	3.06509371465E-005		-0.0020692488	0.0255639164	-0.0044410039	0.0251513076	-0.0034087418	0.0258111496	0.0034723905	0.024895447	-1.10636481568E-005	0.0001615895	-2.80755382239E-005	0.0001590196		-15.2340748768	365.614754199	-22.7309779563	363.8634301	0.0243171166	0.3212686921	0.0021091581	0.0647717218
20	2.3		0.0003874145	0.0010174049	6.58898094076E-005	0.0008928927	0.0144028008	0.0009924452	-5.41614364597E-005	0.0009293444	7.68549410707E-005	0.0001351115	8.88254598144E-006	0.0001160239		0.0151470631	0.0142695962	0.0021674987	0.0147806778	0.0077224654	0.0140565505	-0.0018820479	0.0155353895	0.0061053822	0.0049396436	0.0007604386	0.0051079731		2.0907603366	7.9756858662	-1.9963251572	6.7426219402	0.162367498	0.1229594064	-0.0019904821	0.0323110057
20	2.4		0.0214909594	0.0020350699	9.94149185609E-005	0.0015020157	0.1057195013	0.001793312	-5.33886446607E-005	0.0017349176	0.0312721208	0.0021089688	0.000080633	0.0013511167		0.0371921845	0.0279043349	0.0048438866	0.0281872053	0.004064098	0.0260570672	-0.0089276698	0.0282217557	1.0345569633	0.568676962	0.0702215216	0.5269769297		0.599136006	0.0397926705	0.0029911304	0.0374124642	0.6451540601	0.0070775334	-0.0001822817	0.00232225
20	2.5		0.3810763957	0.0010451556	3.30612576489E-005	0.0005064254	0.4202272518	0.0009060407	0.0001803969	0.0006402831	3.647489554	0.0039133785	0.0007859588	0.0043274531		0.0446876345	0.0115715034	0.0001396946	0.0081858674	0.0219699548	0.009685076	-0.0017344963	0.0085439797	-3.644641294	26.6475743327	5.6175181652	21.8956195727		0.6666882072	0.0001481057	2.59987671418E-005	0.0001021861	0.6662996509	0.000081139	-7.6006829305E-006	3.46064594824E-005
20	2.6		0.2720635539	0.0019597412	-0.0002860942	0.0018976318	0.1479310023	0.0025955744	0.0005069821	0.0014708302	11.3981877173	0.0081580339	-0.0010253667	0.0049643665		0.0038288263	0.0282603844	-0.00359295	0.028945631	0.0730939372	0.0353924424	-0.0048825187	0.0319208831	13.3965964371	8.3975509145	0.4710747576	10.8930909234		0.6666597935	4.41848954321E-006	2.51937614322E-007	5.66212458557E-006	0.6647771867	0.0007296145	-8.45800842941E-005	0.0004947484
20	2.7		0.04008468	0.0017896417	-0.0002531828	0.0018351179	0.0031560278	0.0019139501	4.50758681261E-005	0.0017180774	11.9982715248	0.0007194776	-1.9111265417E-005	0.0006138606		-0.0029909365	0.0268798691	-0.0027676114	0.02983913	0.0129082265	0.0275424153	-3.59724830912E-005	0.0290537353	0.0534391923	0.0759969105	0.0005736369	0.0782321586		0.6666666419	2.69212479368E-006	2.68449489047E-010	3.62281232961E-008	0.5215270573	0.0560194105	0.001182209	0.0144160398
20	2.8		0.0054591066	0.0009957948	0.000293066	0.0009812408	0.0002022005	0.0010047107	-0.0004050753	0.0009635227	11.9999880361	0.0001346202	2.00614708165E-005	0.00004775		0.0017703826	0.0150512348	0.0006322563	0.0154866941	0.0049878973	0.0147546068	0.0011848142	0.0154329895	0.0002975684	0.0007300557	0.000070013	0.0007650763		0.6666666665	1.40229348612E-006	3.2437976147E-011	3.54205061805E-010	0.1126388549	0.1413767311	0.0081410975	0.0404795791
20	2.9		0.0010411	0.0025541695	0.0001421825	0.0025432734	0.0002246773	0.0025588671	-0.0001883207	0.0025546199	11.9999978935	0.0005816045	1.26781410012E-006	1.71945793335E-005		0.0004770433	0.0385578672	-0.0007770826	0.0380495398	0.0001865286	0.0385659932	0.0009455124	0.0384175901	1.49045577737E-005	4.25104397759E-005	1.46488573231E-006	4.00943674669E-005		0.6666666667	9.8932937817E-006	6.78755871303E-013	1.85622333022E-011	-0.0225174684	0.5158899262	0.0006609573	0.1166154066
20	3		-0.0001434524	0.0020353179	0.0001346289	0.0019750823	-0.0001907366	0.0020524678	-0.0001540247	0.0019868361	12	0	1.40373716641E-007	1.81068511019E-006		0.0033285359	0.0291314168	0.0019748421	0.0286001808	0.0036528582	0.0297721574	-0.0012555921	0.0288706146	-8.42214876333E-007	3.5328763812E-007	-1.40358971437E-010	4.84070397409E-015		0.6666666667	2.13488106616E-005	2.95677417094E-020	1.9920517265E-019	0.0738757589	0.3264747147	-0.0024504248	0.0692427743
20	3.1		0.0002337468	0.0020327879	0.0004934696	0.0020751809	0.000275768	0.0020265868	-0.0005173002	0.0020803999	12	0	6.38062743893E-008	2.5660556062E-007		-0.0023060149	0.0308495341	-0.0006585595	0.0306565129	-0.0029265262	0.0311006484	-0.0007812815	0.0303763298	3.40149576193E-011	8.21442053806E-014	-6.38145082306E-011	3.13537409401E-015		0.6666666667	3.11711551899E-005	-3.3153131135E-021	8.64945708084E-022	0.0078797321	0.4346810817	0.0023021399	0.0962194345
24	0		-3.0637590227E-005	0.0004722746	-3.88004864291E-005	0.0004713265	-3.0637590227E-005	0.0004722746	3.88004864291E-005	0.0004713265	1.85248014187E-043	8.29263716541E-043	-4.39751443722E-030	5.34186382994E-029		0.0002241184	0.0070146165	0.0010086214	0.0069940381	0.0002241184	0.0070146165	-0.0010086214	0.0069940381	-3.47236056682E-033	1.51629877241E-051	-7.33431133749E-047	3.35026669343E-065		0.0143809166	0.0955709268	1.62529315086E-016	3.08660976916E-015	0.0075653988	0.1012905148	0	0
24	0.1		1.36881557701E-005	0.0005406224	-2.48327439116E-005	0.0005400196	1.36881557702E-005	0.0005406224	2.48327439114E-005	0.0005400196	8.48020784139E-030	3.3492900423E-028	-1.5639907627E-029	3.40107916231E-028		0.0001249253	0.0081404752	-0.0004332253	0.0080767807	0.0001249253	0.0081404752	0.0004332253	0.0080767807	8.62091380286E-033	7.62451705581E-050	-1.5384598263E-032	7.56337233622E-050		-31.2717517304	462.949315708	13.5065954318	457.011452576	-0.0098081815	0.1149288197	0	0
24	0.2		-1.98657876087E-005	0.0004586064	-2.5985629486E-005	0.0004588961	-1.98657876085E-005	0.0004586064	2.5985629486E-005	0.0004588961	-1.36782549071E-028	3.15765833797E-027	-1.78943153736E-028	3.16008132724E-027		-7.09428198378E-005	0.0068822391	-0.0003548623	0.006847019	-7.09428198378E-005	0.0068822391	0.0003548623	0.006847019	-1.36801541504E-031	7.83158695483E-048	-1.78919542388E-031	7.79151069803E-048		77.3353392147	18951.6962848	-464.824445811	19000.6985685	-0.0011015748	0.0973907454	0	0
24	0.3		-4.06745685564E-005	0.0006321124	5.5407077902E-005	0.000624687	-5.01165087745E-005	0.0006323213	-5.53014936777E-005	0.0006241761	-3.08731680086E-027	4.79794533159E-026	4.2055885818E-027	4.74158934126E-026		0.00132356	0.0094690731	0.0003724656	0.0092901393	0.0014515272	0.0094530901	-4.13539384464E-005	0.0092824049	-3.08732562649E-030	1.30930582464E-045	4.20558236064E-030	1.284564311E-045		-84.9209800406	1353.01394864	-17.1941235644	1332.71862458	-0.0126406638	0.141118523	0.0010971613	0.0129472388
24	0.4		1.58428612042E-005	0.0004372728	-1.42491950835E-005	0.0004352953	1.78973842581E-005	0.0004372939	1.44900931234E-005	0.0004351514	1.32556645291E-026	3.65864573081E-025	-1.19223149637E-026	3.64210096544E-025		0.0005046641	0.006528044	7.73255199597E-005	0.0064497348	0.0005467189	0.0065261566	7.17186157771E-006	0.0064442313	1.32556728048E-029	1.09680692773E-043	-1.19223058006E-029	1.08364994403E-043		-362.993770689	10173.7154761	-102.429655687	10214.6531707	0.0053866453	0.0995163814	0.0001431502	0.0072928248
24	0.5		0.000022727	0.0006760261	-5.63054835467E-005	0.0006740506	2.01448686998E-005	0.0006757393	0.000055971	0.0006728292	2.0961162258E-025	6.2350244751E-024	-5.19307655116E-025	6.21680480429E-024		0.0003237278	0.0101048329	0.0004938224	0.0099736137	0.0004763614	0.010078544	-0.0006374169	0.0099569716	2.09611622579E-028	2.06295515484E-041	-5.19307654709E-028	2.03616616434E-041		-123.966392825	13737.1511859	-374.20814119	13778.0363605	-0.00534083	0.161768623	0.0006581331	0.0112410104
24	0.6		8.55242232425E-005	0.0006521394	0.000024204	0.0006572148	8.98059418972E-005	0.0006512388	-2.20598416949E-005	0.0006575049	8.69501485381E-024	6.63012775682E-023	2.4607480397E-024	6.6817282501E-023		-0.0008691218	0.0097997101	0.0007637973	0.0097918931	-0.0010725277	0.0097971002	-0.0006818973	0.0097676927	8.69501485399E-027	2.4310136084E-039	2.46074803976E-027	2.42907472134E-039		-28.7787422088	1035.92327678	3.509194651	1024.03926894	0.0095731834	0.1310534	-0.0002356113	0.008122826
24	0.7		-1.20443781455E-005	0.0005933169	6.18553836271E-005	0.000593042	-1.20443781456E-005	0.0005933169	-6.1855383628E-005	0.000593042	-1.34981194491E-023	6.64928550001E-022	6.93211887179E-023	6.64620458744E-022		5.19943862418E-005	0.0089107876	0.0003906921	0.0088492949	5.19943862414E-005	0.0089107876	-0.0003906921	0.0088492949	-1.34981194506E-026	2.68598645259E-037	6.93211887142E-026	2.66745038245E-037		190.50798363	30966.0709088	-673.449698046	30615.242732	-0.0074394259	0.1334658791	0	0
24	0.8		-5.85947720744E-005	0.0004834331	-7.20934256448E-006	0.0004816243	-5.85947720753E-005	0.0004834331	7.20934256454E-006	0.0004816243	-7.23859050288E-022	5.97215921269E-021	-8.90634822059E-023	5.94981324823E-021		0.0004160819	0.0072082938	0.0006414254	0.0071775303	0.0004160819	0.0072082938	-0.0006414254	0.0071775303	-7.23859050301E-025	2.64018107897E-035	-8.90634822049E-026	2.62891301979E-035		35.9593444287	1920.18934419	-50.0009590127	1825.27619283	0.0003896903	0.1002932451	0	0
24	0.9		3.73379270229E-005	0.0003908707	-1.69010950116E-005	0.0003897695	3.73379270224E-005	0.0003908707	1.69010950116E-005	0.0003897695	5.08453748323E-021	5.32273578532E-020	-2.30153436977E-021	5.3077400022E-020		0.0003149959	0.0057905595	0.0005954897	0.0058301605	0.0003149959	0.0057905595	-0.0005954897	0.0058301605	5.08453748336E-024	2.57712385975E-033	-2.30153436961E-024	2.59474826278E-033		-96.0717923002	2710.83672924	74.3246039425	2717.80155048	0.0158288178	0.0838493484	0	0
24	1		-8.46293326098E-005	0.0005029899	-1.1727579837E-005	0.0005008581	-7.35222948438E-005	0.0005032657	7.80323449434E-006	0.0005008059	-1.27036699871E-019	7.55036195796E-019	-1.7604214416E-020	7.51836074696E-019		0.0004699063	0.0074060282	0.0001404275	0.0075328126	0.0005423108	0.0074223151	-0.0002044065	0.007530047	-1.27036699858E-022	4.00510195067E-031	-1.76042144087E-023	4.07366562944E-031		434.103551487	17844.1201349	416.514791109	17686.0644597	0.0002761167	0.1064495993	-0.0004164983	0.0098586992
24	1.1		1.31943277188E-005	0.0004939402	0.0001407268	0.000495808	1.44744250856E-005	0.0004936073	-0.0001442115	0.0004960191	2.18325566861E-019	8.17315354363E-018	2.32858086339E-018	8.20405992992E-018		-0.0004223016	0.0074351094	0.0012291232	0.0074395429	-0.0005452329	0.0074354045	-0.001165329	0.0074318269	2.18325564089E-022	4.88572646369E-029	2.32858087145E-021	4.88863969843E-029		20.7958764864	710.133427933	-27.2170296797	750.781685375	-0.0023278143	0.1104848613	-0.0001685251	0.0061983258
24	1.2		-2.43035530376E-005	0.0004763777	-0.000023862	0.0004754426	-2.43035530376E-005	0.0004763777	0.000023862	0.0004754426	-4.43293675477E-018	8.68907334043E-017	-4.35241383693E-018	8.67201621672E-017		0.0002185228	0.0071639565	-0.000350003	0.0071060554	0.0002185228	0.0071639565	0.000350003	0.0071060554	-4.43293658071E-021	5.72016042261E-027	-4.35241411651E-021	5.6739284332E-027		107.974256579	14616.7760858	373.809981257	14701.6288613	-0.0200977024	0.1148265197	0	0
24	1.3		1.69123733654E-006	0.0011922192	2.81453752695E-005	0.0011990386	2.86736955327E-005	0.0011942297	-9.63462980845E-006	0.0011981788	3.4006568299E-018	2.39709291978E-015	5.65895561149E-017	2.41080430558E-015		-0.0006413726	0.0182501137	0.0013868674	0.0175717906	-0.0003715942	0.0183447685	-0.0016003393	0.0175612752	3.40059460237E-021	1.77065692972E-024	5.65896906704E-020	1.70484458846E-024		99.5803469188	3429.03359866	115.158696913	3317.78443456	-0.0147879437	0.2758028736	0.0031888888	0.0336927899
24	1.4		0.0001556926	0.0009846049	1.03401378059E-005	0.0009822368	0.0001724211	0.0009847048	-3.1194506468E-005	0.0009831408	3.45067327717E-015	2.18221476656E-014	2.29171569688E-016	2.1769662782E-014		0.0002707569	0.0148592641	0.0004536806	0.0143131642	0.0001789037	0.0149168101	-0.0006421194	0.0143452849	3.4506764691E-018	1.7517800177E-022	2.29176918147E-019	1.68739937098E-022		-245.143231862	60506.6458761	-2072.1466096	57382.4112678	-0.0081833946	0.2220167658	0.003675638	0.0369592571
24	1.5		-0.0001567173	0.001127752	0.0003067737	0.0011221915	-0.0001677936	0.0011282148	-0.0003119668	0.00112091	-3.82876687498E-014	2.75521759395E-013	7.49479934063E-014	2.74163259896E-013		0.0005542502	0.0166965131	0.0003402641	0.0170026386	0.0007278583	0.0167021238	-0.0005982001	0.0170301317	-3.8286874772E-017	2.39178166879E-020	7.49484808287E-017	2.43563484085E-020		249.424096995	39577.4058383	386.806631924	38459.7496752	-0.0063659782	0.2390634571	-0.0002207454	0.0221300001
24	1.6		9.97783731997E-005	0.0009740001	5.69837520656E-005	0.0009844662	6.57043685515E-005	0.0009764386	-0.000055305	0.0009829244	2.68711362076E-013	2.62305882708E-012	1.53462097349E-013	2.65124473899E-012		-0.0012165643	0.0152443031	0.0004410398	0.0144725515	-0.0007542544	0.0152244323	-0.0011367725	0.01453917	2.68499601662E-016	2.65348674937E-018	1.53538869101E-016	2.51915194163E-018		-209.642187503	6566.27859275	42.9686997963	6568.72021344	-0.0602552559	0.3163628441	-0.0002365524	0.0314549813
24	1.7		-7.18131108492E-005	0.001121808	0.0004602778	0.001114045	-6.74192234571E-005	0.0011198651	-0.0004954101	0.0011172761	-2.13185653911E-012	3.33023104603E-011	1.36639350123E-011	3.30718517641E-011		0.0008102457	0.0169789157	0.0018380041	0.017322473	0.0002703718	0.0170602402	-0.0019713538	0.0173298173	-2.11471947373E-015	3.5911442904E-016	1.37028103761E-014	3.66380795956E-016		-33.9568628136	1200.81221277	29.6033688205	1234.66117629	-0.0060419214	0.2262292348	-8.78882529146E-006	0.0370650754
24	1.8		2.99353185047E-005	0.0014027775	2.45311344639E-005	0.0013723337	7.33173436595E-005	0.0013984092	-2.84146007706E-005	0.001378968	9.79606792742E-012	4.59040848203E-010	8.02761388401E-012	4.49078507834E-010		0.0025090423	0.0213580357	-0.0006416051	0.0207418386	0.0016035706	0.021388066	0.000651175	0.0208158879	1.6244353036E-014	5.48905469151E-014	6.37867710463E-015	5.33069278964E-014		-50.1256698386	1024.32975626	-16.3672288105	1003.92993224	-0.0071746094	0.2910430577	-0.0031794155	0.0742825659
24	1.9		-0.0001529113	0.0011826434	0.0002468074	0.001186729	-0.0001880136	0.0011798798	-0.0002473897	0.0011903199	-5.51581077834E-010	4.26602365226E-009	8.90281005638E-010	4.28075896647E-009		-0.000400097	0.0176194765	0.0019348997	0.0183634748	-0.0010227436	0.0175150119	-0.0018644683	0.0184124059	-6.7650609627E-013	5.50228268451E-012	1.49452057921E-012	5.73462191831E-012		-83.1834914226	2951.74898913	-132.40579932	3122.19345598	0.0089627636	0.2426944582	0.0006616636	0.039366465
24	2		-9.66094161563E-005	0.0016857932	0.0001291202	0.0016407828	-0.0001121863	0.001681338	-0.0001349501	0.0016370538	-3.84150280012E-009	0.000000067	5.13411142967E-009	6.52417630362E-008		0.0030279549	0.0251392305	0.0017490242	0.0240684307	0.0029717734	0.0249414352	-0.00198545	0.0241904975	1.11084851943E-010	0.000000001	7.1502313687E-011	9.13295140426E-010		-40.092588377	724.01783113	-6.1435322694	661.448467621	0.0197651951	0.3203986027	0.0016899105	0.0372785509
24	2.1		-0.0004515349	0.0020281473	-8.51498747609E-005	0.0020518472	-0.000449935	0.0020295953	0.0001011977	0.0020584431	-1.97921567968E-007	0.000000889	-3.73248255234E-008	8.99315905251E-007		-0.0012884478	0.0301786498	-0.0008311398	0.0296520209	-0.0015714071	0.03002928	0.0007421711	0.0300355536	-6.10201838029E-009	1.39147464395E-007	-3.86991286198E-009	1.36720353455E-007		-105.205329585	5375.98966477	-22.3195029637	5368.97523202	0.0317493954	0.3900889434	-0.0032454853	0.0648739208
24	2.2		-0.0002163809	0.0020797748	-0.0004176623	0.0021251667	0.0003718504	0.002091633	0.0004542135	0.0021181849	-1.04418508888E-006	1.00526020779E-005	-0.000002017	0.000010264		-0.0024926957	0.0323897974	0.0007827072	0.0320206853	-0.0014597887	0.0325653567	0.0002837455	0.0322738823	-1.34723574943E-006	1.81456669472E-005	4.35707619843E-007	1.79401789551E-005		21.297558145	1099.72712348	32.3911482672	1057.41620899	0.0244597828	0.3894558174	-0.0092405428	0.066803468
24	2.3		0.0004162508	0.0021767787	-0.0002731288	0.0020691636	0.0061112743	0.0021406272	0.0002085199	0.0020782513	0.000023878	0.000116421	-1.44480597614E-005	0.0001097484		0.0059257776	0.0327787457	0.0005898028	0.0329310023	0.0034128094	0.0325462571	0.0013233851	0.0314544145	0.0004697403	0.0022344026	3.96637664051E-005	0.0022418045		1.2184797656	139.295711424	-10.1524299013	123.71143227	0.0200290247	0.3682841588	-0.0028819243	0.1316174681
24	2.4		0.0071839881	0.001378911	-4.04251564791E-005	0.0011194471	0.0631241862	0.0012614566	9.73816432699E-005	0.0012273143	0.0064925316	0.0008433907	-3.68132526456E-005	0.000628924		0.0250713955	0.0202298609	0.0068785973	0.0184439323	0.0032864258	0.0194051427	-0.008248934	0.0180640402	0.2931111522	0.1708882906	0.0557153732	0.1534639881		0.3728057533	0.2618155214	0.0792601764	0.2479845712	0.604741871	0.0148735529	0.000028896	0.0041927994
24	2.5		0.3639579043	0.001256357	8.37084691155E-005	0.0006550921	0.4121183236	0.0010833048	7.1118855359E-006	0.0008170526	3.2141337669	0.0049462345	-0.000986283	0.0045892519		0.0424793575	0.0136862688	-0.0001321105	0.0103725493	0.0187015787	0.0116462482	0.005356163	0.0107606429	3.0234948538	22.6394986458	-6.8106300522	31.9316107099		0.6666574873	0.0001513881	-3.54010934685E-005	0.0001691194	0.6662965346	0.0001014947	1.99618277743E-005	5.44503950641E-005
24	2.6		0.211695928	0.001148006	0.0006960318	0.0011629478	0.0878488223	0.0014669026	-0.0001508821	0.000950865	11.7338646138	0.0033517113	0.000143612	0.0019149534		-0.0016539814	0.0187551837	-0.0017798683	0.0176822651	0.059762865	0.0233948408	-0.0039947202	0.0199732169	8.6995398461	2.862159159	-0.2775157118	2.1960509561		0.6666631561	1.19022879289E-006	-1.12076413234E-007	8.86215894417E-007	0.6628521056	0.0009748548	-0.0001672026	0.0004733411
24	2.7		0.019806178	0.0013051002	-0.0001771596	0.0012621728	0.0007253656	0.0013383459	0.000263246	0.0012214091	11.9997961266	0.0002590687	-4.79125349315E-005	0.0002204245		0.0037630175	0.0196133866	0.0087580911	0.0187198332	0.0102206558	0.0194088968	-0.0082451584	0.0189142114	0.0108724491	0.0157222641	-0.0066278645	0.0152374061		0.6666666625	0	-2.55716043913E-009	5.87881591445E-009	0.2635110084	0.1449619074	-0.0015643878	0.0335387966
24	2.8		0.0009638651	0.0016310205	0.0004891373	0.0016319168	-0.0008145438	0.001650451	-0.0005308678	0.001645495	12.00001425	0.0004116457	8.80948349801E-006	0.0000273		-5.96524384417E-005	0.0235548668	-0.0029383672	0.0239553668	0.0003332023	0.023696806	0.0031037578	0.0243765489	1.90504092753E-005	0.000160214	1.54403380113E-005	0.0001653523		0.6666666667	0	5.96005170603E-012	6.3792996912E-011	0.0318455893	0.3191821368	-0.0106627589	0.0746541136
24	2.9		-0.0001029395	0.00137862	0.0001600925	0.0013343546	-0.0003029574	0.0013660623	-0.0001634554	0.00134339	12	0	2.46269775998E-007	2.02430376644E-006		0.0035929016	0.0199122334	-0.0007807223	0.0203767074	0.0018378624	0.0197938945	0.0002437595	0.0204653819	-2.90563970027E-006	7.4709158057E-007	-2.46246074363E-010	8.4290151178E-015		0.6666666667	8.96425917309E-006	3.15970117517E-020	5.98927188511E-019	-0.0154660826	0.2807443467	-0.0035957022	0.0653975093
24	3		0.0001825493	0.0015696687	0.0002113697	0.0015901424	0.0002119223	0.0015502695	-0.0001718511	0.0015938451	12	0	2.3494158904E-008	2.17901468529E-007		-0.0014353757	0.0230921195	0.0026180726	0.0241108689	-0.0030398403	0.0232739408	-0.0025789882	0.0236278559	2.89740950928E-011	2.39287189829E-013	-2.34909322319E-011	1.09801317326E-015		0.6666666667	3.7522769014E-005	-3.41166918253E-022	5.35634170458E-022	0.0091179215	0.2856335468	0.0002258591	0.0521354224
24	3.1		-0.0003801634	0.0013259613	2.80624817549E-005	0.0012993554	-0.0003301247	0.0013266359	-1.61020796134E-005	0.0013050601	12	0	1.9971025215E-010	1.61860976802E-008		0.0022870936	0.0200661869	0.0002749644	0.0196226627	0.0018591991	0.020304331	-0.0007424024	0.0196670293	-4.09441272179E-012	3.12329473742E-021	-1.99745209739E-013	9.16149669238E-018		0.6666666667	0	7.63528297941E-024	2.00507661875E-024	-0.0268259568	0.2660741866	0.0106057533	0.0527199684
28	0		-7.91314682518E-005	0.0004290645	-6.86366436207E-005	0.0004306491	-7.91314682513E-005	0.0004290645	6.86366436216E-005	0.0004306491	5.40140279317E-048	3.63796169972E-047	-3.18630137496E-034	1.99919144126E-033		-0.00040785	0.0063972703	0.0003759378	0.0063726286	-0.00040785	0.0063972703	-0.0003759378	0.0063726286	-3.67349911728E-037	2.74796407087E-060	5.52425470332E-051	6.98077848121E-074		-0.0046564133	0.0939264674	-2.51682019275E-016	3.54613671376E-015	0.0083741034	0.0894755449	0	0
28	0.1		-0.0001143191	0.0005474651	1.22776554914E-005	0.0005537606	-0.0001146892	0.0005473557	-1.50483983695E-005	0.0005542312	-4.34740251547E-033	2.08198258731E-032	4.70765537008E-034	2.12152353895E-032		-0.0012682775	0.0082433334	-0.0013460474	0.0081622328	-0.0013855854	0.008241483	0.0013972613	0.0081632139	-4.37977787699E-036	3.36361451918E-058	4.66515824207E-037	3.32975371013E-058		3.3822376386	202.269398628	-15.3921179366	199.193722893	-0.0026488131	0.1175579632	0.000272812	0.0067620716
28	0.2		-8.69084370332E-005	0.0007647769	-6.30446880874E-005	0.0007654099	-7.71718978485E-005	0.0007650651	7.08534836749E-005	0.0007647347	-5.4551576651E-032	4.80041534009E-031	-3.95735192554E-032	4.8045195129E-031		-9.21924503796E-005	0.0113689102	-0.0009569025	0.0114235017	4.8113342709E-005	0.0113479431	0.0010149505	0.0114357164	-5.45529150136E-035	1.25422975676E-055	-3.9572302859E-035	1.26025155097E-055		-42.1938794774	2115.48639413	39.1122415224	2181.72891501	0.0191256329	0.1545308327	-0.0005379303	0.0143858231
28	0.3		2.87247588537E-005	0.0007377334	-1.2255221884E-005	0.0007471139	1.61103510065E-005	0.0007375461	8.60573335879E-006	0.0007462153	2.96504632006E-031	7.61507117123E-030	-1.26500743594E-031	7.71189889509E-030		-0.0013929028	0.0110757035	-0.0029363663	0.0109680341	-0.0012863445	0.0110559583	0.0026366919	0.0109506003	2.96504735183E-034	3.30429157245E-053	-1.26500525989E-034	3.27217047784E-053		17.7777882898	182.860549886	4.284433963	178.599653205	0.0021191238	0.1582060403	0.0007007867	0.0174519353
28	0.4		-0.0001095315	0.0005331525	7.72408049432E-005	0.0005354796	-0.0001095315	0.0005331525	-7.72408049441E-005	0.0005354796	-1.85925183839E-029	9.05004023193E-029	1.31113058327E-029	9.0895425048E-029		-0.0004807359	0.0079642218	-0.0007643242	0.0079149161	-0.0004807359	0.0079642218	0.0007643242	0.0079149161	-1.85925182833E-032	6.42539063623E-051	1.31113056481E-032	6.38561183193E-051		73.3563221743	1846.46822532	-24.4234919705	1837.09082903	-0.0008414465	0.1178688787	0	0
28	0.5		9.43520179686E-006	0.0003894682	-3.56158705348E-005	0.0003883815	9.43520179703E-006	0.0003894682	3.56158705348E-005	0.0003883815	2.63374442378E-029	1.08716533434E-027	-9.94186047373E-029	1.084132072E-027		0.0003097185	0.0057943912	-3.0264351344E-005	0.0057917965	0.0003097185	0.0057943912	3.0264351344E-005	0.0057917965	2.63374442389E-032	1.26419212106E-048	-9.94186047316E-032	1.26362614691E-048		-128.013386485	49208.4089655	1195.92526268	49534.6437416	-0.0100834623	0.0906626744	0	0
28	0.6		-8.24747853221E-005	0.0010201554	-5.51841089005E-005	0.0010197941	-8.09165662483E-005	0.0010206802	6.77683063866E-005	0.0010205156	-3.78589720523E-027	4.68289591584E-026	-2.53315808595E-027	4.68123750802E-026		3.95001744837E-005	0.0153694905	0.0017621492	0.0151425847	1.80022966305E-005	0.0153510845	-0.0016825412	0.015163133	-3.78589720539E-030	9.06804981016E-046	-2.53315808591E-030	8.93417359573E-046		37.3526873118	1082.12028089	-34.8492347252	1087.14798314	-0.0106002849	0.2261808234	6.60387033372E-005	0.0190137307
28	0.7		-1.07584249518E-005	0.0005029344	1.08825609201E-005	0.0005044695	-1.21068543648E-005	0.0005028798	-1.02050557651E-005	0.0005044544	-8.12120577803E-027	3.79650541374E-025	8.21491039804E-027	3.80809433841E-025		-0.0003360082	0.0075189683	-0.0009171456	0.007461781	-0.0003446031	0.0075187113	0.0009109837	0.0074597597	-8.121205778E-030	1.19966994554E-043	8.21491039793E-030	1.19054545476E-043		67.9299939778	1504.43863418	-21.7280421867	1495.10638533	-0.0014853407	0.1112936744	-0.0001212547	0.0012333342
28	0.8		-3.77566149167E-005	0.0009050624	-3.5715311741E-005	0.0009012965	-0.000041342	0.000905123	3.48938298681E-005	0.0009014462	-4.68695523409E-025	1.12350702278E-023	-4.43355221568E-025	1.11883217977E-023		0.0004610824	0.0134655593	0.0005933014	0.0134305721	0.0004502256	0.0134820289	-0.0005980342	0.0134206363	-4.68695523431E-028	5.8100112029E-041	-4.43355221567E-028	5.79491557692E-041		-87.311102954	4775.47130971	-48.199289501	4828.03311849	-0.0047246337	0.1862205253	-0.0001678926	0.0194146562
28	0.9		8.03657786697E-005	0.000488959	-7.87533534665E-005	0.0004928668	8.03657786688E-005	0.000488959	7.87533534661E-005	0.0004928668	1.64056504829E-023	9.98146406577E-023	-1.60764810606E-023	1.00612379014E-022		-0.0008803368	0.0072919404	0.000764921	0.0073040618	-0.0008803368	0.0072919404	-0.000764921	0.0073040618	1.64056504821E-026	8.50833971231E-039	-1.6076481061E-026	8.52248268978E-039		-16.9719021829	741.754190318	-10.4248485528	727.145087731	-0.0040253872	0.1027507632	0	0
28	1		0.000041011	0.0004725034	-0.00003896	0.0004679213	4.15158434348E-005	0.0004723479	3.75862290227E-005	0.0004676015	1.37672605501E-022	1.58617563696E-021	-1.30787215137E-022	1.57079378436E-021		0.0010742624	0.006923456	-0.0003782945	0.0070804976	0.0011122068	0.006909697	0.0003381576	0.0070746689	1.37672605502E-025	2.18460910419E-036	-1.30787215138E-025	2.23416154818E-036		61.6264514296	2028.66874419	-141.721813211	1984.46257428	-0.0077930087	0.110450371	5.34394286878E-005	0.0077564238
28	1.1		2.89146264129E-006	0.0005011663	4.34296457601E-005	0.000496625	2.89146264126E-006	0.0005011663	-4.34296457601E-005	0.000496625	1.59622137621E-022	2.76664088968E-020	2.3974919738E-021	2.74157074296E-020		0.0010113299	0.007446815	-3.8368584512E-005	0.0074053197	0.0010113299	0.007446815	3.8368584512E-005	0.0074053197	1.59622137702E-025	6.35433967368E-034	2.39749197384E-024	6.31893189447E-034		-49.6371964567	1274.72976683	-39.6108204176	1295.38638963	-0.0007820935	0.1011864782	0	0
28	1.2		-6.37750783767E-005	0.0010400401	7.595472498E-005	0.0010305457	-5.73158294117E-005	0.001039587	-8.6235101324E-005	0.0010313676	-5.78957433271E-020	9.4415991174E-019	6.89526128237E-020	9.35540865732E-019		0.001018967	0.0154492444	-0.0014926122	0.0153071183	0.0008822945	0.0154938853	0.0016179254	0.0153012455	-5.78957433023E-023	3.56497329038E-031	6.89526127882E-023	3.53217697036E-031		37.9302748065	855.935202698	11.5820460129	875.268897767	0.0107406365	0.2054597076	0.0010929168	0.0212088597
28	1.3		5.77291947867E-005	0.0006089184	8.30502881612E-005	0.0006009515	5.77291947872E-005	0.0006089184	-8.30502881612E-005	0.0006009515	8.61819571781E-019	9.09031812891E-018	1.23982563668E-018	8.97138371506E-018		0.0014607386	0.0090715215	-6.16745109601E-005	0.0089405587	0.0014607386	0.0090715215	6.16745109601E-005	0.0089405587	8.6181958093E-022	5.66080488159E-029	1.23982563627E-021	5.57908196974E-029		-54.1951113166	932.712085651	30.2626131292	944.961081623	-0.0085685307	0.1328598256	0	0
28	1.4		-7.64653834606E-005	0.0005870176	4.10528585784E-005	0.0005855576	-7.40297429216E-005	0.0005870826	-4.47902883896E-005	0.0005858706	-1.87719444308E-017	1.44110517032E-016	1.00783390782E-017	1.43752100242E-016		0.0002802189	0.008849611	-0.001416767	0.0088255918	0.0002327064	0.0088712188	0.0012167011	0.008832971	-1.87719439575E-020	1.49338350181E-026	1.00783366873E-020	1.48933027705E-026		29.7371017844	904.326780656	-50.7526135454	915.662428904	-0.0092289096	0.1257600427	0.0003288732	0.0105423607
28	1.5		0.0001505407	0.0009715445	-0.0001442709	0.0009601873	0.0001750616	0.000972077	0.0001164319	0.0009576159	6.07747398553E-016	3.92221887181E-015	-5.82435670258E-016	3.87636871748E-015		0.0013131929	0.014608144	0.0008342616	0.014333895	0.0016703156	0.0146133699	-0.0013037764	0.0143782346	6.07747997827E-019	6.6663995236E-024	-5.82435289546E-019	6.54124627434E-024		11.3972054031	1984.12850078	-105.225532292	1854.55860061	-0.0125316822	0.2271876063	-0.0023224643	0.0268410994
28	1.6		-2.38276948731E-005	0.0013252989	6.94054072171E-005	0.0013056898	-5.11912363167E-007	0.0013263969	-9.06748040762E-005	0.001307477	-1.58188703104E-015	8.79847705991E-014	4.60772343867E-015	8.66829510301E-014		0.0016808992	0.01952413	-0.0013249111	0.0198429285	0.0016236021	0.0196538856	0.0014239976	0.0198542657	-1.58167959369E-018	2.40944561101E-021	4.60755993324E-018	2.44878798558E-021		-0.8174290037	806.333880298	-27.7396281167	793.387149777	0.0206448824	0.2651564563	-0.0018902565	0.0632349981
28	1.7		-0.000183265	0.0019382635	-0.0001455854	0.0019703304	-0.0002062485	0.001921608	0.0001693076	0.001964505	-2.00077016161E-013	2.11607484735E-012	-1.58940900709E-013	2.15108340411E-012		-0.0018551586	0.0293732328	0.0011925054	0.0300057311	-0.0024674355	0.0290393559	-0.0011507501	0.0293934025	-2.00138928088E-016	9.8027122044E-019	-1.58901104505E-016	1.0013792644E-018		24.8397168106	1362.34743943	-37.4220730293	1330.14431527	-0.0016842921	0.4185232695	-0.0035551892	0.0715781334
28	1.8		0.0001183797	0.0014197684	-2.22288813283E-005	0.0014002435	9.93589411646E-005	0.0014197205	-7.22136677199E-006	0.001401926	2.12530239651E-012	2.54894375634E-011	-3.99079962004E-013	2.51389038606E-011		0.0015530867	0.0212243875	-0.0010466244	0.0207776147	0.00141626	0.0211563585	0.0006581148	0.0208651881	2.1393189485E-015	1.91548488893E-016	-4.08525643002E-016	1.87516390844E-016		-18.7710694888	1351.57344311	47.0498765238	1334.7214316	-0.0146627234	0.3080652188	-0.0014342619	0.0367000866
28	1.9		-0.000064149	0.0020022599	-2.27602826249E-005	0.0019759158	-3.60720758405E-005	0.0020095748	7.26492263065E-005	0.0019738432	-1.89390010327E-011	5.91136481686E-010	-6.7196323461E-012	5.83358794009E-010		0.0014863682	0.0302022693	9.71226503992E-005	0.0294489176	0.002018683	0.030665266	0.0003652177	0.0296481346	-1.53114032612E-014	7.37109780659E-014	-6.48259993529E-015	7.18723791871E-014		-95.9376307007	3962.38642099	-2.9775602483	4045.50383798	-0.0048755726	0.4057238294	-0.0019807866	0.0984175108
28	2		0.0001426241	0.0014263731	7.98709094409E-005	0.0014643752	0.000116109	0.0014271187	-5.83678642107E-005	0.0014587469	6.92443433719E-010	6.92508562737E-009	3.87776299542E-010	7.10958170508E-009		-0.0030135162	0.0218844846	-0.0049577996	0.0218148998	-0.0025038388	0.0216847144	0.0045483387	0.0216115024	-1.2964058165E-012	1.44436809834E-011	-2.88435589642E-012	1.43977641817E-011		4.5967163564	96.8792365241	0.5988015328	91.0761521304	0.0367364271	0.2537092917	-0.0006859503	0.0519592199
28	2.1		6.79477834262E-005	0.0016671856	-0.0001771191	0.001694362	5.12132690238E-006	0.001665629	0.0001880974	0.0016962595	5.42486479284E-009	1.33107713699E-007	-1.41408952954E-008	1.35275686182E-007		-0.0018016449	0.0250437617	0.0044227368	0.0261980049	-0.0020308435	0.0252958984	-0.0035388258	0.0259132045	-3.15871541845E-010	4.46981913402E-009	7.75228548238E-010	4.67583305687E-009		-18.4046366911	242.651637513	-5.4612182132	266.357917044	0.0193981689	0.4842002677	4.66245928012E-005	0.069269005
28	2.2		-4.57772289516E-006	0.0017612513	8.38336995857E-005	0.0017549333	0.0002643283	0.0017747827	-8.39224184041E-005	0.0017776533	-5.94672648086E-009	2.31263705751E-006	1.10066403869E-007	2.3038551894E-006		0.0004005438	0.0273234913	-0.0040389793	0.0261823318	-0.0001838615	0.0281388387	0.0047662122	0.026479311	2.04610543692E-008	1.31877552346E-006	-1.94833115105E-007	1.26371633373E-006		28.6054222131	575.01714895	-29.1046507879	555.858661798	-0.0315185363	0.3778968581	-0.0071563507	0.126281489
28	2.3		-0.0002022563	0.0011172877	0.0003628983	0.0011219949	0.0020456219	0.0011151789	-0.0001856331	0.0011323687	-4.25516889747E-006	0.000024165	7.83046801507E-006	2.41823040765E-005		-0.0004804191	0.0166991062	-0.0010750259	0.0168041535	-0.0017608545	0.0171098291	0.0036968805	0.0167949789	-1.07234900493E-006	0.0002179503	-1.38388005553E-005	0.0002193194		-112.280800426	6609.83702846	163.634923595	6783.32886277	0.0523275854	0.2547262151	0.004174902	0.0750800955
28	2.4		0.002781326	0.001335943	-0.0008412898	0.0012322595	0.0383714416	0.0012851629	0.0008440253	0.0012736229	0.00149422	0.0004869661	-0.0002887276	0.0004259182		0.0096034535	0.0199497689	0.001429061	0.0196223413	0.0010649484	0.0193814532	-1.53350805781E-005	0.0194929375	0.0562794322	0.0710562893	0.0046871682	0.0691290113		0.3844811073	3.1471982533	-0.5797742048	3.3391590889	0.5222576041	0.0404588718	0.0017744202	0.0111377024
28	2.5		0.3439168357	0.0015174122	-2.29128932866E-005	0.0008277042	0.4008477915	0.0012737925	-0.0001720662	0.0010066577	2.8016247791	0.0064771026	-0.0001703708	0.0053642064		0.0500332399	0.0200085544	0.0013676543	0.013868686	0.018844509	0.0153045582	0.0014436961	0.0143190224	11.4177023177	33.0177896306	1.0751364342	16.0686676466		0.6665945265	0.0001967338	1.81981317752E-006	0.0001102545	0.6662151342	0.0001481035	1.84327539436E-005	8.28260881885E-005
28	2.6		0.1600530851	0.002963539	-0.0001155541	0.002771561	0.049924625	0.00356688	0.0002982638	0.0022640426	11.8872782168	0.0057810482	-0.0004717973	0.003317687		0.0097026913	0.0488708721	0.0051596882	0.0471546193	0.0669463064	0.0574432725	-0.0010683499	0.047025176	5.5320178368	4.1496762309	-0.2741198732	3.3792937038		0.6666648033	1.65061704998E-006	-9.23532386972E-008	1.13982831638E-006	0.6570836951	0.0051604667	7.35077011995E-005	0.002218107
28	2.7		0.0093331798	0.0012033854	-0.0001737418	0.0012920045	-0.0002961358	0.0012324715	0.000287381	0.0012503652	12.0000187718	5.54311659908E-005	-2.58928138138E-005	0.0001132123		-0.0082026222	0.0189850425	-0.0008957993	0.0188043216	-0.0016479133	0.0187933561	-0.0006669855	0.018991231	2.16517555501E-005	0.004379867	-0.0001489604	0.0044192048		0.6666666667	0	-4.92742444379E-011	1.4613674169E-009	0.0829480279	0.205031788	0.0081952322	0.0599825795
28	2.8		0.0008439359	0.0010393582	-0.0001232414	0.0010250255	0.0002319609	0.0010395884	0.000060777	0.0010068759	11.9999981322	0.0001630239	-3.36365874029E-007	5.58145996852E-006		0.0017161188	0.0162658166	-0.0009514463	0.0160255019	0.0038828038	0.0162162866	0.0018859137	0.0154325418	2.21208723102E-005	1.91263031583E-005	0.000001585	1.55832100758E-005		0.6666666667	9.25683992823E-006	5.24032686463E-013	5.15317409266E-012	0.0274054337	0.2195041748	0.0114762695	0.0649206477
28	2.9		-7.89642289832E-005	0.0018624693	-0.0001229996	0.0018201179	-8.32488792239E-005	0.0018549344	7.17145024038E-005	0.0018237789	12	0	-2.41854589592E-008	0.000000615		0.002687883	0.0285727531	-0.0045863554	0.0281269457	0.0019752355	0.0284252693	0.0041855615	0.02812385	-1.42884877882E-008	5.1826674857E-008	2.41854022975E-011	1.56499844368E-015		0.6666666667	5.09072520304E-005	-1.09512260245E-021	9.98677575828E-021	0.0052141761	0.4108031072	-0.0010797358	0.0638338643
28	3		9.05623458731E-005	0.0021754921	1.24454203082E-005	0.0021609572	9.53332683474E-005	0.0021816997	-4.49517553752E-005	0.0021579988	12	0	9.21881392894E-010	4.42563469488E-008		0.0007299712	0.0328064029	0.0017878678	0.0314714609	0.0011911967	0.0326241699	-0.0014964296	0.031870085	1.9551178049E-012	1.37211248995E-020	-9.22074789889E-013	8.22630163806E-017		0.6666666667	0	-1.88170190798E-023	1.43776397664E-023	-0.0388781855	0.6579930622	0.0014430684	0.0881381207
28	3.1		0.0001466666	0.0013930418	-0.0001276064	0.0013997994	0.0001417534	0.0013963515	0.0001394763	0.0014055981	12	0	-1.73940551468E-010	1.75291828936E-009		-0.0005479456	0.0216998522	-0.0010374449	0.0205737311	-0.0007522067	0.0219105556	0.0013416545	0.0207045692	1.7679734771E-013	3.40764598257E-023	1.73941722443E-013	1.29736805891E-017		0.6666666667	0	1.31684190327E-023	2.14444709309E-024	-0.0150442608	0.299139281	-0.0002758304	0.0636661531
12	3.2		0.0021529685	0.0011933014	-0.0003450214	0.0011494797	0.0017540305	0.0011933173	0.0004461375	0.001149809	11.9999950873	0.0007891239	-1.63930719585E-006	4.22360439469E-006		0.00442674	0.0179485421	-0.0016216031	0.0181757909	0.0043957182	0.0178960679	0.0010663429	0.0183513455	0.000001345	5.3107391961E-006	1.74676562893E-007	3.10654722066E-006		0.6666666667	1.60620970588E-005	1.33513551514E-013	2.39702065801E-012	-0.021869335	0.268019472	-0.0031023078	0.0161272254
12	2.525		0.4500531397	0.0003400353	3.25164804988E-005	0.0001523125	0.4506048403	0.0003391983	-4.09395739061E-005	0.0001535088	5.9597312668	0.0007436357	0.0011052847	0.0007779982		0.033860367	0.0032042809	9.64081169805E-005	0.0019715208	0.0335393321	0.003188945	-0.000123665	0.0019890483	-2.5293035282	0.5435706356	0.0523381959	0.6746605691		0.6666745973	1.58948784975E-005	1.38210571889E-007	1.92073789735E-006	0.6663903419	2.46242398843E-005	-1.02322722613E-007	0.000001697
12	2.55		0.4511936212	0.0003873181	-5.47928580528E-005	0.0002070771	0.4324899531	0.0004176911	2.36617803195E-005	0.0001685013	7.3287226558	0.0007587439	1.72459377097E-005	0.0008351786		0.0288353863	0.0036607341	0.0003172998	0.0026226232	0.0392684999	0.0041231287	-5.22924074231E-005	0.0023167689	-0.5841221843	0.3832346995	0.029837862	0.3309992997		0.6666678888	7.38351660026E-006	0.000000061	0.000000685	0.6663758599	0.000034103	1.00960887295E-006	4.9498536917E-006
12	2.575		0.4347738899	0.0005034071	-4.38945110988E-005	0.0003135335	0.3941683973	0.0005907347	-1.70716989179E-005	0.0002225403	8.622776343	0.0018639708	2.51275533426E-005	0.0010507221		0.025848625	0.0050494719	-0.0001950718	0.0041147057	0.0497451255	0.0065463061	0.000181001	0.0034025185	4.1635703369	1.5181108976	0.0780479606	1.5577711666		0.6666604407	2.03959468066E-005	1.28475869727E-007	2.37584535412E-006	0.6662966294	0.000039933	-3.20338317231E-007	1.09108410144E-005
12	2.625		0.3494695907	0.0011003463	0.0001395721	0.0009376089	0.2532399041	0.0014554019	-7.18336549685E-005	0.0006877674	10.7069143606	0.0052308798	-0.0005897803	0.0025931602		0.0143815617	0.0139788187	-0.0032496903	0.0131944301	0.0713405274	0.0201047324	-0.0001521507	0.013357197	10.73884618	3.6305926924	-0.4467033879	2.5631900807		0.6666562502	4.06954201191E-006	-4.21623193342E-007	2.48979641076E-006	0.665757752	0.0002160741	-3.48219000304E-005	0.000091728
12	2.65		0.2886305692	0.0011466458	-0.000232988	0.0009883078	0.1731577024	0.0015253402	0.0003774248	0.0007369528	11.340184189	0.0043116923	-0.000665222	0.0019694286		0.0162262267	0.0159695329	-0.0018134937	0.0154375473	0.0856111623	0.0224146942	0.0041269743	0.0154189311	8.4697279331	2.2140153042	0.4805331405	1.5476649916		0.6666593506	3.33723916795E-006	4.15778455135E-007	1.33752644455E-006	0.6647790166	0.0004079675	4.79742228732E-005	0.0001700669
12	2.75		0.0963840577	0.0014088351	-0.0012507999	0.0014279404	0.0221445833	0.0016366011	0.0011209783	0.0012472601	11.9754274143	0.0014044976	-0.0008355338	0.000943773		-0.0016568905	0.0219870896	0.0025770177	0.0211463241	0.0343257649	0.022912297	-0.0053257057	0.0223016912	0.3980448447	0.1932467562	-0.044236014	0.1740415769		0.6666663583	0.000001153	-3.42160574717E-008	1.34853353326E-007	0.6418031491	0.0062908824	-0.000398397	0.0014128329
12	2.85		0.027915604	0.0020458938	0.0001980777	0.002069155	0.0015582432	0.0021045611	-0.0001481084	0.0019764508	11.9994413217	0.0005250256	3.4111659164E-005	0.0004744985		-0.0013068029	0.03105943	-0.0035841374	0.0298210909	0.0071376277	0.029832167	0.0058200982	0.0295413277	0.0085081158	0.0215973659	0.0042059164	0.0212868206		0.6666666601	2.38687476209E-006	3.24540319411E-009	1.64263854225E-008	0.4071735495	0.1150395782	0.0030965849	0.0254579982
12	2.475		0.3903921044	0.0007071214	2.28998908491E-005	0.0002624416	0.4325860765	0.0006015424	-6.13686274021E-005	0.000374846	3.3039755791	0.0026640876	0.0002758187	0.0017980712		0.0517551456	0.0078659792	-0.0002832777	0.0040273058	0.0265685888	0.0060328037	0.0011187128	0.0049598261	5.5664358618	8.7132102452	5.4762503159	48.1901358334		0.6666334732	0.0001129229	0.000088221	0.0007688325	0.6662796889	5.27762022523E-005	4.36115721883E-006	1.38233439631E-005
12	2.45		0.3272268089	0.0011136395	4.30557614184E-005	0.0004474682	0.396730169	0.0008759358	1.89127195887E-005	0.0006598698	2.1607273119	0.004077923	0.0002986206	0.0023093911		0.0630349248	0.0141383897	-0.0051793373	0.0079400394	0.0201155845	0.0097825724	0.0036387522	0.0092219415	8.2205690171	2.7091451233	-0.6421690489	4.9100416578		0.6664703799	0.000068223	-0.000012463	0.0001016109	0.6661139665	0.0001109707	-2.27552321359E-007	0.000041329
12	2.425		0.2502860262	0.0014085639	-0.0001393437	0.0005865543	0.3477521516	0.001024236	0.0004063405	0.0008319883	1.2524731753	0.0048525091	0.0004527892	0.0022859988		0.0880385551	0.0213950838	0.0043533949	0.0115364987	0.0191565582	0.0130433327	-0.0036055628	0.0122705137	11.8037177669	3.789139808	1.1406145684	2.5336336775		0.6658283374	0.0002774631	8.67128184713E-005	0.0001987325	0.66560794	0.0002225919	-6.74524769601E-006	8.34587661211E-005
12	2.35		0.0624726525	0.0023071162	-0.0004826014	0.0014443292	0.1697023718	0.001867818	0.0002680624	0.001719757	0.1271800055	0.0036083361	-0.0006997365	0.0018703715		0.0599411576	0.0347656066	0.0071705237	0.0300698953	0.0098370397	0.0277121223	-0.0071919848	0.0271017715	2.116206748	1.0091134726	0.118954087	0.7377076718		0.6525081188	0.0066792185	0.0005954846	0.0048577873	0.6594590652	0.0025774467	-2.06421127406E-005	0.0008025104
14	3.2		0.0004613102	0.0016047973	-0.0002416338	0.0015110101	0.0002651192	0.0015941739	0.0003610972	0.0015039028	12	0	-3.44439025415E-007	1.43454673763E-006		0.006717382	0.0234749425	0.000308778	0.0225481055	0.0064287458	0.0230216639	-0.0004391696	0.0223763186	-6.83532803058E-007	2.280908392E-007	3.44407287767E-010	7.01713796568E-015		0.6666666667	3.72382075412E-005	-2.67025404655E-021	1.68177310597E-019	0.0190433544	0.2942381813	-0.000373503	0.0660139305
14	2.525		0.435551055	0.0010318636	-3.57769400942E-005	0.0005001114	0.4362920585	0.0010311554	3.3664749611E-005	0.0005095828	5.9522309046	0.0026171152	-0.0008720857	0.0050892491		0.0382105341	0.0110233778	0.0020204513	0.0072242065	0.0376938559	0.0109962663	-0.0019096064	0.0074990668	-12.5015669951	6.3370266896	7.0609585198	56.9584925165		0.6667033327	3.32488915143E-005	2.16801747234E-005	0.0001756807	0.6663273957	7.49197494332E-005	2.26822807919E-007	1.73892972467E-005
14	2.55		0.437016801	0.0011444082	0.0001305444	0.0006674974	0.4130262727	0.0012612631	-0.000096162	0.0005348893	7.5676144285	0.0027106474	9.01158148604E-005	0.0028231261		0.0275072445	0.0108232662	-0.0008643367	0.0086845357	0.0415321988	0.0125650613	0.000472306	0.0075367138	-0.2734449173	1.3822399129	0.1665072172	1.6312942437		0.666667137	2.47071857535E-006	2.74414814287E-007	2.70876879253E-006	0.6663424868	0.000082489	-1.5538118266E-006	2.36544009571E-005
14	2.575		0.4126594597	0.0012504191	-0.000356182	0.0008792319	0.3593006092	0.0014809489	8.47707838801E-005	0.0006242989	9.0637293803	0.0057565925	0.0011480735	0.0035775072		0.0221786403	0.0131042042	0.0022340255	0.0114247107	0.0505993337	0.0167140812	0.0007582198	0.0099566527	7.9882756921	15.2790428523	-0.8634327921	14.3212516032		0.6666574817	1.7476328505E-005	-8.50279437438E-007	1.52330624268E-005	0.6662433768	0.0001232072	1.27640817455E-005	4.68081669998E-005
14	2.625		0.2984190707	0.0018961883	-0.0003086863	0.0017352347	0.1804300897	0.002476961	-0.0001812096	0.0012952729	11.2109872414	0.0078331031	0.0002905996	0.0042626335		0.0089211723	0.0242180212	-0.0043287003	0.0260298853	0.068037113	0.0329825418	0.0002370066	0.0246662229	9.2295467052	4.9235812023	0.3733274799	3.475934214		0.6666596761	3.75678734406E-006	2.78734191578E-007	2.63134375087E-006	0.6652767331	0.000540742	-8.71846123054E-005	0.0002830329
14	2.65		0.2266485816	0.0013387013	-0.0005994467	0.001301777	0.1024898546	0.0017106415	-0.0006089551	0.0010172321	11.6836568421	0.0039219029	0.0019479484	0.0019082558		0.0037049231	0.0214571486	0.0072399698	0.0204802921	0.0718782596	0.0277169262	-0.003899892	0.0213687461	6.2462724444	2.0242749943	-0.0453823868	1.3244035955		0.666662309	0.000001499	-3.16094897644E-008	9.24782581446E-007	0.6628953345	0.0009395986	0.0001358022	0.0003855467
14	2.75		0.0574700381	0.0012546848	0.0004799332	0.0012451868	0.0059277879	0.001367274	-0.0003777628	0.0011382474	11.9953016614	0.0007394439	0.0001667599	0.0005637077		0.0008827087	0.0203082985	0.004761997	0.0185090088	0.0213330121	0.0203498999	-0.0068366655	0.0188748919	0.1182252621	0.0787751826	-0.0261708994	0.0709600126		0.6666665884	1.02929530503E-006	-1.7330697394E-008	0.000000047	0.5949925117	0.0178974704	0.0003887985	0.0036978698
14	2.85		0.014860817	0.0010538614	-0.0002718201	0.001038971	0.0011631595	0.0010867843	0.000235151	0.0010135261	11.999826269	0.0001549005	-2.94055032287E-005	0.0001284259		0.0017515613	0.0168586342	0.0022650112	0.0156538314	0.0086481169	0.0169348977	-0.0015629865	0.0159339493	0.0025854569	0.0039008075	-0.0003368193	0.0036572503		0.666666665	1.79006993307E-006	-2.22805043736E-010	2.41888537206E-009	0.1869737232	0.1220325892	0.0044675464	0.025186776
14	2.475		0.3560913035	0.0023429217	-1.04413837989E-005	0.0009913755	0.4112225303	0.0019233437	-0.000397657	0.0013941437	2.8563651842	0.0085961454	-0.0009889806	0.0056785179		0.0533809876	0.0269152547	0.0020342231	0.0165339092	0.0207953999	0.0206109293	-0.0019911121	0.018132776	6.9103498065	7.017690396	-1.7104887678	20.5078828876		0.6665879021	7.6324271944E-005	-2.19712668109E-005	0.0002716739	0.6662218678	0.0001970086	-3.90063145125E-007	7.13234863833E-005
14	2.45		0.2715886168	0.0021682839	-0.0001451115	0.0009837484	0.3619139456	0.0016555461	0.0002230406	0.0013944792	1.6147097943	0.0088798667	0.0005884563	0.0049590776		0.0670055917	0.0294930262	-0.0013302755	0.0175394474	0.0142899169	0.0201490059	0.0008891839	0.0193446887	13.6347289167	28.0889660088	-0.9776791048	12.1334603973		0.6661990653	0.0007248819	-1.88551323391E-005	0.0002989567	0.6659216455	0.0002798256	8.33217886255E-006	0.00012888
14	2.425		0.1722371778	0.0016913008	-4.59375328452E-005	0.0009862689	0.2923523264	0.0012382665	0.000408707	0.0013027312	0.7422531192	0.0053110955	0.0001050726	0.0031117163		0.0563971893	0.0214228265	-0.0047307122	0.0183908493	-0.0048936722	0.0175122061	0.0027908343	0.0185888289	7.7490831425	2.9591034944	-0.0762173337	2.6788900596		0.6653327452	0.0005110269	-1.95431470702E-005	0.00046003	0.6654205701	0.0003580277	2.66527178575E-005	0.0002122065
14	2.35		0.0247070444	0.001476141	-0.000536754	0.0010583899	0.1128654175	0.0012446863	-0.000064852	0.0012891798	0.0376279438	0.0016233525	-0.0005765289	0.0009823224		0.041415489	0.0199311523	0.001732543	0.0194513103	-0.0044098956	0.0193936438	-0.0038051953	0.0204553198	0.9147431327	0.3180614811	0.0140837761	0.2770266226		0.6060104071	0.0216206037	0.0026217254	0.0195224072	0.6477935296	0.004272145	-0.0005110676	0.0014996552
16	3.2		-0.0003802964	0.0008853161	-6.21799114542E-005	0.0008728652	-0.000420856	0.0008837308	0.000023959	0.0008771691	12	0	-5.93326248925E-009	2.17239475737E-007		0.0016256064	0.0134693917	0.0024727511	0.013011666	0.0008580278	0.0135405564	-0.0024391606	0.0129750741	-1.04232939862E-010	6.38094751626E-013	5.93142136096E-012	1.08682460018E-016		0.6666666667	0.000005661	-1.14873495513E-022	1.77578012515E-021	-0.0247498795	0.2230604965	0.0139809224	0.0506107344
16	2.525		0.4295064263	0.0020000501	-2.44903362862E-005	0.0009534533	0.4303475809	0.0019760901	1.11050605463E-005	0.0009766753	5.9449754304	0.0029570521	6.58589418657E-005	0.0069316488		0.0368773298	0.0195106519	-0.0010147436	0.0136658501	0.035206681	0.0193772364	0.000085846	0.0134264768	-7.498668219	9.90255448	0.2231030152	4.8519130886		0.6666843077	2.36601473932E-005	4.51665217967E-007	1.12565660064E-005	0.6663386262	0.0001347892	-1.8675385228E-006	3.62552989558E-005
16	2.55		0.4299606433	0.001434733	4.45980539512E-005	0.0009280876	0.4014323542	0.0015862622	0.0001407237	0.0007508343	7.7953256169	0.0050739363	-0.0017311957	0.0098550669		0.0241543771	0.0148016744	-0.0014574118	0.0121178659	0.0393951557	0.0172201389	-0.0004125323	0.0108382878	-23.037783675	223.786074386	-12.4734657181	120.403970543		0.6667034875	0.0003576275	-0.000010746	0.0001034027	0.6663439935	0.0001161076	-8.21473348403E-006	4.33365088428E-005
16	2.575		0.3968200372	0.0024739895	5.98648863437E-005	0.0018883865	0.3323783072	0.0030928993	-0.0001963848	0.0014026894	9.4662953484	0.0130528996	-0.0006685676	0.0120421474		0.0190584369	0.026911288	0.0008596404	0.0251610704	0.0566876653	0.0360820639	-0.000748498	0.0238298116	3.0336550594	70.5521493127	-8.4068788224	139.289433394		0.6666649702	8.07136321618E-005	-7.91231237175E-006	0.0001307357	0.6661642753	0.0002822186	-1.89951355098E-006	0.0001293878
16	2.625		0.2519872222	0.0015243146	-1.95873175071E-005	0.001420745	0.1248073516	0.0020094103	0.0006086313	0.0010740334	11.5417441595	0.0053230379	-0.0019264144	0.0028059682		0.0089217992	0.0226280705	-0.0001593481	0.0232595958	0.0843623288	0.0319986577	-0.0079627945	0.023459576	9.576149012	3.5652869136	0.2933097886	2.5577570408		0.6666606783	2.32292487161E-006	0.000000188	1.60270041247E-006	0.6638690514	0.0008251259	-6.94169202015E-005	0.0004181696
16	2.65		0.1782325065	0.0023873359	0.0004999961	0.0025816782	0.0624544006	0.0027706926	-0.0002711273	0.002050937	11.8480194805	0.0050177467	0.0005589134	0.003047866		-0.0102562912	0.0366826646	0.0132526961	0.0393609823	0.0368579896	0.0388932757	-0.0050611139	0.0348338922	2.7003044225	1.8929062439	-0.2041817552	1.4827410845		0.6666650633	0	-1.21376503591E-007	0.00000088	0.6612533588	0.0024244185	0.0004305603	0.0013002577
16	2.75		0.0368308836	0.0010001306	0.0001823456	0.0010549838	0.0029630237	0.0010766628	-0.0002731433	0.0010000255	11.9985946752	0.0003590733	8.90355332147E-005	0.000322812		-0.0060204619	0.0153623988	0.0051446709	0.0156182998	0.0084996957	0.0155035114	-0.0055242007	0.0160029869	0.0255290143	0.0273003321	-0.009385024	0.0281809285		0.6666666519	1.64222544986E-006	-5.43365362746E-009	1.63125268213E-008	0.5169397004	0.0307327847	0.001860253	0.0066195899
16	2.85		0.0078809607	0.0011641038	-8.43710883805E-005	0.0011958781	0.0006570036	0.0011742246	9.73441468509E-005	0.0011648238	11.9999531105	5.14984130859E-005	-6.40273755733E-006	7.75870566517E-005		-0.0030385316	0.0179770004	0.0045297506	0.0181064467	0.0008910134	0.0177497992	-0.0058099837	0.0173437589	0.0001618827	0.0012747345	-0.0004167399	0.0012460782		0.6666666666	1.51728654639E-006	-2.41182445086E-010	7.21112158611E-010	0.0545737573	0.2152679314	0.0072235198	0.0486317405
16	2.475		0.327069336	0.0021537382	4.86519238331E-005	0.0009815363	0.3938758326	0.0017406587	-0.0002664923	0.0013360996	2.4462463543	0.0085030206	-0.0013611698	0.0059838301		0.0546155694	0.0261411548	-0.0023204511	0.0164725828	0.018498074	0.0193862231	-0.0031689979	0.0180547548	8.6811625346	10.5054964201	-0.973963708	8.599274158		0.6665463207	0.0001440792	-1.2543223396E-005	0.000119668	0.6661631946	0.0002109506	-2.62718312078E-005	9.45962174114E-005
16	2.45		0.2217857327	0.0027226967	0.0001249005	0.0013741774	0.328872048	0.0020489303	5.55945612789E-006	0.0018176734	1.1681513144	0.0105171665	6.71109230639E-005	0.0063676908		0.07069121	0.0397525771	0.0042546319	0.0261253322	0.011441355	0.027014098	-0.0030708727	0.0258622171	14.3454486478	14.9091873485	1.7508398624	12.3313391282		0.6657728856	0.001017693	0.0001297401	0.0009039702	0.665634185	0.0004978299	-3.63271750703E-006	0.0002583467
16	2.425		0.1201323173	0.0020376304	-0.0004515648	0.0012227822	0.2475249579	0.0015359537	-1.36026241848E-005	0.0015074568	0.4287262894	0.0053637142	-0.0016978054	0.0030030137		0.065178724	0.0308469794	-0.0180912923	0.0263884246	0.0021277204	0.0215592454	0.0112395041	0.0247843765	7.7536576791	3.6029419975	-1.0242182941	2.4965141137		0.6631319479	0.0016127715	-0.0004386991	0.0011344967	0.6641098426	0.0008613736	-4.45712408898E-005	0.0003656766
16	2.35		0.0130197801	0.0014258604	0.0005425016	0.0011494379	0.079517862	0.001308931	-0.0003770597	0.0013323277	0.0137040154	0.0010777168	0.0003697281	0.0007836901		0.0262097772	0.0205119032	-0.0034460872	0.0202876393	-0.0022752434	0.0225027459	0.0013944992	0.0212144715	0.3224302576	0.1773738817	-0.0248265564	0.1663101537		0.5401255173	0.0934565654	-0.0286754019	0.0733544201	0.6300075157	0.0093648206	3.74642414E-005	0.0027368558
20	3.2		0.0001568691	0.0023588395	-0.0002549636	0.002461852	0.0001700372	0.0023557356	0.0002940494	0.0024606129	12	0	-4.90857242528E-009	4.10749794773E-008		-0.0046924872	0.0367988045	-0.0017373182	0.0356920418	-0.0047731315	0.0365865529	0.0009005256	0.036075971	2.83843955805E-012	1.01950800456E-020	4.9096327504E-012	3.74139050396E-016		0.6666666667	0	-1.55610612889E-022	8.14660352224E-023	-0.055821293	0.6653485393	0.0082630244	0.1169206017
20	2.525		0.4263413238	0.0007067314	-0.0002602946	0.0003502946	0.4274552473	0.0007050078	0.0002271106	0.0003558108	5.9308660724	0.001242103	-0.0030084845	0.0030671708		0.0344738257	0.0067792913	-0.0011235423	0.0045891435	0.0338948657	0.0068550016	0.0016997818	0.0045968094	-14.3873215955	4.0620297728	-0.2422546934	5.3144964129		0.6666938566	7.63733251368E-006	-5.88777693377E-007	1.04399161401E-005	0.6663480815	4.72694312939E-005	2.55916484835E-006	1.31763683282E-005
20	2.55		0.4224895459	0.0014124471	-4.5073258026E-005	0.0009238392	0.3857688693	0.0016021889	0.000161624	0.0007948524	8.2253557461	0.0051976522	-0.0005478996	0.0051793095		0.0246343833	0.0140778242	-0.0009866357	0.0114975123	0.0417619365	0.0169010243	-0.0003415052	0.0117185099	0.0866938212	8.0578826925	-3.500970361	25.1009932664		0.6666667582	8.59092113418E-006	-3.54191201086E-006	2.53213372545E-005	0.6663195444	0.0001156567	-5.31993313029E-006	5.46406335605E-005
20	2.575		0.3664409631	0.0014077502	-0.0002431717	0.0012485747	0.2817673024	0.0017857255	0.0001012025	0.0009393503	10.1691895608	0.0074590274	0.0010505795	0.0068878474		0.010713484	0.0180567863	-0.000195274	0.0177645579	0.0584421439	0.0230431608	-0.0051713499	0.0168230738	4.1555814045	42.2442099336	-9.4629142872	73.3291728366		0.6666633518	0.00002267	-6.11133677595E-006	4.70932618371E-005	0.666027338	0.0002151669	-2.82975600064E-005	0.0001274407
20	2.625		0.1769976071	0.0017227358	0.0013952114	0.0017383768	0.0605207216	0.0020924461	-0.0005660483	0.0013726796	11.8507652517	0.003817739	0.0003710762	0.0021294661		-0.0011424885	0.0263798675	0.0111684751	0.0279054524	0.052635517	0.0303185909	-0.0010674717	0.0261448306	4.2364812309	1.9183453068	0.1089282879	1.469891719		0.6666646565	1.54819168558E-006	5.12046802413E-008	6.97436546443E-007	0.6605130731	0.0020819638	0.0004499398	0.0008972266
20	2.65		0.1075151661	0.0012107388	-0.0002055444	0.0011992601	0.0216554648	0.0013912175	0.0001151791	0.0010306603	11.9671311594	0.0014787481	-0.0001049696	0.0009466635		0.0012146863	0.0188127641	-0.0071063849	0.0203923625	0.0383425342	0.0211853956	0.0067549496	0.0188573223	1.1354676212	0.4556908147	0.1314938777	0.3637097161		0.6666661381	7.23725466869E-007	6.13195428229E-008	1.69357263808E-007	0.6455037271	0.0049812616	-0.0003066073	0.001703821
20	2.75		0.0148744284	0.0012356807	0.0003156705	0.0011897333	0.0005512461	0.0012564324	-2.76734506848E-005	0.0011564052	11.9998981695	0.0001784352	3.14682189559E-006	0.0001547394		0.0043256804	0.0183765685	0.0060614129	0.0179509479	0.0093681716	0.0179756985	-0.0071077384	0.0177550115	0.0044095809	0.006608957	-0.0026277511	0.0065125541		0.6666666646	2.03610432043E-006	-1.21643175327E-009	0.000000003	0.1886188822	0.1324464155	-0.0043371785	0.0337413452
20	2.85		0.0023898659	0.0015979205	1.54268427116E-005	0.0015640802	0.0004517229	0.0016000369	8.44536678321E-005	0.0015592112	11.99999222	0.0005072578	-0.000001549	0.0000285		0.0024530837	0.0239252605	0.0043936126	0.023811574	0.0029568783	0.0239060563	-0.0039389512	0.0242366801	4.24954993856E-005	0.0001646347	-0.000023942	0.0001691483		0.6666666666	5.51889069624E-006	-1.10847247255E-011	7.83094909758E-011	0.0380774131	0.2538443291	-0.0195421393	0.1073560509
20	2.475		0.2740375031	0.0015774384	-0.0006005366	0.0007851482	0.3619772471	0.0012195474	-0.0002144866	0.0010385041	1.7340334334	0.006805097	-0.0030445606	0.0044052951		0.0706936603	0.0225602128	0.0069594525	0.0151522949	0.0154392859	0.0161963778	-0.0031206313	0.0152056389	20.3227609703	23.3510468623	2.5174059468	18.6707236851		0.666200293	0.0006134701	8.00723046713E-005	0.0005600447	0.6658663395	0.0002202417	0.00001188	0.0001103616
20	2.45		0.1422577724	0.0017876174	-0.0005268631	0.0009906341	0.2665090194	0.0013400561	0.0010322714	0.0013072996	0.5603452022	0.0052711397	-8.29226412833E-005	0.002992753		0.0703440612	0.0308080232	0.0097276161	0.0187943789	0.0027549514	0.0203881298	0.0010642328	0.0190848768	11.9640220864	5.247725712	1.3910662309	3.3041790258		0.6641916019	0.0010834199	0.0002719411	0.0006820558	0.6647528513	0.0006355061	0.0001212301	0.0002981811
20	2.425		0.055627238	0.0020996241	0.0002849666	0.001421687	0.1707415789	0.001709973	0.0001829046	0.0016555579	0.1341473632	0.0036931955	0.0005678567	0.0020693476		0.0523200677	0.0324664041	0.0053242293	0.0273718767	0.0040137407	0.0259392661	-0.0013406232	0.0286962951	4.101889079	1.950524103	0.2504751373	1.3844545354		0.6521983049	0.0068282844	0.0007187459	0.0053246165	0.6596041362	0.0023015749	0.0002188601	0.0010640214
20	2.35		0.0026699446	0.0014042952	0.000155179	0.0012748865	0.0385684606	0.0013422322	-0.0002555781	0.0013690956	0.00146806	0.0005157033	5.28258766824E-005	0.0004425606		0.0118314553	0.0209642308	0.0010149323	0.0214283507	-0.0024855178	0.0212004977	-0.0059049358	0.0220866486	0.0478385305	0.0543689879	0.0019857479	0.054739549		-0.66537632	3.4401954176	0.2032565881	3.9287891861	0.4960380509	0.0553180866	-0.0027412559	0.0121987928
24	3.2		0.0003515575	0.0022262303	-0.0001136527	0.0022535845	0.0003863053	0.0022195118	9.1584542787E-005	0.0022441751	12	0	-1.03045616405E-010	2.52500409268E-009		-0.0014118195	0.0344637296	-0.0012467	0.0345267926	-0.0012683498	0.034510495	0.001075554	0.0342893832	4.34646191307E-013	4.3687973286E-023	1.03024877147E-013	9.03863861745E-018		0.6666666667	0	-6.01995896628E-024	1.98879634743E-024	-0.0426583997	0.4968109038	-0.0083319081	0.0918598519
24	2.525		0.4256371123	0.0012297685	-0.0003021833	0.0006534868	0.4268796415	0.0012269106	0.0002770456	0.000640629	5.9173969523	0.0023646316	-0.0075224296	0.0057693593		0.0359664133	0.0127019567	0.0008127267	0.009493746	0.0362851661	0.0128973587	-0.0040321535	0.0088371024	-22.0220365268	11.6502172609	1.3700444361	5.9199644621		0.6667015678	0.000018608	2.17324354878E-006	9.33621559274E-006	0.6663276072	8.91204056338E-005	-9.68717246059E-006	3.28578938796E-005
24	2.55		0.4148162401	0.0014034731	-7.89298137323E-005	0.0009762109	0.369861647	0.0016004725	3.18189451309E-005	0.000778902	8.6413613388	0.0063663051	5.18543912491E-005	0.0053564114		0.0261422036	0.0161438495	-0.0006967188	0.0136471106	0.0502614707	0.0186384944	0.0013308638	0.0131835303	7.3081704628	29.7376240577	2.7341495365	15.6622870816		0.6666613143	2.22177462716E-005	1.90888008005E-006	1.1418410428E-005	0.6662380469	0.000135759	1.67569793268E-006	6.78127825011E-005
24	2.575		0.332376056	0.0018742215	-0.0001441405	0.0016904536	0.2289586324	0.0024641198	-0.0001204451	0.001361224	10.7563612602	0.0092427789	-0.0018193564	0.0061466364		0.0096793306	0.0248263805	0.0027507878	0.0240025052	0.0623386889	0.0355657857	-0.0070037757	0.0255266693	16.8972635058	12.7340503925	-1.3792261603	11.8353264746		0.6666585492	6.16212613835E-006	-6.61053880105E-007	5.69241890093E-006	0.6657432526	0.0004161617	-1.74951298502E-005	0.000212662
24	2.625		0.1193050376	0.0013062977	-0.0003487894	0.0013117802	0.0269580799	0.0015845966	-0.000328243	0.0011307629	11.9548718663	0.0018881794	0.000388264	0.0011644677		-0.0005152905	0.0203739205	0.006843687	0.0217473209	0.0442403389	0.0239857285	-0.0053691462	0.0225458116	1.9022931243	0.780326624	-0.1419693862	0.6690280843		0.6666659271	0	-5.52188511824E-008	2.6015892526E-007	0.6504819662	0.0041055315	0.0008566894	0.001420536
24	2.65		0.0661477146	0.0012910594	-0.0006652051	0.0012908288	0.0085402472	0.0014333507	0.0005138697	0.0011909937	11.9922472362	0.0009120329	-0.0002850261	0.0006942849		2.13266388699E-005	0.020269218	-0.0029724005	0.0204540023	0.0227825341	0.0221125926	0.004310478	0.0199104346	0.297738993	0.2042154469	0.0367842703	0.1769563429		0.6666665517	0.000001486	1.42159415141E-008	6.8351881747E-008	0.6108292896	0.0158039537	0.0015120154	0.0051079899
24	2.75		0.0062589104	0.0020123809	-0.0003691137	0.0020221341	0.0004252123	0.0020325232	0.000424576	0.0020031894	11.9999744358	0.0001805455	-2.33077699172E-005	0.0001099884		-0.0005461483	0.0306529791	0.0027302823	0.0301777833	0.0016430978	0.0304831034	-0.0014400796	0.0304037216	0.0002244072	0.002237874	-8.92272185366E-005	0.0022261762		0.6666666666	6.14228362794E-006	-3.44311772011E-011	8.5887740793E-010	0.0739126794	0.3272198472	0.0168335508	0.1118745829
24	2.85		0.0003656368	0.0015280919	-0.0003552295	0.0015525485	-0.0001920015	0.0015254318	0.0003454968	0.0015612859	12.0000002107	0.0002999435	-1.72810351032E-006	7.80890072325E-006		-0.0018425587	0.0236275736	0.0046087875	0.0235261555	-0.0027065696	0.0235495969	-0.0028904069	0.0236460707	7.17170948964E-006	2.13024408401E-005	-0.000000557	1.64426032606E-005		0.6666666667	1.63632572427E-005	-2.15533014507E-013	6.34360032275E-012	0.0215629118	0.2790813617	-0.0064443755	0.1079959652
24	2.475		0.2185417768	0.0037362293	-9.54542029154E-005	0.0020363753	0.3251220571	0.002885513	0.0001298937	0.0025982501	1.1535858909	0.0149002445	0.0001512865	0.0097191138		0.0687581544	0.0569960612	0.0012399875	0.0421549937	0.0110382246	0.0440851199	-0.0060956783	0.041324032	21.4528436506	55.6044400799	-1.1953514438	31.2271099194		0.6657104014	0.0029961191	-4.68465375411E-007	0.0017998224	0.6655857099	0.0007608417	-6.31451639852E-005	0.0004084195
24	2.45		0.0806288226	0.0027508963	-0.0002070977	0.0018088885	0.2034876228	0.0022265121	0.000099136	0.0021861126	0.2369713217	0.0059249324	-0.0003924735	0.0034323824		0.0522422268	0.040361025	-0.0035877904	0.0354857513	0.0021681933	0.0337761486	-0.0014776664	0.0331915617	6.8084852807	4.3693877924	-0.201765468	3.4886922415		0.6598518115	0.004370562	-0.0001925333	0.0035367971	0.6627126614	0.001921672	1.58252695641E-005	0.000978433
24	2.425		0.0247035063	0.0018142234	0.0001949619	0.0013532593	0.1144025889	0.0015408563	-0.0004166261	0.0015910494	0.0401097755	0.0020818543	0.0001965903	0.0013276906		0.0382164238	0.0279545427	0.0015939716	0.0255316851	-0.0041145321	0.0254715314	-0.0001453591	0.0245932969	1.6153146138	0.8268020279	0.057575006	0.6910620808		0.6094008451	0.0310799618	0.0014437329	0.0250900821	0.6484009575	0.0056487944	0.0001790559	0.0018530039
24	2.35		5.41258334276E-005	0.0013613146	-0.0002704928	0.0013261145	0.0184757152	0.0013054775	0.000145501	0.0013657569	7.07211033098E-005	0.0002440621	-4.64768491042E-005	0.0002312543		0.003135029	0.0207289897	-0.0026801805	0.0206814842	-0.005336316	0.0205222049	0.0025706431	0.0206164756	0.0048421954	0.015615872	-0.0019380147	0.0154861732		4.2561005804	66.0565998966	6.1193674153	75.6791000618	0.2151003677	0.1644020392	-0.0034589816	0.0303800523
28	3.2		-6.43881547094E-005	0.0017691554	-9.50973323555E-005	0.0017997529	-8.52264995315E-005	0.0017708348	0.0001488803	0.001799117	12	0	-1.12904940151E-011	1.36438035935E-010		-0.0018886362	0.0265956353	0.0019651536	0.0262692189	-0.0017462325	0.0267423312	-0.0007348065	0.0262636799	-6.44911603748E-015	1.53798196991E-025	1.12905241804E-014	1.35205241553E-018		0.6666666667	0	1.44051758542E-024	2.67228294311E-025	-0.0083501445	0.4449693336	-0.0020749729	0.0649185307
28	2.525		0.4237922918	0.0021245533	0.0001056274	0.0011682784	0.4252524339	0.0021188827	-9.78475052573E-005	0.0012498242	5.9019372456	0.0060848893	0.0024652796	0.0120962346		0.0390192282	0.0239086373	0.0019970686	0.0170754509	0.0362770132	0.0227670769	0.0018054447	0.0189509811	-37.9148297974	48.6681733415	0.5323541339	42.6397958731		0.6667180194	6.67393588385E-005	6.90408778468E-007	5.73361680135E-005	0.666308869	0.000161634	1.16322590337E-005	7.51025126967E-005
28	2.55		0.405320363	0.0019740911	-0.0001154524	0.0014090061	0.3515734734	0.0023491065	-6.6916645047E-005	0.0011630141	9.0404306019	0.0097646416	0.0016347536	0.0076925225		0.0249935562	0.0230396074	0.0033374297	0.020592314	0.0544612804	0.0316135139	0.0021750659	0.0195423532	13.2431288234	50.2849975847	-3.0846570404	25.2234613714		0.6666589402	2.94687842598E-005	-1.86657123858E-006	1.43326732034E-005	0.6661911147	0.0002335523	2.40565029228E-005	0.0001078145
28	2.575		0.2923691103	0.0016603686	0.0002185696	0.0016086238	0.1750069308	0.0022229575	-4.43935718505E-005	0.0012943757	11.2073058879	0.0080996006	0.0009150234	0.009177206		0.003770772	0.0264560556	-0.0006167199	0.0256716544	0.0728075464	0.0363367386	-0.0019997113	0.0260627291	-11.6176623947	222.176584767	11.6880140492	102.38008405		0.6666718781	8.97580512111E-005	3.32737755059E-006	3.11277722801E-005	0.6651462434	0.0006019891	-2.1793526206E-005	0.0003410532
28	2.625		0.0801776873	0.0012166052	0.0004485663	0.0012204844	0.0123513078	0.0013557758	-0.0003124234	0.0010877423	11.9861391093	0.0010680158	0.0002098639	0.0007639394		-0.000399564	0.0203753368	-0.001570879	0.0187188254	0.0276810469	0.0216045021	-0.0010632058	0.018451846	0.658866394	0.3520714216	-0.0124906176	0.2869638368		0.6666664483	1.09752781746E-006	-4.17068095082E-009	9.51074493049E-008	0.628896205	0.0099998589	-0.0007867619	0.0032630663
28	2.65		0.0397035814	0.0010564649	0.0004429052	0.0010759602	0.0028904686	0.0011079418	-0.0002762842	0.0010251517	11.9983609871	0.0004290676	9.35096628673E-005	0.0003682731		-0.0020810599	0.0162965888	0.0027736751	0.0163269983	0.0088403376	0.0162808362	-0.0063530163	0.0162146682	0.0591480028	0.0630356512	-0.0237093717	0.0620703415		0.6666666471	0	-7.84552490377E-009	2.0531354882E-008	0.5299506436	0.0313093949	-0.0018359157	0.0100934159
28	2.75		0.0026167988	0.0023384039	0.000258811	0.0023586864	0.000170739	0.0023113699	-0.0002485357	0.0023331828	11.9999959286	0.000184385	5.56859791159E-006	5.23814665116E-005		-0.0010590444	0.037297642	0.0009274352	0.0371859802	-0.0011262093	0.0365952833	-0.0011747671	0.0359357751	1.17092504529E-005	0.0005209698	-1.69136166679E-005	0.0005131268		0.6666666667	6.6534199233E-006	-5.59255970743E-012	1.69684980307E-010	-0.0762650071	0.8635069823	-0.004535642	0.1495672098
28	2.85		4.1623328571E-005	0.0024517885	-0.0002731184	0.0024163021	-0.0001369969	0.0024437119	0.0002945543	0.0024048893	12	0	-4.02823053247E-007	3.28857117903E-006		0.0016931512	0.0369613411	0.0006649166	0.0371085223	0.0018449154	0.0366812093	0.001383869	0.0371882653	-2.40448520381E-006	1.33910816593E-006	4.02809014352E-010	2.93781346374E-014		0.6666666667	1.68851526895E-005	-8.70468932115E-020	8.89229681378E-019	0.033673717	0.4419751762	0.0067721017	0.1503386909
28	2.475		0.1643043027	0.0029770998	5.93094897638E-005	0.0018423531	0.2839685774	0.0021844778	0.0002594762	0.0022313284	0.7140476317	0.0109605036	0.0015250963	0.0068128945		0.0637847561	0.0462856398	-0.0098282667	0.0375209952	-0.0024129874	0.0317642242	0.0057469635	0.0347246911	24.0748676924	51.610538414	-4.8209456295	47.2874838209		0.6646229418	0.0031208696	-0.0001390051	0.0016253237	0.6651688635	0.0007882189	-3.1330584406E-005	0.0004974421
28	2.45		0.0458202936	0.0022577759	0.0004841114	0.0015624111	0.1541695733	0.0018798162	-0.0001706302	0.001844096	0.0992286808	0.0035342623	0.0005961102	0.0020953904		0.0498079374	0.0354218696	0.0090799278	0.0309135247	0.0024941047	0.0293418413	-0.0005719792	0.0327649613	4.2528222699	2.2637297757	0.6371058546	1.8086993957		0.6458948652	0.011353022	0.0036678752	0.0088868909	0.657589614	0.003355303	1.78095191523E-005	0.0013993962
28	2.425		0.0114945529	0.0013970459	-0.000624219	0.0011954519	0.0770083454	0.001237711	0.0007325428	0.0013223992	0.0123609237	0.0010488083	-0.0004375834	0.0008091553		0.0176331442	0.0197954457	-0.0019529302	0.0195805442	-0.0073150146	0.019335699	0.0053377329	0.0194446962	0.4206586083	0.2923803852	-0.0311297065	0.2774166955		0.5340362882	0.1126303586	-0.0169984426	0.1017016645	0.6317099839	0.0093425563	0.0003293513	0.0032224853
28	2.35		7.78085438636E-005	0.0016521877	-0.000322596	0.0016198134	0.0094917433	0.0015986538	0.0002181506	0.0016510878	1.45039351866E-005	0.0001456313	-2.8529600029E-005	0.0001408437		0.0022818823	0.024371184	0.0009305269	0.02527091	-0.0036706301	0.0238347382	-0.0001586161	0.0251959615	0.0008272758	0.0052374054	0.0002094691	0.005423796		41.0713830123	593.97940685	-26.2782911043	615.216526955	0.0421799433	0.2692740906	0.0150564394	0.0875464679
32	3.2		-6.96879187142E-005	0.0021931408	-1.70304400695E-005	0.0021419568	-0.000084239	0.0021914534	-1.24405629155E-005	0.0021482396	12	0	6.35892325873E-014	1.09806851464E-011		0.0026916425	0.0334229667	-0.0005191349	0.032232774	0.0022749171	0.0334792495	0.0002601219	0.0322450882	-4.3032229064E-016	8.74720175424E-028	-6.35893608851E-017	1.22221908757E-020		0.6666666667	0	2.9380310054E-027	1.92608768669E-027	-0.0094717343	0.5083905504	-0.0065235109	0.0932003873
32	2.525		0.4244982163	0.0012546747	-0.0002608678	0.0007939364	0.4262258187	0.0012533522	8.55099352248E-005	0.0007473235	5.8889368523	0.0034768149	-0.0006428504	0.0075827834		0.0300539428	0.0145696412	0.001446614	0.0114234106	0.0322356	0.0145441604	-0.0004673247	0.0103694295	-46.2639797046	25.8119831502	-1.5424862766	15.8031268005		0.6667221305	3.15868690035E-005	-1.93732449342E-006	1.92150722552E-005	0.6663541507	9.92606751615E-005	4.44216132316E-006	4.61349477285E-005
32	2.55		0.3942095803	0.0018734421	4.99393543427E-008	0.0015462047	0.3317163497	0.0024100363	-0.0002596338	0.0013026112	9.4196015757	0.0103356929	-0.0002278891	0.0101491713		0.0145584681	0.0219332538	0.0029904906	0.0207214612	0.0534903569	0.0305345564	-0.002111451	0.0240493516	1.5951577403	107.770647147	0.5553762058	68.9715477816		0.6666661758	5.2397119976E-005	5.87322356547E-007	3.07182084214E-005	0.6662005885	0.0002300658	1.35795022631E-005	0.0001344565
32	2.575		0.2513283189	0.0015762766	0.0003950747	0.0015175494	0.1284344444	0.002071453	3.88243565627E-005	0.0013194319	11.5194374911	0.0062030151	-9.47559183558E-005	0.003927436		0.0053409565	0.0251068254	0.0071723858	0.0252613472	0.0749598538	0.0355311795	-0.002671636	0.02855029	21.6906906266	12.3204444005	-1.6515656037	10.5393377633		0.6666598501	4.47630485428E-006	-5.17224475861E-007	3.29936609583E-006	0.6640345086	0.000842064	0.0001212243	0.000577877
32	2.625		0.0535928701	0.0010362808	0.000147797	0.0010872789	0.0054209487	0.0011216262	-8.28353132188E-005	0.0009953095	11.9958709091	0.0005825818	3.97397366029E-005	0.0004773354		-0.0057702181	0.0164876896	-0.0035699201	0.0163649406	0.0142476354	0.0170129864	0.0053869562	0.015804751	0.190987717	0.139079834	0.0444626431	0.125594326		0.6666666114	1.64030134205E-006	1.28724744188E-008	3.6364907431E-008	0.5863228508	0.0180579393	0.0006590467	0.0045490277
32	2.65		0.0246075425	0.0012787658	-7.08032734277E-005	0.0012658979	0.0014254071	0.0013146903	-0.000004203	0.0012106252	11.9995468555	0.0003075001	2.27858754164E-006	0.0002677996		0.0012563884	0.0206439897	-0.0065095545	0.0199974274	0.0100834212	0.0201941832	0.0043592393	0.0195592027	0.0231397947	0.0329334771	0.006826488	0.0317243502		0.66666666	0.000002001	0.000000002	9.1802469373E-009	0.3397229013	0.1114676316	-0.0009611913	0.0328214583
32	2.75		0.0005755329	0.0015757045	-2.07125163814E-005	0.001578125	-0.0003341237	0.0015739726	-1.97186660607E-005	0.0015772016	12.000003622	0.0008358362	1.79645805185E-007	1.44532790427E-005		-0.0001821804	0.025123563	0.0003892341	0.0239307716	-0.0002428211	0.0248395576	0.0003926988	0.0239858857	2.84221347902E-005	7.20995756731E-005	-0.000002082	7.08451505457E-005		0.6666666667	6.40123930787E-006	-6.02395776845E-013	2.04991729265E-011	-0.0741371713	0.4961688568	0.0177666735	0.1218164957
32	2.85		0.0001905779	0.001936752	0.0001476602	0.0019082878	0.0001664622	0.0019426648	-0.0001395061	0.0019274475	12	0	5.21476092866E-008	7.20467082498E-007		0.0016901303	0.0287617091	0.0007379313	0.0297318346	0.0009094517	0.0287829922	-7.87318187233E-005	0.0301737351	-2.92771809054E-008	8.3806276724E-008	-5.21331944999E-011	3.83418403482E-015		0.6666666667	4.41855989756E-005	1.8742912851E-021	1.47212741356E-020	0.0369490416	0.3478501866	-0.0004988774	0.07855288
32	2.475		0.1181218393	0.002703337	6.4982566516E-005	0.0017440096	0.2420099143	0.0021944023	0.0002045236	0.00206815	0.4230394416	0.0075695246	0.0004472826	0.0050621958		0.0686512414	0.0463417924	0.0001601939	0.0391175824	0.0086594413	0.0364716546	0.0055966974	0.0360112839	16.3087466289	12.2793265956	-0.0076668044	10.8463125983		0.662843256	0.0028521305	-3.55725237246E-005	0.0025068866	0.6637619127	0.0012904565	0.0001177641	0.0008532506
32	2.45		0.0255852348	0.0016456104	-0.0003438639	0.0012538174	0.1146531681	0.0014484684	0.00028829	0.0014501585	0.0409082998	0.0018952093	-0.0004110345	0.0012673227		0.0361303339	0.0269104997	0.0020298641	0.022841151	-0.0001558018	0.0238756021	-0.004809405	0.0229870116	2.0210694967	1.1542775918	0.033440377	0.8806755773		0.6126321878	0.0398690266	0.0014280426	0.0308300009	0.6501816638	0.0051822657	-0.0001046606	0.0025139321
32	2.425		0.0052141556	0.0019153746	0.0001629579	0.0016659844	0.0516871017	0.0018245933	-6.70543371011E-006	0.0017961601	0.0037203915	0.0009480227	8.23071411436E-005	0.0007678047		0.0159917384	0.0268581622	0.0001596937	0.0279821993	0.0018432829	0.0275689743	0.0057406413	0.0280885005	0.1771753105	0.1997941337	0.00363777	0.20352031		0.3803368802	0.9756671211	0.0463847718	0.8461865951	0.5823493977	0.0311920675	0.0023177238	0.0107838945
32	2.35		0.0001028738	0.0010714022	0.0001480559	0.0010212627	0.0046568097	0.0010746835	-6.2270509907E-005	0.0010501487	5.37487003592E-006	4.66128460998E-005	6.40975330304E-006	4.41252005179E-005		0.0056421154	0.016565984	-0.0018144877	0.0158780931	0.0028032967	0.0168337185	0.0017570765	0.0163035329	0.0003884161	0.0009972939	-0.0001101072	0.000955283		-9.0250931387	64.808772923	2.3690360264	66.1579431984	-0.0453605221	0.2296656604	-0.0182903531	0.1064647063
64	3.2		4.90387592668E-005	0.0019570274	-3.5371298192E-005	0.0019686349	5.8685504968E-005	0.0019603938	6.05226881032E-005	0.0019689472	12	0	-1.31774198883E-022	4.28692884108E-021		-0.0006778498	0.0301877167	-0.0008149348	0.0298347513	-0.0004999683	0.0302562573	0.0006862972	0.0295826598	-7.10542999882E-018	1.03843569012E-046	1.31378382032E-025	1.09347062664E-028		0.6666666667	0	2.31259649572E-035	7.55062527124E-036	-0.0046152532	0.4645843708	0.0038051979	0.1229039182
64	2.525		0.0010764855	0.0021622032	0.0024864328	0.0021834266	0.0009538242	0.0021843395	-0.0029135352	0.0022204151	5.1046550848	0.104159139	-0.0156713106	0.0816402604		-0.0015969674	0.0395240399	-0.0047545855	0.0409101243	-0.0027514592	0.0400821383	-0.0007931331	0.0415279951	4636.60453472	8526.72639298	-74.0129301856	7509.85293173		0.6633439651	0.0062825896	-0.000393049	0.0076792581	-0.0176316415	1.0564364275	-0.0558079512	0.7216906092
64	2.55		0.2528882385	0.0025236556	-0.0002198372	0.0022674354	0.1361635761	0.0034221643	0.0001503362	0.0021479301	11.4705737838	0.0121155655	-8.84906751824E-005	0.007276222		0.0171396983	0.0447907	-0.0040077236	0.0451454776	0.0990986336	0.0680964854	0.0072534144	0.0567328429	83.8478854913	62.6285346396	9.8948581877	63.3676735992		0.666653409	9.63477325698E-006	1.54514551019E-006	9.89307590404E-006	0.663705433	0.0015923218	1.27447836694E-005	0.0009981342
64	2.575		1.2161869556E-005	0.001314711	-0.0001853042	0.0013225571	0.0002675461	0.0012478016	0.0005076845	0.0013552245	11.9995452381	0.0006670234	-0.0002690535	0.0006747355		-0.0008932104	0.0245094757	0.0010568037	0.0227040842	-0.012070458	0.0236854577	0.0025375422	0.0219972522	-0.0405783119	0.3988647092	0.0552297848	0.3743210379		0.6666666725	8.30464052742E-007	0.000000008	5.4152100314E-008	-0.0849232625	0.515741146	0.0428975632	0.2940701176
64	2.625		-3.78494246554E-005	0.0014376088	-2.05681780644E-005	0.0013833427	8.43174371793E-005	0.0014362248	0.0001104073	0.0013888535	11.9999986765	0.0004589468	-0.000002303	2.89684751028E-005		0.0046583706	0.0223906675	-0.0002414006	0.0221709971	0.0040724489	0.0217750593	-0.0021599448	0.0231672505	0.0001724499	0.0006205062	-6.07529302367E-005	0.0006515864		0.6666666666	2.78934453888E-006	-8.78933673503E-012	9.42689110942E-011	-0.0270167892	0.3849408076	0.0079221935	0.1604074279
64	2.65		-0.0001679522	0.0019935842	-0.0002464978	0.0019994246	-0.0002386379	0.0020087739	0.0003928918	0.0020203929	12.0000013071	0.0009649568	-1.65645724226E-006	8.51893214888E-006		-0.0003617994	0.0319748621	0.0045146708	0.0309290612	-0.0007262947	0.0328327297	-0.0040764113	0.0319467974	9.4011317701E-006	6.06081603495E-005	-1.80174045698E-006	3.9682265588E-005		0.6666666667	2.11455685596E-005	-2.60913657203E-013	5.74107378122E-012	0.0013156968	0.4985801202	0.0296646279	0.2394473665
64	2.75		0.0001159897	0.0025571062	-7.48628592144E-005	0.0026050363	9.80501714577E-005	0.0025549367	4.34590767727E-005	0.0026217533	12	0	-3.04559462731E-010	1.83732002728E-008		-0.0021626353	0.03963699	0.0019381064	0.0389534006	-0.0030233045	0.0397119946	-0.0016697057	0.0394934825	6.87130406019E-013	1.95032996229E-021	3.04775385805E-013	7.90967009817E-017		0.6666666667	0	-1.61353792304E-025	5.34585568672E-024	0.0097320781	0.5590044551	0.0024616487	0.2520392111
64	2.85		-9.85042942883E-005	0.0028830936	-0.000019428	0.0028631396	-3.67228358261E-005	0.0028966985	-6.87776864781E-006	0.0028676402	12	0	8.00845787185E-014	3.33912919059E-011		0.0008031504	0.0437554614	0.0006646849	0.0449738597	0.0011732833	0.043910907	-0.0001863827	0.0452359552	-4.28882068354E-016	5.9537359587E-027	-8.01377496256E-017	3.48467065154E-020		0.6666666667	0	-2.55055160571E-027	2.88823266571E-027	-0.0128714385	0.5766104658	0.007217263	0.2075754521
64	2.475		-7.13512812118E-005	0.0011079837	8.87245493364E-005	0.0011779064	-0.0002518398	0.0011254432	-1.13703901904E-005	0.0011574972	0.0001940299	0.0005350403	0.000038989	0.0005344273		-0.0086560948	0.0190010506	-0.003016455	0.0204813949	-0.0039630199	0.0192939822	0.0032821218	0.021332485	0.0022727931	0.2656801096	-0.0403202795	0.2875393587		-29.9381159004	2221.31895874	-19.2622881286	2081.116266	0.0338605033	0.3723151494	-0.0523778734	0.2742896689
64	2.45		0.0005072328	0.0024632639	9.76288317298E-005	0.0024309597	0.000513708	0.0024714769	2.9868566764E-005	0.0024372846	5.03498119454E-005	0.000233805	9.06562013053E-006	0.0002275819		0.001681585	0.0406712634	0.0030785691	0.0385713596	0.001785152	0.0398697796	-0.0013724489	0.0394271473	0.001954529	0.0231234818	0.0017772175	0.0219543702		26.8651815346	668.783567116	-33.0059780233	653.416856721	0.0015421256	0.5109738124	0.0250823387	0.3533005746
64	2.425		-0.0002336269	0.0015346946	0.0002789125	0.0014993103	-0.0001840939	0.0015342986	-0.000369456	0.0015135439	-4.43588837217E-006	2.92456924251E-005	5.29548344788E-006	2.84901149941E-005		0.0028382305	0.0244994601	-0.0010255267	0.0246349381	0.0016723634	0.0240814118	0.0013699657	0.0251065768	7.38071833416E-005	0.0005679542	-2.38809468762E-005	0.0005708886		40.7754908431	906.934121186	46.1486161403	919.091410391	-0.0593527101	0.4878974784	-0.015808556	0.2003085735
64	2.35		9.63665867338E-005	0.0022792762	-3.13523420815E-005	0.002277128	0.0001157576	0.0022687375	2.47343697719E-005	0.0022884578	1.50932993966E-008	0.000000357	-4.90991129694E-009	3.56625777709E-007		0.0001108054	0.035528466	-0.000075169	0.0355839373	-0.001017365	0.0358522226	0.0003147502	0.0353036425	1.93586665534E-010	5.57722006579E-008	-1.22890866589E-010	5.58592442327E-008		-558653.547638	4610865.5981	-227501.405428	4759761.2455	-0.0096175243	0.5444501075	0.0059456269	0.2416342897


==> data/HD6.dat <==
#N_t	mu		Re_Poly	Err_Re_Poly	Im_Poly	Err_Im_Poly	Re_Inv_Poly	Err_Re_Inv_Poly	Im_Inv_Poly	Err_Im_Inv_Poly	Re_Dens	Err_Re_Dens	Im_Dens	Err_Im_Dens		Re_Poly_Sucs	Err_Re_Poly_Sucs	Im_Poly_Sucs	Err_Im_Poly_Sucs	Re_Inv_Poly_Sucs	Err_Re_Inv_Poly_Sucs	Im_Inv_Poly_Sucs	Err_Im_Inv_Poly_Sucs	Re_Dens_Sucs	Err_Re_Dens_Sucs	Im_Dens_Sucs	Err_Im_Dens_Sucs		Re_Poly_Binder	Err_Re_Poly_Binder	Im_Poly_Binder	Err_Im_Poly_Binder	Re_Dens_Binder	Err_Re_Dens_Binder	Im_Dens_Binder	Err_Im_Dens_Binder
																																				
2	0		0.5891884633	0.0006911894	-0.0001513543	0.0001752695	0.5891884633	0.0006910513	0.0001513543	0.0001752695	2.12182441739E-018	1.82471390457E-019	-2.26591254817E-005	2.62093393415E-005		0.0675967525	0.0037382935	-0.0003095252	0.0014354518	0.0675967525	0.0037382935	0.0003095252	0.0014354518	0.0002112777	1.16028198475E-005	2.29241351072E-020	1.1168573973E-019		-0.0604191093	0.0902347645	4.16017692681E-016	1.15966778961E-015	0.6653867286	0.000068292	0	0
2	0.1		0.5848805379	0.0031247926	-0.0011784584	0.0008530417	0.5851475598	0.0031196312	0.0009745125	0.000846827	0.018093256	9.5432083785E-005	-0.000166973	0.0001290224		0.0624308867	0.0175114365	0.0034315714	0.0067169263	0.0622809065	0.0174272119	-0.0042505658	0.0067801694	0.0003206983	6.56885226544E-005	3.4349325105E-005	0.000062589		0.6676402807	0.000622759	0.0003051729	0.0005734832	0.6654689345	0.0003128435	-6.39627471679E-006	0.000010506
2	1		0.6137728695	0.0021852917	-0.0002163484	0.000571805	0.617440899	0.0021375838	0.0001784637	0.0006620803	0.3422623924	0.0011318771	-0.0001010611	0.0002651092		0.0417985238		-0.0004661008	0.0037432712	0.0388141094	0.0086864837	0.0003515519	0.0041376315	0.0243991538	0.0049163498	-0.0001934747	0.0017953381		0.6660678071	0.0001285529	-5.42854546382E-006	4.70733636609E-005	0.6659551518	0.0001435238	-2.33436833615E-006	1.27855699625E-005
5	0.4		-0.0350311465	0.0067293773	-0.0456617681	0.0106284148	-0.0327885359	0.0067064759	0.045909305	0.010612692	-0.000010004	1.92009962343E-006	-0.000013511	3.14443647472E-006		-0.3577934285	0.1944256284	0.2359461514	0.1531862499	-0.3576545355	0.1940702477	-0.3001023126	0.14687883	-2.11836157994E-007	8.33461889316E-008	3.87446375954E-008	6.47274903464E-008		-0.0395650076	0.3797649084	-0.0129620791	0.2504069978	0.3027799101	0.1360310518	0.0015853396	0.0054199536
5	0.5		-0.0310567733	0.0097429188	-0.0373036316	0.0149821803	-0.0302509674	0.0095812277	0.0369266317	0.0151043427	-1.47802126758E-005	4.63660121566E-006	-1.79882911737E-005	7.22543057734E-006		-0.3333981021	0.2272343675	0.4285166233	0.1914790269	-0.3508991379	0.224751309	-0.4267784266	0.1921278517	-4.64506916518E-007	2.6313162633E-007	4.09640059091E-007	2.19714488648E-007		0.1533691516	0.3133660738	0.0731808059	0.2517182001	0.3125924113	0.1546086505	0.0021977103	0.0076387311
5	0.6		0.0463651173	0.0207235654	0.0011176189	0.013009452	0.048726039	0.0201283783	-0.0032040507	0.0139655629	0.000036526	1.63290535572E-005	8.88783724564E-007	0.000010301		0.3176483612	0.341823946	-0.0262555079	0.2611778513	0.2564849494	0.3386115808	0.0356423653	0.2740722255	1.14976150582E-006	1.06269100832E-006	-7.81479924882E-008	8.14703382459E-007		-0.4895751958	1.3549931915	-0.0965229984	0.7233219323	-0.0316736399	0.5695543074	0.0175347221	0.0319066457
5	0.7		0.0824271582	0.0186046208	-0.0052848818	0.0085948917	0.0824775063	0.0186334379	0.0045933554	0.0085663199	0.0001072459	2.42060628116E-005	-6.88641122931E-006	1.12004631751E-005		0.3208264165	0.2050864421	0.0738071979	0.1435065249	0.3226687173	0.2065333463	-0.0624055364	0.1414170215	3.21059517606E-006	1.73634264671E-006	5.93807661955E-007	1.21656785731E-006		0.3868061739	0.1859568285	0.0739009749	0.1415124307	0.3763069217	0.1689059518	0.0034049768	0.0067817898
5	0.8		-0.0135070011	0.0261795211	0.0033121883	0.0238644282	-0.0102714409	0.0253882323	-0.0043729218	0.0243892742	-2.89952895421E-005	5.61957886965E-005	7.11262105835E-006	0.000051243		0.1315651554	0.6163451912	-0.0979427473	0.5874409973	0.0564678556	0.6142493397	0.0850023494	0.5793875252	0.000002887	0.000014204	-2.22443486071E-006	1.35380679826E-005		-1.0830263905	57.2011930391	-11.5980560138	90.7887787453	0.290948043	0.2793583832	-0.0093091446	0.012096139
5	0.9		0.0188219894	0.0276270764	-0.0152915621	0.023319787	0.0178233631	0.0283114839	0.0169039846	0.0223346866	6.66337945145E-005	9.78052561748E-005	-5.41154817872E-005	8.25301417443E-005		0.2535936864	0.5076543146	0.3758039203	0.610051189	0.3498098752	0.4730811334	-0.3370364502	0.6184903633	1.6225326272E-005	3.18009135134E-005	0.000023292	3.82166139006E-005		2.9402207524	14.9317387935	-2.790709529	10.6465021842	0.280326734	0.2669262735	0.0047141161	0.0184851939
5	1		-0.0013444905	0.0274440582	0.0100286277	0.0208084923	0.0099338708	0.0240457873	-0.0076838872	0.0224049072	-7.82765174125E-006	0.0001602202	5.85017066428E-005	0.0001213793		0.3502945339	0.4607891053	0.1424530011	0.4857120951	0.08338812	0.4445580612	0.0068963661	0.4621185341	5.97948955598E-005	7.8473603806E-005	2.45094358199E-005	8.27041998973E-005		-0.4372244935	4.3981525107	1.5611756334	8.5180867095	0.3081926997	0.2374935963	0.0258849641	0.0322450853
5	1.1		-0.033448031	0.0054835779	0.0675043917	0.0066803563	-0.0214141904	0.0051850546	-0.0771198143	0.0069784912	-0.0003219564	5.27974507035E-005	0.0006489295	6.4230228251E-005		-0.0646976654	0.0780423429	-0.1758652011	0.0747200928	-0.0969498306	0.0946241712	0.1512658751	0.0681737939	-3.12222976543E-005	3.60888193565E-005	-0.000078394	3.45833773663E-005		0.5465388572	0.0640011341	0.0330042642	0.0484579561	0.2853708678	0.1440607625	-0.0574073741	0.0601907149
5	1.2		0.1011026916	0.0169987469	-0.0012837787	0.0077022873	0.104097809	0.0162439585	0.0048691629	0.0083518843	0.0016058418	0.0002699378	-2.02623653213E-005	0.0001219653		0.3351061155	0.2328595179	0.1287503721	0.1538072853	0.2832712897	0.2116163395	-0.1690699227	0.1685254214	0.0004305794	0.0002935942	0.0001617165	0.000193388		0.5417351435	0.104833663	0.0226157274	0.0575787535	0.5252290832	0.0918041455	-0.0045076345	0.0058506118
5	1.3		0.0621464039	0.0297727263	0.0049658311	0.0131147854	0.0704483855	0.0273130025	0.0010344211	0.0127102768	0.0016291448	0.0007800765	0.0001299364	0.0003422396		0.8224484732	0.3895110213	-0.1500020884	0.4179233093	0.6728265849	0.3409945913	-0.0584016056	0.3606196379	0.0028360459	0.0013360053	-0.0005142119	0.0014289236		0.226173947	0.4061223913	0.1176625433	0.2444760348	0.317730193	0.2424012174	-0.0033508756	0.0204289154
2	1.1		0.6129603439	0.0091462695	0.0003783446	0.0020194621	0.6174957389	0.0086933953	0.0004953577	0.0021088092	0.4202640446	0.0057715814	0.0002380677	0.0011078876		0.0749606094	0.0350178848	-0.0050395693	0.0166002828	0.067002618	0.0323077618	0.0037508045	0.0169979771	0.0624410373	0.0275401084	-0.0040193775	0.0114931369		0.6656159596	0.0004893453	-6.23828105869E-005	0.000201474	0.6654527586	0.0005575585	-1.15498767867E-005	3.14632483777E-005
5	1.4		0.0089709608	0.0110940268	0.0275900937	0.0075943031	0.0323773052	0.0083543189	-0.045757727	0.0097055423	0.0003924928	0.0004796194	0.0011814142	0.000326007		0.1135349455	0.0934831069	-0.0883438488	0.1147009747	-0.0423610647	0.0864034796	0.1332746046	0.1110803079	0.0010759704	0.0008725025	-0.0008103442	0.0010648234		41.1128878008	272.559171355	4.7814036468	339.537696971	-0.1517947888	0.6067995472	0.113008826	0.2693850262
5	1.5		0.1153028092	0.0269825033	0.0017667571	0.0078841646	0.125593651	0.0246976472	-0.0021061121	0.0092612886	0.0082455521	0.0019264541	0.0001251027	0.0005557244		0.7366366843	0.3983652017	-0.1376726266	0.2430147783	0.5798907949	0.3100542024	0.1870946979	0.2721377453	0.0188576439	0.0101583874	-0.0034526229	0.0061174698		0.4961778586	0.1315914973	-0.010696601	0.0423898758	0.5021280912	0.1152139504	0.0006131464	0.0051527639
5	1.6		0.1120424906	0.0143359943	-0.0011037197	0.0058295579	0.1271625438	0.0129307279	-0.0099924023	0.0071027772	0.0132694508	0.0016912997	-0.0001409212	0.0006742096		0.2782732182	0.1483690866	-0.012278132	0.0957726097	0.1894028361	0.1294917114	0.1027055435	0.1032055956	0.019577041	0.0103059423	-0.0007702983	0.0065365469		0.5274347582	0.0763246189	0.0013354158	0.0465226096	0.5458594979	0.0591677622	0.0286883909	0.0161033948
5	1.7		0.1246111042	0.0132842864	-0.0019103342	0.0047294247	0.1457279999	0.0112393129	0.0009973853	0.0048924674	0.0245116962	0.0025907326	-0.0003642957	0.0008933471		0.2772366554	0.1430328105	0.0460023629	0.0763571009	0.1841936662	0.1053314721	-0.0465263571	0.0682538715	0.0533108114	0.0272000005	0.0083708743	0.0140766759		0.582526769	0.0527733065	0.0132206167	0.0238960332	0.5906749614	0.0397936826	-0.0006032112	0.0032784115
5	1.8		0.1759016727	0.0069472086	0.0007522231	0.0029768006	0.2005019247	0.0062800983	-0.0049732038	0.0032876886	0.0575459583	0.002241389	0.0002106205	0.0009044547		0.1503026867	0.0610160442	0.0013330864	0.036722992	0.1092136671	0.051333189	0.0011419403	0.0355632332	0.0804897474	0.0316129897	0.0006334766	0.0180534973		0.6361311615	0.0115101286	7.82442418457E-005	0.0068088283	0.6378718573	0.0091361087	0.001214397	0.0010583367
5	1.9		0.2027257664	0.0037243249	0.0003524029	0.0017090534	0.2347838066	0.0032897904	-0.0024671059	0.0020602715	0.1112297546	0.0019828079	0.0001142208	0.0008305275		0.1207887573	0.0315084639	-0.0104820363	0.0204334592	0.0725634321	0.0255778241	0.0038818238	0.0210571217	0.1793391156	0.0445063837	-0.0147775152	0.0265652308		0.6498440109	0.0041783839	-0.0013060536	0.0023987823	0.6504565148	0.0033470252	-0.0001095229	0.0007247486
5	2		0.2532373035	0.0019287598	-0.0001308057	0.0007827539	0.2918591191	0.0016817274	-0.0003637416	0.0009749499	0.2341797035	0.0016822013	-0.000156866	0.0005815357		0.1070566294	0.0140486642	-0.0020671239	0.0082953798	0.0646885634	0.0111517586	0.0045781792	0.0089541295	0.4303606763	0.0532192042	-0.0047322534	0.0269910927		0.6570920308	0.0011881394	-0.0001225972	0.0005884265	0.657644382	0.0009939152	0.0001003827	0.0002090748
5	2.1		0.313861968	0.0016194884	0.0007244711	0.0006276702	0.3573845325	0.0014008242	-0.0008342572	0.000822517	0.4913221243	0.0022502289	0.0007494655	0.000659814		0.0811827721	0.0105296475	-0.0026263555	0.0056491119	0.0468331814	0.0082997961	0.0009608065	0.0064494634	0.8453814301	0.1002719148	-0.0258459981	0.0420866334		0.6624157891	0.0005068365	-0.000128781	0.0002094365	0.662287972	0.0004900883	-4.73377749567E-005	0.0001040129
5	2.2		0.3899543735	0.0009564385	-0.0001418984	0.0003235382	0.4315329627	0.0008034617	-0.0001586638	0.00045054	1.0276879604	0.001978244	-0.0003357499	0.0004062297		0.0706497146	0.0055451609	-0.0001884607	0.0027591681	0.0386009064	0.0041009633	-0.0008109739	0.0032166791	1.6398944522	0.117353557	0.0017368672	0.0363646519		0.6647662326	0.0001359703	2.81378146843E-006	4.15608989906E-005	0.6642759137	0.0001702854	-1.19747533603E-005	3.7471178013E-005
5	2.3		0.4699244693	0.000705358	-2.45996985294E-005	0.0002119755	0.5008392307	0.0006074814	0.0002411449	0.0003175276	2.0244392698	0.0018203145	0.0002817866	0.0002715701		0.055504497	0.0037008678	0.0001403225	0.0015541817	0.0328937706	0.0028351122	0.0002335813	0.0020190283	1.9985929829	0.1237844165	0.005997838	0.027308739		0.6660692376	3.78633550578E-005	1.56889518264E-006	8.13089874184E-006	0.6653165787	8.31511071518E-005	2.89143630278E-006	1.60896183623E-005
2	1.2		0.6213314727	0.0047219001	6.55187406739E-005	0.0008840493	0.6260543033	0.0045936966	4.0772700892E-005	0.0009968365	0.5216958494	0.0035489085	0.000053895	0.0005420678		0.0689561642	0.0228157441	0.000770361	0.0075830582	0.0644485003	0.0217733262	-0.001450255	0.007830506	0.081302343	0.0258386295	0.0006591565	0.0070118898		0.6657737175	0.0002915175	8.03419500255E-006	7.82418691033E-005	0.6655670752	0.0003525361	-6.66959458325E-006	2.08347102972E-005
5	2.4		0.5315738397	0.0006753031	0.000002953	0.000196736	0.548394864	0.0006181478	2.33779260034E-005	0.0002674409	3.5532132204	0.0014486689	0.0001027333	0.0004854191		0.0410090831	0.0029595283	-0.0001866424	0.0012343402	0.0305132585	0.0025193765	0.0001317172	0.0015285604	0.9330375354	0.0694416094	-0.0031576556	0.0349559385		0.666577071	1.1441297488E-005	-2.87589106919E-007	3.39211125133E-006	0.6658070558	5.7079220347E-005	-1.90327204586E-007	7.22472561885E-006
5	2.5		0.56282252	0.0005389729	0.000044084	0.0001839993	0.5661572813	0.0005294027	-4.48758713295E-005	0.0001978964	5.476286178	0.0002607422	-0.0001537205	0.0006073051		0.0306270192	0.0021113075	-0.0003504429	0.0010088024	0.0287569953	0.0020404922	0.0004493026	0.0010673934	-0.151129028	0.0139439005	0.004215435	0.0093434264		0.6666736612	4.43531476918E-006	1.73123468749E-007	3.84621917093E-007	0.666008204	3.9670661302E-005	1.03329096009E-006	1.60658635926E-006
5	2.6		0.5617219961	0.0004454821	7.82124083347E-005	0.0001786198	0.5519934352	0.0004689611	-4.31576596702E-005	0.0001461121	7.4897430925	0.0006731117	-0.0001127713	0.0004541936		0.0289308268	0.0017298126	0.0002165034	0.0009767667	0.0345391986	0.0019047226	-0.0001076884	0.0008412694	0.2404055185	0.0271333164	0.0086893248	0.0284348515		0.6666617727	1.13556234467E-005	1.90366812351E-007	6.22306548906E-007	0.6659469004	3.5184112396E-005	1.12524548299E-006	2.93537017863E-006
5	2.7		0.5283046043	0.0006347947	-8.72064056506E-006	0.0003031635	0.5044898624	0.0007159177	1.61622824721E-005	0.0002097317	9.2527603838	0.0018024514	-6.45761972329E-005	0.0003811837		0.0303512419	0.0026041691	5.77857290148E-005	0.0018108588	0.0456910141	0.0032384962	-0.0002236489	0.0013904133	1.5257739861	0.1028174925	-0.0061420888	0.0352355931		0.6666448416	7.67842247328E-006	-8.83460092027E-008	5.09585549314E-007	0.6656563034	6.66446967114E-005	-1.45230333737E-006	1.19043576825E-005
5	2.8		0.4684979381	0.0010063894	0.0004734002	0.0005620181	0.4314052029	0.0011918391	-0.0001221189	0.0003805287	10.5280557115	0.0028742221	-0.0002147038	0.0004690228		0.0314526741	0.0046132505	-0.0003859263	0.003601399	0.0575707929	0.0062462869	-0.0004588561	0.0027922753	1.8238938863	0.1824598269	-0.0172395664	0.042555155		0.6666464338	2.15372045467E-006	-1.90904835586E-007	0.000000475	0.6650508966	0.0001608672	-1.48493694819E-005	3.49156606277E-005
5	2.9		0.3951103308	0.0010686828	-0.0008745643	0.0006142264	0.3515298547	0.0012713015	-1.71303203152E-005	0.0004496688	11.2790645908	0.002214473	0.0002985522	0.0005283531		0.044096234	0.0059766978	0.0049966188	0.004618924	0.0815332218	0.0080653453	-0.001270915	0.0040718977	1.3191885605	0.1207173753	-8.43305141203E-005	0.0414464541		0.6666538966	0.000003246	-0.000000002	4.02743989391E-007	0.6632840871	0.0002970612	0.0001036052	6.09005532332E-005
5	3		0.3238528685	0.0012892128	0.0005535441	0.0007441882	0.2820001382	0.0015021187	-0.0001951044	0.0005848467	11.6580974546	0.0016669578	0.0001856956	0.0005277409		0.0583834856	0.0085685195	-0.0004212753	0.0064585262	0.1008499695	0.0111852875	0.0007000252	0.0058574183	0.666393981	0.0690356617	0.004863893	0.0295030035		0.6666606278	5.26548929819E-006	4.44086445359E-008	2.68093675452E-007	0.6600109756	0.0006351739	-2.60768835718E-005	0.000121413
5	3.1		0.26429372	0.0019404302	-0.0010284321	0.0011744026	0.2289980719	0.0022282231	0.0009294973	0.0009843363	11.8358277921	0.0015548098	-0.0005593177	0.0005977253		0.057354884	0.0132450351	-0.0006951618	0.0105360465	0.0960562865	0.0171528829	0.0054970753	0.0098931009	0.2400508619	0.0402207156	0.01250448	0.0206933755		0.6666645578	5.18685046682E-006	1.10690083987E-007	1.82407737943E-007	0.6564661563	0.0014494765	0.0001995077	0.0002396564
6	0		-0.001946144	0.0081127613	0.0076521115	0.0096040811	-0.001946144	0.0081127613	-0.0076521115	0.009604081	2.05248290268E-023	2.12811717113E-022	4.81429127115E-008	6.04236258648E-008		-0.1148447016	0.1374878818	-0.1803465484	0.1589657741	-0.1148447016	0.1374878829	0.1803465484	0.1589657741	-1.51903597174E-010	2.75814894629E-011	3.50280119628E-025	1.49999635221E-025		0.0608141875	0.2536442531	3.19143600509E-016	2.0693240594E-015	0.0871310268	0.2968477982	0	0
6	0.1		0.0114411088	0.0068050598	0.00205529	0.0065235638	0.0112897962	0.0068624055	-0.0018688918	0.0065902637	4.60883690506E-008	2.71845286281E-008	0.000000015	4.87589024627E-008		0.015558787	0.0716448526	-0.0271494323	0.0952511124	0.015181747	0.0732893452	0.0240915823	0.097266085	3.53077100271E-010	1.85290154506E-011	3.45727618368E-011	1.70210875011E-011		-0.1519726293	1.0280500273	0.6771895361	1.162048221	0.1024804301	0.2680560439	-0.0004977942	0.0088227577
2	1.3		0.6343974008	0.002546112	0.000177886	0.0005278893	0.6393303373	0.0024536116	0.0005885941	0.0006082098	0.6504545951	0.0022660011	0.0002449287	0.0003563673		0.0494951598	0.0128942038	-0.0016222115	0.0035006411	0.0450775719	0.0118458399	0.0020376837	0.0037399398	0.0829324575	0.0207607648	-0.0019727749	0.0042495315		0.6660909447	0.0001488725	-0.000013808	3.03351748677E-005	0.6659199314	0.0001847013	0.000002934	1.30464767659E-005
6	0.2		0.0153344366	0.0134484557	0.0048739964	0.0122312461	0.0164718446	0.0128536465	-0.005334776	0.0124731537	1.44549171739E-007	1.28319394485E-007	0.000000056	1.39536379271E-007		0.0503826373	0.1456474527	-0.1108067496	0.2277726874	0.0155328896	0.1459284026	0.1013271769	0.2211355364	7.84658788349E-010	9.9530008442E-011	1.38814708234E-010	1.48925720055E-010		1.1771650194	31.3272113101	-5.0159099743	21.0132942254	0.2193684875	0.2963979763	-0.0064407978	0.0163684347
6	0.3		-0.0087386975	0.0081145691	0.0211646729	0.0089604556	-0.0102533054	0.0083026901	-0.0203045894	0.0087351562	-0.000000161	1.50150875809E-007	4.13332765601E-007	1.75051112184E-007		-0.0463956432	0.1192763562	-0.1354546519	0.1086278364	-0.0236684871	0.1191863235	0.1477683399	0.1074892375	-0.000000001	2.59689189131E-010	1.52308099933E-009	2.3586075523E-010		-0.469094735	1.2892233878	-0.160785628	1.1847830079	0.1813560383	0.2818751902	0.0158915901	0.0200723355
6	0.4		-0.0253165596	0.0031114866	0.0263872102	0.004175982	-0.0242015802	0.0031102672	-0.0272648381	0.004249877	-0.000000871	0.000000107	9.22778656232E-007	0.000000146		-0.0770265764	0.0375313097	-0.0415665891	0.0364260508	-0.0832841903	0.0384236528	0.0324795089	0.0367670637	-4.68410072498E-009	2.72745112943E-010	3.900029713E-009	2.62831620502E-010		0.2905891197	0.220499351	-0.2107008761	0.2439935884	0.2513311946	0.1081972164	-0.0101258893	0.0086971417
6	0.5		-0.0053793072	0.0119728757	0.0114684451	0.0135397572	-0.0056377306	0.0120167389	-0.0107274447	0.0134247562	-0.000000339	7.54613147052E-007	7.26294666763E-007	8.57588084175E-007		-0.0860744543	0.2141542343	-0.1644195439	0.2134754266	-0.0771317948	0.2120925242	0.1735714651	0.2117380071	-3.72243171346E-009	5.13590472889E-009	-5.91027280068E-010	5.11327931438E-009		-0.7951035099	3.3581434069	0.7331955672	5.8754328121	0.1714315307	0.2996458206	0.0052250352	0.0130818132
6	0.6		-0.0206023679	0.00504876	-0.0456856465	0.0054022857	-0.0200731412	0.0050123417	0.0458814979	0.0054115447	-2.37020709182E-006	5.8083060236E-007	-5.26359556008E-006	6.22413874336E-007		-0.0216916461	0.0586210115	0.1507580631	0.062031674	-0.0244305949	0.0583166809	-0.1524855293	0.0618142026	-1.27517763158E-008	4.66285938718E-009	-1.23424809099E-008	4.93321087242E-009		0.3467276206	0.1708647219	-0.0850689776	0.1345567887	0.2164121902	0.1680837193	0.0019485159	0.0077596458
6	0.7		0.0090026867	0.0184769086	0.0034022153	0.0145197633	0.0096495784	0.0183450174	-0.0029551058	0.0146834995	1.88813618789E-006	3.87523001536E-006	7.13837781388E-007	3.04655186651E-006		0.1539807354	0.2770902688	-0.1257927988	0.2685309951	0.1426147632	0.2763235085	0.1290586277	0.269821798	4.93310965092E-008	7.31506108395E-008	-2.99102134133E-008	7.09025617704E-008		0.8160659712	10.7976663473	2.5976514041	6.6083142671	-0.1399081799	0.6905387239	0.0002599478	0.0108971173
6	0.8		0.0267093924	0.015824226	-0.0121994598	0.0104751318	0.0268151181	0.0158014319	0.0122127574	0.0105220065	0.000010209	6.0484069837E-006	-4.66327237805E-006	4.00413860859E-006		0.2120644212	0.2027138567	0.2365185423	0.1780395661	0.2094940508	0.20263941	-0.2370445006	0.1781893656	2.33141048961E-007	1.77695889207E-007	1.85755512534E-007	1.56076202321E-007		-0.2016198255	1.9772060874	-0.7811620131	1.8220604458	0.0364376505	0.6294221595	0.0012351562	0.0041302754
6	0.9		-0.0331875649	0.0045078461	-0.0590400487	0.0056396647	-0.0327866659	0.0045018085	0.0591200664	0.0056288168	-2.3115412382E-005	3.13976309063E-006	-0.000041119	3.92781210209E-006		-0.0741207894	0.0519567619	0.1969034818	0.0729646477	-0.0736831544	0.0517111741	-0.1979614653	0.0728997551	-3.22690609155E-007	1.51218248824E-007	3.82749384392E-007	2.12367629283E-007		0.4658951262	0.0758127343	0.003834119	0.052210528	0.3794686345	0.0952279403	0.0002687355	0.0045650189
6	1		0.0124713778	0.0041455145	0.0094772828	0.003833457	0.0129336997	0.0041149396	-0.0096912347	0.0038727779	1.5828781735E-005	5.26150448176E-006	1.20261510657E-005	4.86448368293E-006		0.0150485596	0.0364578776	-0.0268341513	0.0351289684	0.0116907262	0.0365655083	0.0234180358	0.0352304205	2.19076245448E-007	3.52320609183E-007	-2.03641568821E-007	3.39463983371E-007		-4.9585949001	14.7773053585	-1.4831218674	13.1025739907	-0.0129797869	0.2486642548	0.004609204	0.0227270796
6	1.1		0.000192589	0.0151162416	-0.0312844684	0.0094891292	0.0041472124	0.0147174235	0.0353959242	0.009970784	4.47245082549E-007	3.49612573946E-005	-7.2326597927E-005	2.19385064246E-005		0.2091287432	0.1693847894	0.2182750623	0.1720052348	0.1770003094	0.1630251846	-0.2089038721	0.1748782145	6.71733703115E-006	0.000005436	6.66819591676E-006	5.51840531452E-006		0.8823614692	4.8653728577	1.279135707	3.5448549058	0.063315256	0.4594736478	0.0127218993	0.0555145564
2	1.4		0.6399905989	0.0041446713	-0.0001769782	0.0008775958	0.6455102782	0.0039992967	0.0005080633	0.0010072743	0.8009738885	0.0043209702	-6.22394952989E-005	0.000644324		0.0531623465	0.0246244102	0.0002837859	0.0064968836	0.0485344799	0.0229114082	-0.003386479	0.0067658155	0.1219997978	0.0544981094	-0.0004802559	0.0100454789		0.6661013626	0.000257115	-2.09372107685E-006	4.76726895978E-005	0.6658723009	0.0003480381	-2.38807107455E-005	2.252935698E-005
6	1.2		0.0139828253	0.0031784668	0.0153757436	0.0042127164	0.0155252544	0.0032406433	-0.0179971556	0.0041383313	5.89415165824E-005	0.000013397	6.47567436232E-005	1.77437242399E-005		-0.069607338	0.0395983662	0.0055153928	0.0423961565	-0.0603166459	0.0382880512	-0.0152171383	0.0451168219	-7.12231115503E-006	0.000004216	8.88168505183E-007	4.51615683866E-006		1.2748213611	1.1015387135	0.6300574037	1.055982912	0.1604290783	0.1178385541	0.0118094586	0.0155920079
6	1.3		0.0116849499	0.0155068546	0.0043716125	0.0120535348	0.0146346658	0.0148946954	-0.0048435138	0.0123714119	8.97832301803E-005	0.0001191245	3.3542947389E-005	9.24795617006E-005		0.1337839169	0.1970633267	-0.2115548697	0.1793892396	0.0967098972	0.1971279637	0.1964324615	0.1726711466	4.79683036484E-005	6.97194531954E-005	-7.46578374868E-005	6.34388105218E-005		1.4541512446	3.0225489972	1.111918273	2.9062116565	-0.0159961877	0.5650978438	-0.0184071061	0.0319464604
6	1.4		0.0068073048	0.0170335443	0.0102407404	0.0095057362	0.0104261495	0.0165936287	-0.0124023756	0.0096184712	9.53885040556E-005	0.0002385495	0.0001430287	0.0001328231		0.2537705651	0.236718033	-0.0264038804	0.1597160342	0.2322412702	0.2293071113	0.0472477158	0.1571804603	0.0002996883	0.00027839	-3.03651703524E-005	0.0001875315		-1.0893783229	2.8371986505	0.0770948722	2.545752138	-0.2729129646	0.6529786098	-0.023480881	0.0425318167
6	1.5		0.0275325159	0.0239308064	-0.0012425577	0.0087850716	0.0352965165	0.0216188264	0.0015927884	0.0090079201	0.0007035552	0.0006111275	-3.1587692765E-005	0.0002234206		0.5056149979	0.2662884639	0.0919035576	0.201268794	0.3941106609	0.2310564327	-0.0862007806	0.1859904776	0.0019842325	0.0010416696	0.0003579273	0.0007844084		0.1185229151	0.5349015514	-0.021827447	0.3515811249	0.108080833	0.4349854457	0.0062142063	0.0170713242
6	1.6		0.0140739074	0.0099353657	-0.0108728217	0.0073816981	0.0255769973	0.0089552054	0.0162143957	0.0082745853	0.0006585053	0.0004629863	-0.0005020872	0.000341341		0.1032624466	0.1081590532	0.1273698853	0.0983594082	0.0273834731	0.097554298	-0.150217265	0.1001191952	0.0013739014	0.0014024995	0.0016415594	0.0012715756		-0.4153088445	2.9822240677	-1.104283804	3.3514028613	0.0170483692	0.3296083818	-0.0343951641	0.0629739107
6	1.7		0.0542673266	0.0093983372	0.0043300069	0.0059031766	0.0657912827	0.0089937147	-0.0045859179	0.0060878533	0.004633304	0.0008000128	0.0003629161	0.0004956387		0.1353627639	0.0832384076	0.0062931166	0.0927691137	0.1109223493	0.0800279208	-0.0045845777	0.0866037326	0.0060105145	0.0036019044	0.0002674229	0.0039824203		0.3510290492	0.1884646107	-0.0450351694	0.1387892921	0.4106168197	0.1056195451	0.0020814783	0.0129716763
6	1.8		-0.0188441546	0.0047438926	-0.0290838008	0.005502722	0.0287743317	0.0045765756	0.0420700764	0.0064944575	-0.0028323121	0.0007409976	-0.0044000707	0.0008368483		-0.0320153415	0.0358760004	-0.015068547	0.058061157	-0.0874266062	0.0417684151	0.0446043365	0.0660962786	-0.0037490601	0.0051241186	-0.0021400873	0.0082587776		0.4229867695	0.4225348981	0.0688196116	0.5811974717	0.0207134384	0.3517540132	-0.1185728102	0.2836448222
6	1.9		0.1026426841	0.0110176341	0.0001821867	0.0059132027	0.1314979954	0.0096176888	-0.0004545458	0.006273543	0.0296929595	0.0031401332	4.90177989639E-005	0.0016089783		0.1165785921	0.0933824415	0.0192373305	0.0605269632	0.0716862348	0.0753073838	-0.0258702187	0.058527245	0.0589955976	0.0449699902	0.0087681471	0.0281534836		0.5927259736	0.0548916418	0.0102431456	0.035006907	0.6026534328	0.0345082678	-0.0023418603	0.0049924513
6	2		0.1262755905	0.0044580266	-0.0015332026	0.0024131576	0.1676855556	0.0038418077	-0.0042616113	0.0025964807	0.0682900113	0.002335608	-0.000867687	0.0011635524		0.0987524463	0.0363283903	0.0008532019	0.0273880976	0.0563513711	0.0293694715	-0.0043693862	0.0252431425	0.1732816164	0.0592499639	0.0013455141	0.0415062788		0.6290315281	0.0128575945	0.0004842001	0.0086303672	0.634515548	0.0084367994	0.000737621	0.0016053939
6	2.1		0.190440159	0.0040382539	-1.54814398216E-005	0.0017506555	0.2416549542	0.0034314511	1.90343159182E-005	0.0021453531	0.1939888416	0.0038613602	-0.0001456926	0.0014155766		0.1135826743	0.0303152005	-8.13270926317E-005	0.0201589722	0.0615169203	0.0223690454	-6.53910727373E-005	0.0218451345	0.6651608037	0.165509373	0.0049606712	0.0934583915		0.6490667547	0.0043502398	-0.0002781491	0.002384932	0.6516217887	0.0032642538	-0.000013802	0.0006552375
2	1.5		0.6535499221	0.0031328196	-5.34587898907E-005	0.0007162323	0.6590331803	0.0030045056	0.0002574912	0.0009142404	0.9941781831	0.0037750813	-4.62383111366E-005	0.0005374599		0.0367672453	0.0116622373	0.0013967032	0.0044888221	0.0323782249	0.0107032982	-0.0030737417	0.0054896425	0.1149305715	0.034458669	0.0019205109	0.0079490344		0.666323435	0.0001073279	6.25685504815E-006	2.44669365968E-005	0.6661381517	0.0001603364	-1.21343786944E-005	1.82008931059E-005
6	2.2		0.2745141355	0.0012807819	0.0001716855	0.0004916744	0.3325487092	0.001046729	-0.0001150228	0.0006711806	0.5312864764	0.0021530617	0.000335531	0.0006003952		0.0922740925	0.0086756367	0.0007719529	0.0048872938	0.042567341	0.0061264471	-0.000674156	0.0055076654	1.6952946504	0.1472091961	0.0073828907	0.0604876525		0.6605977183	0.0005245469	1.57947802641E-005	0.0002126002	0.6609453736	0.0004657649	6.95945414338E-006	0.0001062666
6	2.3		0.3830739289	0.0013884404	-8.43681795873E-006	0.0004668971	0.4320077095	0.0011356893	0.0001542175	0.0007156338	1.3818907032	0.0035854276	0.0001354517	0.0006789387		0.0676123667	0.0081958554	0.0015209709	0.0038430085	0.0307515153	0.0058305194	-0.0021103031	0.0047632099	2.9477619895	0.3281584097	-0.0081604005	0.0897595525		0.6650883766	0.0001741643	-5.68560104687E-006	4.69335226485E-005	0.6644171345	0.0002474435	-1.65375417118E-005	5.93768916927E-005
6	2.4		0.4819794917	0.0006676786	0.000003447	0.0002131862	0.5083386198	0.0005914357	4.70024709865E-005	0.0003116735	3.0379456165	0.0017270885	5.16154865815E-005	0.0005352685		0.0439011025	0.003155604	-0.000216704	0.0013998261	0.0277323822	0.0025579686	0.000278347	0.0017855623	1.7846253232	0.1366721425	0.007531187	0.0642283027		0.6664698004	1.38705186668E-005	9.61228971148E-007	7.15555717505E-006	0.6655970449	6.97214927095E-005	9.36881117043E-007	1.2185164955E-005
6	2.5		0.5335823791	0.0005228322	-1.43290810868E-005	0.0001850287	0.5386292024	0.0005101894	2.99854291341E-005	0.0002035377	5.3544660691	0.0004117162	5.25287869755E-005	0.0006560506		0.0328240653	0.0021427217	0.0001065269	0.0010679386	0.0299987939	0.0020443096	-0.0001288732	0.0011488126	-0.2260442797	0.021397965	0.0005377273	0.016346397		0.6666754626	5.5175762435E-006	2.02364912938E-008	5.86369946617E-007	0.6658826428	4.20206087648E-005	-1.65876732995E-007	2.11294667403E-006
6	2.6		0.5307773524	0.0005578321	-5.03225741642E-005	0.0002540633	0.5159004254	0.0006004862	4.19732721382E-005	0.0001950158	7.8251994178	0.0011022699	3.58418131332E-005	0.0006383811		0.0293836463	0.0022839618	-0.0008380561	0.0014249459	0.0384439205	0.0026065441	0.0005686646	0.0011819063	0.5772365592	0.0602716253	-0.0238853322	0.0471889422		0.6666572676	5.94165934956E-006	-4.01409095335E-007	7.96923854976E-007	0.6657730573	5.33096325631E-005	-3.47007740468E-006	5.96641312139E-006
6	2.7		0.4771411688	0.0005360178	0.0001029319	0.000295535	0.4394967695	0.0006359335	-3.16750647514E-005	0.0001964487	9.866662698	0.0017495376	-5.46873534357E-005	0.0003660354		0.0316027093	0.0024288154	0.0001619101	0.0018870928	0.0577815153	0.0033001288	-3.67539012753E-005	0.0014748108	2.8530927226	0.1574260805	0.0053141346	0.0544697651		0.6666366059	1.31637232455E-005	5.74980541475E-008	5.7956028417E-007	0.6651253366	8.09684911948E-005	1.26360050863E-006	0.000018107
6	2.8		0.3854259829	0.0007306417	0.0001445425	0.0004529068	0.3300398782	0.0009028304	3.73824040996E-005	0.000312077	11.1163540973	0.0019461929	-0.0001525802	0.0004267252		0.0394471293	0.0041343817	-0.0014750354	0.0033451864	0.0861222852	0.0059955064	0.0009534445	0.002890782	2.5908163861	0.1673896873	0.0044578533	0.0509374441		0.6666451252	4.91688646351E-006	3.84857234829E-008	4.24884499803E-007	0.6629698738	0.0002305176	-2.31803149882E-005	5.27108317815E-005
6	2.9		0.2854729382	0.0023143298	0.0013433328	0.0014732096	0.22906138	0.0027861941	-0.0008127148	0.0011434593	11.6754297505	0.0035933255	0.0006558872	0.0011711756		0.0518573482	0.0149247542	0.0015221413	0.0131373057	0.1050790991	0.0199664549	-0.0002840064	0.0121721805	1.1295947591	0.1985307274	-0.002124085	0.0954143246		0.6666581505	2.15566698463E-006	-1.71184905021E-008	7.20796586981E-007	0.6572605359	0.001514325	0.00006374	0.0003220694
6	3		0.206952829	0.0037975774	0.0003042932	0.0022426786	0.1618070373	0.0044530239	-0.0010424443	0.0019434935	11.8791632832	0.003177185	0.0007197648	0.0012372854		0.0741478732	0.027165694	2.11626957314E-005	0.0226639348	0.1267293959	0.0362937613	-0.0009361237	0.0225109883	0.4077654402	0.1104594425	-0.0038197465	0.0614925504		0.6666636968	0.000006005	-2.83828969303E-008	4.48830906489E-007	0.6441671099	0.0053535069	0.0001580378	0.0009460006
6	3.1		0.1492336774	0.0032530403	-0.0001095462	0.001971878	0.1158686092	0.0036944452	-0.0010332413	0.0017362285	11.9538565079	0.0014883959	0.0004010332	0.0006350789		0.0834790724	0.0259765805	0.0002346286	0.0204261911	0.1326201506	0.0316425499	0.0070975775	0.020835587	0.1251734852	0.0287259068	0.0064610549	0.0178089574		0.666665767	1.14766675933E-005	4.63739093698E-008	1.28239875322E-007	0.6180133224	0.0091044484	0.0015588753	0.0015967626
2	1.6		0.65920672	0.0042402455	0.0004935557	0.0008938865	0.6651851714	0.0040684628	-0.0014013748	0.0010194007	1.2182877714	0.0057606326	0.0002104649	0.0006699586		0.0360793643	0.016020954	-0.000869166	0.0051336576	0.0325777436	0.014504404	0.0010228925	0.0059547821	0.1430098332	0.0605591138	-0.0013501151	0.0102941457		0.6663800875	0.0001264984	-0.000002733	2.13964616786E-005	0.6661576066	0.0002157792	0.000002868	1.59857170597E-005
7	0		0.0036297636	0.0049371194	0.0016525636	0.0046581155	0.0036297636	0.0049371194	-0.0016525636	0.0046581156	-1.48034257722E-024	1.25678948895E-023	8.31762494776E-010	2.34450630515E-009		0.0200514813	0.0622414962	-0.0367557893	0.0619393435	0.0200514813	0.0622414962	0.0367557893	0.0619393436	8.16977077441E-012	7.81710577419E-014	1.03969948579E-027	5.29159285289E-028		-0.2079275295	0.398244952	5.42383747662E-016	4.34521016944E-015	-0.1643304608	0.3839038516	0	0
7	0.1		-0.0036064706	0.004820778	0.0058668024	0.0050916733	-0.0034797572	0.004797536	-0.0059194357	0.0050843787	-1.39281372959E-009	1.84523658999E-009	3.71291341928E-009	3.21528886424E-009		-0.0142926609	0.0529125357	-0.0504354534	0.050012864	-0.0150874359	0.052691716	0.0512169184	0.0498450701	-1.07330546028E-011	1.11235946233E-013	1.02545520951E-011	8.44349903214E-014		0.058650621	0.6750050742	-0.0888223625	0.6572390841	-0.0288355903	0.313891873	-0.0057945102	0.011831615
7	0.2		-0.0163188926	0.0024292465	0.0022835529	0.0041728647	-0.0162466231	0.0024377305	-0.0023732563	0.004176595	-1.56455954741E-008	2.32787748136E-009	2.4777014272E-009	4.51766869684E-009		-0.1760937351	0.0415914951	0.0335420026	0.0379031632	-0.1759385361	0.0416991441	-0.0343116891	0.0380470599	-8.33739937447E-011	3.33109723792E-013	1.03511042876E-011	2.75297327118E-013		1.477364431	0.8951726254	-0.5520498892	1.1280232882	0.1790129952	0.104579857	-0.0002608828	0.0020898169
7	0.3		-0.0169054148	0.0017405069	-0.0022763845	0.0031150073	-0.017349516	0.0017549978	0.0018222902	0.0031401599	-3.42073883299E-008	3.52318229113E-009	-4.73431907447E-009	6.49814808007E-009		-0.192072226	0.0293189859	0.0094633229	0.0266487835	-0.1951424913	0.0296299797	-0.0060756622	0.0270145618	-1.69324217229E-010	8.85672533391E-013	-2.11165069222E-011	7.87827724848E-013		1.9397505251	1.1078000917	-1.2018740481	1.1048682608	0.2002123232	0.0750620817	0.0014251076	0.0103152539
7	0.4		-0.0141866905	0.0026232599	-0.0160006712	0.0038070504	-0.0141548943	0.0026314882	0.0158823489	0.0038205262	-5.84940380806E-008	1.08159509263E-008	-6.64607030376E-008	1.58136423944E-008		-0.0975229367	0.0331505356	0.0674716761	0.0327196724	-0.0982858591	0.033265878	-0.0679559993	0.0329210955	-2.84746810303E-010	3.99024537972E-012	-2.97348873456E-010	3.9225986193E-012		-0.2891637907	0.4457176019	-0.0968489018	0.3769707114	0.140403718	0.1284212098	-0.0011310874	0.0044299284
7	0.5		0.0051485388	0.0092433742	7.95994736399E-005	0.00607492	0.0051670701	0.009240345	1.3558840299E-005	0.0060865074	4.28675342974E-008	0.000000077	6.63259316612E-010	5.06732305306E-008		0.1189294564	0.0976636596	-0.0160495095	0.0752755802	0.1184469555	0.097709231	0.0170066543	0.0753625695	2.5637797783E-010	4.74264172949E-011	-4.73138841329E-012	3.65961720525E-011		-0.69112856	2.2673862151	0.7181259244	2.467682028	-0.0914340019	0.5144412508	-0.0021729727	0.0065860348
7	0.6		-0.0021898871	0.00505854	0.0048498924	0.0053298654	-0.0020739415	0.0050369478	-0.0047782475	0.0053463105	-3.67432620767E-008	8.48743873584E-008	8.14095962625E-008	8.94667115251E-008		-0.0152687992	0.0581753168	-0.0308998143	0.0660957813	-0.0174007183	0.0583913066	0.0321028919	0.0656919901	-2.00539957165E-010	1.14699848762E-010	3.15811491029E-010	1.30307419291E-010		-4.1920705625	21.6385731176	4.9942369899	31.0471332441	-0.0296079587	0.4079875911	0.0011926478	0.0124906297
7	0.7		-0.0012481238	0.002971976	-0.0035923156	0.0030316511	-0.0015097808	0.0029972558	0.0038172428	0.0030253579	-4.21778352912E-008	1.00432997255E-007	-1.21409567547E-007	1.02460409419E-007		-0.0032464028	0.0264579552	0.0007420207	0.0239729504	-0.0015336275	0.026645059	0.0012861137	0.0241218761	-2.21386387594E-010	2.11525251895E-010	-5.56080401404E-010	1.9165821018E-010		-33.9195232333	349.524861424	9.6525181938	324.939024167	-0.0451542209	0.2937069076	-0.0021921859	0.0140094997
7	0.8		-0.0052025633	0.0068079293	-0.0225521463	0.0071375624	-0.005594954	0.0067895162	0.0218807499	0.0071302093	-3.54057621299E-007	4.63310169525E-007	-1.53479918228E-006	4.8575098692E-007		-0.0161590691	0.0748016009	0.165695655	0.0830717115	-0.0166703965	0.0736793874	-0.1692291615	0.0830622413	-2.16327554381E-009	2.42510304404E-009	-1.73340301978E-009	2.69321968628E-009		-0.2664485162	0.8975586713	0.0500285625	0.7511358962	0.1314098989	0.2541536001	0.0004371856	0.0215603365
7	0.9		0.0048139724	0.0056804354	-0.0034131196	0.0065326441	0.0054802401	0.005317135	0.007284179	0.0065960953	6.5974165005E-007	7.78486713645E-007	-4.67746666121E-007	8.95265789463E-007		-0.0373168507	0.0592466123	0.0869760953	0.0708791047	-0.0546286494	0.0570326344	-0.0730692149	0.0678740611	-1.85113372987E-009	7.78919033626E-009	9.26940846032E-009	9.31856255812E-009		-0.4392420804	2.5701003016	0.0639110428	2.8563515562	0.0668252275	0.34424049	-0.0090667595	0.1147647377
2	1.7		0.6732126171	0.0045891686	0.0003937302	0.0010786514	0.6787624146	0.004397712	-0.0001741363	0.0013375158	1.5021868354	0.0070229628	0.0003614082	0.000769916		0.0357391671	0.0152103331	0.0001280861	0.0059450296	0.0315251523	0.0142098887	-0.0011855472	0.0069648423	0.1817480577	0.0699852123	-0.0016299708	0.0138539222		0.666428034	9.57074683062E-005	-2.5284800046E-006	1.8867136708E-005	0.6661823938	0.0001966529	-7.19352690022E-006	2.56954342862E-005
7	1		0.0023293751	0.0045951584	-0.0098936549	0.0046772051	0.0026472977	0.0045572054	0.0103825648	0.0047633594	6.42870649203E-007	1.26818466268E-006	-2.73035583955E-006	1.29077035776E-006		-0.003845347	0.0422399566	0.026770949	0.0445015062	-0.0097122041	0.0431416591	-0.0244568758	0.0443695161	9.31413149668E-010	2.25198440258E-008	1.63243506488E-009	2.37255937871E-008		-5.2904662156	21.830409126	-0.8805207476	21.7239668297	0.0792920872	0.2688066201	-0.0004156675	0.0190067569
7	1.1		-0.0029509088	0.0032965936	0.0028237209	0.0038001913	-0.0040595496	0.003483682	-0.0027785614	0.0037188749	-1.64011076269E-006	1.83216613354E-006	1.56920731113E-006	2.11185553112E-006		-0.0322618209	0.035579015	0.0188979627	0.0353255985	-0.0152916484	0.0352318069	-0.0303463228	0.0377894124	-7.72976406236E-008	7.69195587254E-008	4.81233682715E-008	7.63742717039E-008		-0.1004407798	10.7061200998	-3.9320735114	9.8159753874	0.0972113255	0.2170131448	-0.0008626581	0.0290003686
7	1.2		-0.0004993356	0.0067218887	-0.0013130984	0.0093218923	-0.0012060941	0.0066288077	-2.47471786203E-005	0.0091532527	-5.58816685009E-007	7.52341313822E-006	-1.46946526142E-006	1.04315626168E-005		-0.1249311987	0.0917471427	-0.1130758602	0.0996460652	-0.119321815	0.0902394814	0.1012195061	0.0964011651	-1.09727370556E-006	8.0429944872E-007	-9.98177177966E-007	8.73630336862E-007		0.2713600155	1.1209975112	0.3369962734	1.0729983004	0.1290972225	0.269967771	-0.005530254	0.0379972236
7	1.3		0.0151887625	0.0110777811	0.011322898	0.0078420774	0.0159795105	0.01089373	-0.0115710301	0.007856201	3.423691551E-005	2.49701782229E-005	2.55132893143E-005	0.00001767		0.1227834049	0.1110207713	-0.1227593701	0.1153322262	0.1142281528	0.1099342077	0.1176987081	0.1120665004	4.52874108657E-006	3.94781619489E-006	-4.24633756213E-006	4.1003485542E-006		0.9163456731	5.3514313889	2.0392999062	3.7662180381	0.1013815039	0.322853511	0.0008714866	0.0113663707
7	1.4		0.0070724582	0.008873425	0.0056566638	0.0066251393	0.0084710626	0.0087019331	-0.0068053713	0.0066858052	3.21135093793E-005	4.02852842048E-005	0.000025659	0.000030056		0.0645657062	0.0817436551	0.0222750741	0.068687842	0.0574846391	0.0800965173	-0.015889306	0.0685242617	9.48157525509E-006	1.17894993163E-005	3.33070034905E-006	9.90276150332E-006		-1.4646040747	5.105379566	-0.5848134446	4.3154396762	-0.0961848255	0.5204598602	-0.0225208455	0.0431033013
7	1.5		-0.0141836523	0.0022109417	-0.000421825	0.0028921434	-0.0093039417	0.0022258304	-0.0002943996	0.0029525969	-0.0001296952	2.02217969235E-005	-3.86181792981E-006	2.64123393105E-005		-0.0523387503	0.0225725829	0.0313636462	0.0239317366	-0.0566640513	0.0229895706	-0.0428767457	0.0241852938	-3.10268007787E-005	1.31906353777E-005	1.83198981025E-005	1.39928252118E-005		-7.0351775907	13.7412189319	-1.1526685971	11.5852436998	0.0633546379	0.1718022965	-0.007121967	0.0333210048
7	1.6		-0.0177901051	0.0033687573	0.0184481635	0.0040727052	-0.0110306755	0.0034278677	-0.0212514951	0.0042637173	-0.000327682	6.21037805097E-005	0.0003389	7.48349181832E-005		-0.0319470467	0.0300632143	-0.0288667826	0.0299935532	-0.0392081134	0.0317881573	0.0219613316	0.0319093158	-0.000075944	7.121810141E-005	-6.68328824323E-005	7.11154752211E-005		0.3618884285	0.3663739156	-0.2211847258	0.375789458	0.1827289981	0.147311681	-0.0226147668	0.0295247343
7	1.7		-0.0115412413	0.0068720084	0.0116578085	0.0070080857	-0.0019313151	0.006518495	-0.0132819222	0.0075465534	-0.0004278079	0.0002554548	0.0004306496	0.0002588754		-0.0043517149	0.0582180959	-0.0536476383	0.0732217895	-0.0333151304	0.0602008761	0.0599371977	0.073674383	-3.03543287151E-005	0.0005597408	-0.0005134238	0.0007039137		-0.0886014589	1.7576704764	-0.5303832274	1.648350583	0.2055436955	0.2304238602	-0.0270127754	0.0460976646
7	1.8		-0.0007534198	0.0096222218	0.0073866643	0.0075122757	0.0150338485	0.009255348	-0.0123133893	0.0079078172	-4.81671893907E-005	0.0007224004	0.0005455559	0.0005572406		0.0696784618	0.1100474104	-0.0505985865	0.0854826797	0.0445750554	0.1019175196	0.0694989878	0.0854039635	0.0028511414	0.0043203241	-0.0019707161	0.0033305392		0.1134696557	6.8730967455	2.1569538528	6.2683328766	-0.3503327308	0.7671060658	-0.041836091	0.1053028299
7	1.9		0.0450437379	0.005024523	-0.0024205236	0.0037566515	0.0616677116	0.0048083701	-0.0005629099	0.0039132979	0.006886387	0.0007632222	-0.0003629673	0.0005570552		0.0484788763	0.047317309	0.0036688232	0.0362571271	0.0339924405	0.0444745021	-0.0133222322	0.0352591618	0.0083291898	0.0075809992	0.0005238007	0.0057239831		0.4260451379	0.1758223764	0.0297228569	0.1886392157	0.4301609529	0.0824677383	0.0105903583	0.0117867061
2	1.8		0.6832113376	0.0037170127	-0.0005155972	0.0007426824	0.6886269149	0.0035229168	0.0003136614	0.0009575737	1.8360931186	0.0063537368	-0.0003068416	0.0004400349		0.0264685725	0.011062676	-0.0013610612	0.0034297791	0.0229354449	0.010038037	0.0024473432	0.0039985875	0.1683540239	0.0630749845	0.0009105797	0.0065743729		0.6665195201	5.76540812153E-005	9.20109531091E-007	6.03288941829E-006	0.6663236145	0.0001372135	8.91877780068E-006	1.27842969105E-005
7	2		0.0184381864	0.0075415746	-0.0079757257	0.0053384767	0.0716293534	0.006691673	-0.0245997426	0.0055167113	0.0061995824	0.0023328341	-0.0026320371	0.001576867		0.0625345993	0.0644979943	-0.0316709304	0.0532866443	0.031611922	0.0493522304	-0.0027481255	0.052347304	0.0456264763	0.0425300954	-0.0202728952	0.0339386991		0.4236668683	0.7806569885	-0.1571688233	0.5029675975	0.5008909523	0.0812802225	0.0728856701	0.0538562626
7	2.1		0.1132484979	0.0034863027	-0.0007128745	0.0018551035	0.1591919847	0.0030635751	0.000208666	0.0021176296	0.0741108831	0.0021845205	-0.0004299319	0.0010501347		0.0886650431	0.0251210159	0.0031945297	0.0195582861	0.049875496	0.0208320722	-0.0047907175	0.018899304	0.2617514273	0.0683309381	0.0063585958	0.0485074751		0.6279065412	0.010183114	0.0011305079	0.0073101498	0.6332870636	0.0066551559	-3.58097042986E-005	0.0011793393
7	2.2		0.171275895	0.0015866935	0.0001099216	0.0007384581	0.2389105362	0.0012910228	0.00060945	0.000921587	0.2396756691	0.0020086055	0.0002194642	0.0007634917		0.0994523775	0.0121597808	0.0031635934	0.0075803204	0.0412179244	0.0088715281	-0.0055559749	0.0075723021	1.2195897719	0.1346381754	0.0152939938	0.0701292649		0.6483468483	0.002071152	0.0001759319	0.0010308462	0.6520827428	0.001414316	-0.0002280817	0.0002950067
7	2.3		0.2931254277	0.001245598	-0.000174485	0.0004590693	0.3613703314	0.0009772916	0.0003613259	0.0006651387	0.8688830211	0.0029206971	-0.0002447419	0.0007172108		0.0878428588	0.0083930046	-0.0009389517	0.0042199552	0.0335993835	0.0056973982	0.000216816	0.0047305535	3.6809402717	0.3204747045	-0.0283020194	0.1094223466		0.6623960803	0.0003718723	-2.59561676785E-005	0.0001253679	0.6622288606	0.000378905	-1.92626641755E-005	0.000094757
7	2.4		0.4337406347	0.0006804769	-1.61705975937E-006	0.0002163876	0.4719467589	0.0005761208	0.000144618	0.000330661	2.5430405908	0.0019851514	0.0002523087	0.0005871865		0.053608588	0.0034755017	0.0003542056	0.0015532706	0.0287130819	0.0026083314	0.0002042615	0.0020019003	3.279065669	0.2188235041	0.0265028514	0.100409382		0.6662224178	3.34095893833E-005	3.37982980623E-006	1.36128262561E-005	0.6651862467	8.90673765612E-005	9.54819503459E-006	1.93941629575E-005
7	2.5		0.5099178388	0.000392892	2.71478439522E-005	0.0001446995	0.5169315394	0.0003812822	-5.84060198039E-006	0.000162695	5.230522949	0.0004006624	6.69456064077E-005	0.0005426275		0.0338339631	0.0016341806	0.0003495923	0.0008356921	0.0299014701	0.0015403676	-0.0002972862	0.0009086038	-0.3025883729	0.0237805776	-0.005222578	0.0210349511		0.6666770388	1.27504569201E-005	-1.68774606417E-007	6.75845782845E-007	0.6657823121	4.08924354171E-005	0.000000446	1.97842409735E-006
7	2.6		0.5044806942	0.0003500145	-0.000075245	0.0001730393	0.4834298567	0.0003873412	3.73551537916E-005	0.000127077	8.1613364863	0.0009241481	0.000244913	0.0004231828		0.0290209223	0.0014664599	0.0004045726	0.0009969775	0.0417567152	0.0017487012	-0.0003374692	0.0008124671	1.1992193915	0.0748651322	0.0275933237	0.0567984368		0.6666510095	1.92530845181E-005	3.74946290492E-007	7.79099543611E-007	0.6656079752	3.74212698842E-005	1.3132503893E-006	5.52084842363E-006
7	2.7		0.4249094055	0.0008644926	4.7185237623E-006	0.0005624733	0.3700159479	0.0010732734	3.89094412861E-005	0.0003752112	10.4218719335	0.0030785643	-1.6888685907E-005	0.0006997031		0.0278672642	0.0042287797	0.0019283949	0.0036596136	0.0653881616	0.0060876118	-0.0024808469	0.0029810145	4.0702178803	0.3483290966	-0.0358977575	0.1217878454		0.6666336788	4.37536257449E-006	-2.88489650803E-007	9.92206044173E-007	0.6644136685	0.0001874525	1.68283025486E-006	5.30693744036E-005
7	2.8		0.2986925862	0.00170988	0.000529588	0.0012359516	0.2263827673	0.0021209779	-0.0001889983	0.0009018209	11.5316541043	0.00376589	2.5301904423E-005	0.0011860739		0.0328699427	0.0104935547	-0.0079143106	0.0094494078	0.086765982	0.014878547	0.0038330833	0.0086528079	2.1100730198	0.3251451623	0.0632136995	0.1418166333		0.6666526838	3.94069903228E-006	0.000000419	9.42220778305E-007	0.6593561543	0.0010441328	-0.0002639657	0.0002471636
7	2.9		0.1920166677	0.0031468621	0.0040647665	0.0025666548	0.1313943143	0.0036717369	-0.0024071985	0.0021289984	11.8727695238	0.0033340871	0.0017473189	0.0016590216		0.0241665243	0.0195775135	-0.0058380347	0.0214322217	0.0652383411	0.0230607526	-0.0015307117	0.0201374156	0.4274442868	0.1293263507	-0.0130139449	0.0996536748		0.6666639969	0.000001142	-8.12506155383E-008	6.23324159618E-007	0.6474590154	0.0044859202	-0.0011058297	0.0008445855
2	1.9		0.6962602947	0.00140369	6.05463650703E-005	0.0002974199	0.7012182882	0.0013472503	-0.0002429814	0.0003877822	2.2354418173	0.0024884046	-0.0001133692	0.0001372649		0.0253039879	0.0046121434	0.0001271683	0.0015496278	0.022383906	0.0042563169	-0.0003195601	0.001939915	0.1754898355	0.0294993395	-0.0006431165	0.0024578959		0.6665644316	1.82548138072E-005	-0.000000375	1.5072633581E-006	0.6663476032	5.60551958461E-005	-1.08713029955E-006	5.07855457903E-006
7	3		0.1223128684	0.00331498	-0.0009307218	0.0022908236	0.0832690727	0.003558614	0.0003803156	0.0021537833	11.9618480782	0.001582725	-0.0001317029	0.0008965954		0.0528766276	0.0246385343	0.0053676364	0.0208868495	0.0739097981	0.027003491	0.0097597959	0.0209707259	0.1099681022	0.0367616987	0.013048274	0.0273050509		0.6666659903	1.1672470586E-006	8.01644050552E-008	1.6825061874E-007	0.6069252923	0.0148246429	0.0036832027	0.0029813811
7	3.1		0.050445415	0.0051429476	0.005707901	0.0053677136	0.0225728242	0.0059636283	-0.0035286405	0.0042122945	11.9949131299	0.0013016114	0.0007379447	0.0008892451		-0.0073366754	0.0423079339	-0.0022581895	0.0421970557	0.0553453841	0.044147026	0.0044705386	0.0374227904	0.0197228529	0.0144848048	0.0013981952	0.0121076502		0.6666665459	0	8.5762426554E-009	7.42121870049E-008	0.4000448773	0.1093560575	-0.0063277967	0.0432414146
8	0		0.0012193786	0.0025222489	0.0059012524	0.0024328341	0.0012193786	0.0025222489	-0.0059012524	0.0024328341	2.95955023606E-026	6.9187750574E-025	2.37615785162E-010	9.79588425719E-011		0.0072070447	0.0228753085	-0.037694228	0.0241506236	0.0072070447	0.0228753085	0.037694228	0.0241506236	2.26059839343E-013	2.14374528447E-016	8.29185443812E-028	1.97558607326E-030		-0.11678832	0.2537673213	3.07147440066E-016	3.11050067016E-015	-0.0174673458	0.203018266	0	0
8	0.1		0.0012432533	0.0036833439	-0.002314285	0.003368394	0.0012370954	0.0037006973	0.002665782	0.003363397	4.45142710562E-011	1.31673758435E-010	-1.27809142086E-010	1.81204110175E-010		0.0164434388	0.0319232049	0.0087481809	0.0317214088	0.0176412023	0.0321997493	-0.0063164744	0.0316426424	3.08786988628E-013	5.41828736194E-016	-3.68288752533E-013	4.87385892144E-016		-0.4706294055	2.3333599107	-0.7326058583	2.1602617094	-0.0329753978	0.3721669178	0.0001314578	0.0324837551
8	0.2		0.0066123246	0.0025648522	0.0019775812	0.0022115125	0.0065152837	0.0025689879	-0.0021876745	0.0022047042	6.32883158432E-010	2.45344266753E-010	2.06092183418E-010	2.29459602421E-010		0.0267224721	0.0217465778	-0.0134393605	0.02016685	0.0275347296	0.0217904913	0.0118892051	0.020143716	3.17618070022E-012	1.6950839482E-015	8.70730686249E-013	1.60134658052E-015		-2.2114677913	18.8665794735	7.7002605038	18.9706602938	-0.0921734623	0.2279567097	-0.0015542948	0.0202600185
8	0.3		-0.0013217365	0.0023782408	0.0008400873	0.0023567124	-0.0013066941	0.0023830939	-0.0006516548	0.0023564193	-2.90940877238E-010	5.23454154593E-010	1.87627268849E-010	5.27301027568E-010		0.0014960609	0.020457647	0.0019001025	0.0197802943	0.0018554685	0.0204353022	-0.0006420179	0.0198609403	-1.3695207036E-012	8.05831613047E-015	8.58370791765E-013	7.79269948674E-015		716.287946874	11513.9044357	-59.0306277009	12393.4767265	-0.0248338891	0.1891419145	0.00071128	0.0231946207
8	0.4		0.0034550553	0.0067723237	-0.0044039774	0.0053829071	0.0048979028	0.0065823052	0.0049654983	0.0054766836	1.7024498925E-009	3.33952970843E-009	-2.17922167322E-009	2.66308004582E-009		0.0464330192	0.0585765351	0.0198249599	0.0538792024	0.0366562974	0.0567597823	-0.0153064216	0.0531748472	8.00823939338E-012	1.14184120432E-013	-1.0012574804E-011	1.05152804638E-013		-0.2328877364	7.7930103413	-1.9520127477	8.4993736722	0.0005055057	0.4960026766	-0.0053864438	0.0540021165
8	0.5		0.0053840447	0.0048450011	-0.0031457755	0.0042507707	0.0054793152	0.0048318213	0.0032122947	0.0042537928	5.91615411591E-009	5.32387441029E-009	-3.45903982435E-009	4.67403964035E-009		0.0230395242	0.0402384066	0.00139122	0.0391397777	0.0223863156	0.0401594686	-0.0017855324	0.0390570037	2.76298686785E-011	3.88900560379E-013	-1.59896512117E-011	3.78326859071E-013		-2.288799964	13.1801288495	0.3094543266	13.4392023168	0.0289087238	0.3058724068	0.0015677223	0.0069287776
8	0.6		-0.0032063952	0.0026481189	0.0068845163	0.0028595737	-0.0033101125	0.0026356048	-0.0066665608	0.0028667958	-7.84334913468E-009	6.47773243228E-009	1.6842886885E-008	0.000000007		-0.0140542407	0.0248239674	-0.0412089924	0.0235403976	-0.0153512402	0.0247161523	0.0423255318	0.0235267504	-3.69909259947E-011	1.18849622839E-012	7.59931588378E-011	1.12702435216E-012		-0.1002952761	1.9282177654	-0.6045883188	1.8698792983	-0.025892896	0.2147808122	-0.0029389237	0.0081018174
8	0.7		0.0014800438	0.0024216989	0.0034958003	0.0025849717	0.0012972348	0.0024015578	-0.0044205381	0.0025777207	8.05786111316E-009	1.31845324286E-008	0.000000019	1.40738099938E-008		-0.0101315112	0.020825101	0.0057138631	0.0190161307	-0.01087157	0.0205361353	-0.0085553314	0.0189549521	3.49023605933E-011	4.93831760216E-012	8.9466931253E-011	4.50933650657E-012		1.536345118	26.6666514885	7.9833916986	26.8703599111	0.021835737	0.1966750841	-0.0048238633	0.0379419426
2	0.2		0.5899492398	0.0022262328	-0.0002792958	0.0007640213	0.5903641793	0.0022222067	-0.0003232163	0.0007522935	0.0372435824	0.0001383744	-1.51315874846E-005	0.0001198408		0.0354526211	0.0124256343	0.0008675166	0.0046277357	0.0354515963	0.0124373993	-0.0019983183	0.0045373242	0.000531839	0.0001075344	2.58043953813E-005	9.11473957566E-005		0.6665003217	0.000231025	4.98344383217E-005	0.0001965458	0.6659728105	0.0002113064	-1.044316507E-005	0.000014631
2	2		0.703366515	0.0025611983	0.0003010794	0.000490564	0.7079147436	0.0024451604	-0.0009648582	0.0006258465	2.6908076693	0.0046116942	-0.0007503412	0.0003061748		0.0307448302	0.0120750746	-0.0015804743	0.0024278547	0.0271835863	0.0109046224	0.0016722371	0.0028251651	0.2170603419	0.0811793613	0.0024844589	0.0048811891		0.6665792656	3.41753510868E-005	1.08882084526E-006	2.07773676869E-006	0.6662928009	0.0001388833	1.42880455254E-006	5.94263067462E-006
8	0.8		-0.0026971342	0.006691334	-0.0049223637	0.006459925	-0.0027053696	0.0066894872	0.0048550739	0.0064434571	-3.26804227568E-008	8.10770197391E-008	-5.96431109072E-008	7.82733749219E-008		0.0054314125	0.0538182742	0.0021498796	0.052388428	0.0057665443	0.0537045105	-0.0023724602	0.0522679616	-1.44920548316E-010	6.32108082094E-011	-2.73598560142E-010	6.15314264566E-011		18.2116547841	549.560154675	34.3742317985	491.972471141	0.0597527806	0.4843433939	0.0011083946	0.0092787298
8	0.9		-0.0059326847	0.0022574924	-0.0144665923	0.0026149955	-0.0054634735	0.0022431746	0.0145249837	0.0026260135	-0.00000016	6.08763286245E-008	-3.90109840865E-007	7.05166506776E-008		-0.0283864879	0.0208271458	0.049585627	0.022814044	-0.0303776103	0.0207167141	-0.0491932895	0.0228515924	-9.05797054521E-010	1.21160818544E-010	-1.517595935E-009	1.32719625136E-010		-0.1141495607	0.6134224641	-0.2420884793	0.6005332591	0.0732445238	0.1353995741	0.0004942287	0.0153380747
8	1		0.0032244352	0.0057508535	0.0020718429	0.0048474836	0.0033497533	0.0057671655	-0.0022373581	0.0048674974	1.93514210165E-007	3.45136932786E-007	1.24340492836E-007	2.90918430677E-007		0.0353541426	0.0526180519	-0.0235418605	0.0483145045	0.0353299482	0.0529452526	0.0215909552	0.0488180556	1.91465782145E-009	1.51614199159E-009	-1.02687005486E-010	1.39213563911E-009		-0.7588413501	9.1229384708	2.3371346508	9.9461603204	-0.0453717675	0.3982582184	-0.0028358866	0.0355877532
8	1.1		-0.0004768156	0.0031210438	0.0055446038	0.0031898697	-0.0004983784	0.0031328376	-0.0055667024	0.003182126	-6.36863710641E-008	4.16866918284E-007	7.40557775669E-007	4.26050245638E-007		-0.0038784925	0.0258309304	-0.0289523065	0.0283738705	-0.0027792956	0.0258900489	0.0280379059	0.028409722	-8.47807055376E-010	3.68650201433E-009	-7.03519875091E-010	0.000000004		-1.4458308268	5.9225337309	0.2894968486	6.1741821714	0.0842614343	0.1717523433	0.0025177465	0.0118233829
8	1.2		-0.003329665	0.0019074814	0.004898288	0.0021639238	-0.0035187295	0.0019147044	-0.0050060416	0.0021582595	-9.89778788506E-007	0.000000567	0.000001456	6.43219726721E-007		-0.0225991258	0.0178722819	-0.0295320779	0.0179450214	-0.0214716507	0.0178885351	0.0282665226	0.0179676637	-2.05509250997E-008	1.26334428058E-008	-1.41350700735E-008	1.26849960283E-008		-0.3731139603	2.0470800774	0.5948712886	2.1956975958	0.0312569911	0.1565027404	-0.0001371244	0.0056285398
8	1.3		-0.0060102838	0.0017985659	-0.0091956684	0.0020020579	-0.0055002601	0.0017907043	0.0097837134	0.0019927699	-3.97629821564E-006	1.18990805309E-006	-0.000006083	1.324395745E-006		-0.0181307103	0.0152846213	0.0177719964	0.016563686	-0.0179223826	0.015150561	-0.0173582925	0.016579879	-8.18262310757E-008	5.35131795423E-008	3.40634966104E-008	0.000000058		-1.3844663091	2.0388441262	-0.8495138712	1.8889023623	0.1068120112	0.1128258727	0.0012835848	0.0116639202
8	1.4		-0.0001893036	0.0023328341	-0.0029238341	0.002304644	0.0001160125	0.0023277903	0.0030003623	0.0022962666	-2.78681497242E-007	3.43508173309E-006	-4.30413460601E-006	3.39273649261E-006		0.0018653635	0.0195007212	0.0009563147	0.0181095226	0.0020799089	0.0192695403	-3.70336836106E-005	0.018093947	3.17135675488E-008	3.38174386041E-007	-3.34211798957E-009	0.000000314		959.780616487	26008.2690883	-1710.47899236	25218.499291	-0.013372382	0.2442638648	0.0004946997	0.0084828802
8	1.5		0.0028032628	0.0055921432	-0.0051773155	0.0043757875	0.0035800677	0.0055706625	0.0052628635	0.0043752579	9.18759470341E-006	1.83285106584E-005	-1.69592415406E-005	1.4334225083E-005		0.0393099923	0.0427417136	0.0199386895	0.0398944286	0.0385475917	0.0424185826	-0.0198544161	0.039918272	3.42645732637E-006	3.67181460572E-006	1.63392631528E-006	3.42661327481E-006		0.2748636428	6.7867305069	-1.7110685569	7.9383037795	0.0356844308	0.374045629	0.0002521286	0.0119448236
8	1.6		0.0068625579	0.0048943285	-0.0102987365	0.0042350924	0.0079324844	0.0048780015	0.0104767879	0.0042671417	5.00816964055E-005	3.57125805602E-005	-7.505963523E-005	0.000030864		0.0271100789	0.0392828793	0.0139875745	0.0397835446	0.0251639421	0.0393367278	-0.0127302035	0.0399503191	1.18644552911E-005	1.67156089252E-005	5.605834806E-006	1.69248181599E-005		-11.3182560603	60.7895454892	3.6610186834	51.5930311376	0.0386627764	0.2561239969	0.0037024877	0.0074028792
8	1.7		0.0100831168	0.0070488753	0.0020085462	0.0057167604	0.0124316915	0.006956156	-0.0019890193	0.0057289722	0.00016391	0.0001145486	3.25461718495E-005	9.26448934904E-005		0.0406279414	0.0554827171	-0.0159848816	0.0581250346	0.037191626	0.054847227	0.0174889049	0.0572751208	0.000087501	0.0001169895	-0.00003352	0.0001224572		-0.3149451941	3.8981276671	0.1047263836	3.6369694101	0.0348840092	0.3577001068	-0.0028002966	0.0149095759
2	2.1		0.7137139361	0.0011520581	-0.0001096137	0.0002486829	0.7174583862	0.0011133089	0.0002736567	0.000311422	3.2178876951	0.0019167901	0.0002902563	0.0002659187		0.0221472903	0.0036220268	0.0002829548	0.001146487	0.0199962177	0.0034049844	-0.0002929211	0.0013466113	0.1387078127	0.0199982233	-0.0005282676	0.0039821436		0.6666290806	6.62517089011E-006	-1.62885631119E-007	1.18439110654E-006	0.6663968822	4.23127386725E-005	-1.6375082654E-007	3.10294563966E-006
8	1.8		0.0036208832	0.0039022361	-0.0030167175	0.003700108	0.0081641326	0.003861488	-0.0001635698	0.003909973	0.0001319079	0.0001413687	-0.0001090151	0.00013322		0.0094064074	0.0330787949	0.026557646	0.0322229357	-0.0023065346	0.0349446694	-0.0291920957	0.0340791238	0.0001101917	0.0003452902	0.0002770729	0.0003362783		5.5954672917	16.8845842524	-0.2585504298	19.8733946891	-0.0210892665	0.2886762112	-0.0001431617	0.055058966
8	1.9		-0.0036668044	0.0062082613	-0.0061867323	0.0059802427	0.0101936103	0.0058436747	0.0088131403	0.0059725543	-0.0002884154	0.0005020872	-0.0004929398	0.0004776197		0.0078191423	0.0556732956	0.060108967	0.0581838998	-0.004284513	0.0505878099	-0.0506589589	0.0563522536	0.0005382287	0.0028787381	0.0030983354	0.0030054499		-0.0538347376	3.3327306726	1.1759741009	3.3198217128	-0.0091366364	0.4002773549	-0.0060364448	0.0753374801
8	2		0.0271200845	0.0051292332	-0.0040263005	0.0040956424	0.0500167619	0.0048084474	0.0036926941	0.0042527862	0.0049967874	0.0009307643	-0.0007056769	0.0007213527		0.0329784869	0.0381127353	0.0039604327	0.0379453151	0.0174148202	0.0349034685	-0.0041448646	0.0366951123	0.009596977	0.0098803746	0.0010446124	0.0096911809		0.4695662691	0.336686893	0.2083261181	0.3459464242	0.4392354273	0.089227201	-0.0038819703	0.0176824788
8	2.1		0.0216736579	0.0050305283	0.0004616482	0.0038734944	0.0717146046	0.0045858367	0.0134008971	0.0045340304	0.0097415107	0.0020604693	0.0003670291	0.0014989291		0.0400551699	0.0432724145	0.0302170614	0.0350783562	0.0018369515	0.0405756192	-0.0217182834	0.0381464257	0.0622198893	0.0570254564	0.0381080575	0.0445932502		0.108174981	0.7465465765	-0.0443367135	0.6334915073	0.4845502804	0.1068882916	-0.063032957	0.0676345935
8	2.2		0.0863514013	0.0048594549	0.0012553831	0.0025916326	0.1552245803	0.0040533655	-0.0007951187	0.0031235808	0.0876582606	0.0044981882	0.0009996829	0.0020856719		0.0970876743	0.0399418171	-0.0008745391	0.0277078525	0.0383404891	0.0303030396	0.0046708427	0.0284415239	0.7305535996	0.2712071013	-0.0040896411	0.1630510849		0.5989468376	0.026596654	-0.0017149821	0.0156463268	0.6218556483	0.0132353551	-0.0001657212	0.002587828
8	2.3		0.2030262605	0.0016523284	-0.0003762568	0.0007063255	0.2884608423	0.0012895095	-0.0004534696	0.0009831943	0.4904941493	0.0033182946	-0.0008110992	0.0010613949		0.0892084095	0.0115361057	0.0019277246	0.0070148202	0.0278324295	0.0079230896	-0.0037730564	0.0076027301	3.1642447808	0.3713346157	0.0532032962	0.1700660923		0.6566968569	0.0011669366	0.0001775062	0.0005286589	0.658401131	0.0009002032	-7.06104401681E-005	0.000252895
8	2.4		0.3831085106	0.0013588557	4.03087863126E-005	0.0004656236	0.4355462127	0.0010994377	-0.0004650192	0.0007312559	2.0728818765	0.0042809456	-0.0004883497	0.0013208572		0.0603048956	0.0072606703	-0.000578625	0.0035765653	0.0249411096	0.0052479173	0.0004569388	0.0045093843	4.9196250732	0.6042570448	0.0015116164	0.2808874776		0.6657887993	0.0001069159	4.70681288109E-007	4.97558845316E-005	0.6647229723	0.0002142185	7.19462489621E-006	6.11825391246E-005
8	2.5		0.4896940087	0.0005124944	0.00009318	0.0001889727	0.4989329629	0.0004919597	-0.0001291144	0.0002169897	5.1046206404	0.0004862424	-0.0003493388	0.0007409625		0.0362397639	0.0022124532	-1.27196600896E-005	0.0011385532	0.0309959725	0.0020518435	-2.26579196594E-005	0.0012504123	-0.3295239321	0.0423959728	0.003671084	0.0388788539		0.6666769894	1.35067334099E-005	1.07878006224E-007	1.15015387926E-006	0.6656559898	5.36031864412E-005	-0.000000322	3.63961313827E-006
8	2.6		0.4814685638	0.0005774884	0.0001671274	0.0003117643	0.4532512222	0.0006548693	-6.29417822273E-005	0.0002194605	8.4952772721	0.0015998828	-0.0003476974	0.0007491477		0.0283641354	0.0024953403	9.21763647842E-005	0.0018549198	0.0455829862	0.0031209105	-0.000210119	0.0014792032	2.1115163952	0.1751406359	0.0081030511	0.1192725069		0.6666442603	1.05401535583E-005	9.22954516037E-008	1.28024176379E-006	0.6654091013	7.60061282117E-005	-1.16912495908E-006	1.33080560936E-005
8	2.7		0.3690351048	0.0007267376	0.0003672542	0.0005266266	0.2938766943	0.0009413985	8.21500831361E-005	0.0003546696	10.9082063634	0.0026659038	-0.0005361058	0.0007111714		0.0260081174	0.0040210888	-0.0006542466	0.0035776503	0.0787504036	0.0059440087	0.0005865016	0.0031550246	5.1905309789	0.362340608	0.0272433834	0.1441918427		0.6666330438	1.41070884426E-005	1.80770607518E-007	9.36748767898E-007	0.662877484	0.0002575848	-1.18316059969E-005	7.74673788498E-005
2	2.2		0.7202892687	0.0011904939	-5.58529055481E-005	0.0002440663	0.7232935221	0.0011578186	-7.24687347593E-006	0.00029135	3.801495615	0.0017366403	-3.47526043997E-005	0.0003672147		0.0219362122	0.003721205	0.0009043496	0.0010241786	0.0202874056	0.0035263854	-0.0008529505	0.0011727301	0.1070872258	0.0155338975	-0.0026838126	0.0044582289		0.6666467781	3.32644296691E-006	-5.69840483419E-007	9.52401111144E-007	0.6664028735	4.29098249348E-005	3.29193801109E-007	2.34480276516E-006
8	2.8		0.216614179	0.0031761954	-0.0007671097	0.0023455669	0.1340411792	0.0041811663	0.0002423147	0.0017718817	11.7866202861	0.0058409465	-0.0003109425	0.0020320332		0.0407445332	0.0217973887	0.0109020151	0.0211860657	0.1274127487	0.0336104146	-0.0025587542	0.0212852529	2.1292992805	0.5180366906	-0.0125971012	0.2750248781		0.6666548374	0	-7.04624839192E-008	1.53143012519E-006	0.6448864823	0.0048242014	0.0009127136	0.0013065703
8	2.9		0.1205742172	0.0052971861	-0.0015659898	0.0040984097	0.0669366582	0.0062874447	0.0026566229	0.0036942041	11.9557678735	0.003904487	-0.0015305584	0.0020839058		0.0349242906	0.0377952571	-0.0065497359	0.035784385	0.0802620079	0.0476525948	0.0110869012	0.038954281	0.2706193256	0.1453250144	0.0315372757	0.1095126637		0.6666652071	4.04448736122E-006	1.70137905303E-007	5.91279095008E-007	0.6016890953	0.0240211373	-0.0007915477	0.0035970139
8	3		0.0540503029	0.0110444597	-0.0046160384	0.0066293739	0.0226084171	0.0127879171	0.0025446796	0.0064160773	11.9935256795	0.0035214861	-0.0006560798	0.0016923831		0.1155049669	0.0884678867	0.003907303	0.078323132	0.1811286614	0.1084491512	0.0313904945	0.0907320157	0.1128976319	0.0650989337	0.0190578943	0.0528074898		0.6666660614	4.59274964367E-006	1.0220426519E-007	2.83245007811E-007	0.225042038	0.2620519322	0.0132242106	0.0239100596
8	3.1		0.0226933074	0.003573493	2.94113065352E-005	0.0037888006	0.0015684486	0.0039574075	0.002447143	0.0035453903	11.9997768439	0.0004845846	-0.0002982034	0.0004259107		-0.0076775294	0.0280985424	-0.019682832	0.0253167796	0.0149722675	0.0290761997	0.0216500774	0.0267329925	0.0020573004	0.0034406609	0.0025381215	0.0031445341		0.6666666557	8.64096054553E-007	1.35945294195E-008	1.68515293216E-008	0.0907075296	0.2137772472	-0.0245556272	0.0465237162
10	0		0.0014718751	0.0009000795	0.0008204552	0.0008645648	0.0014718751	0.0009000795	-0.0008204552	0.0008645648	-9.13376448584E-028	2.58203665925E-027	2.11429727005E-013	2.22796650982E-013		0.0051927706	0.0066247271	-0.0019682254	0.0065955536	0.0051927706	0.0066247271	0.0019682254	0.0065955536	1.75597434727E-015	2.97080582337E-021	-4.80462238955E-030	4.86006328288E-035		0.0005499257	0.0794435362	1.33025714038E-016	1.89205662183E-015	-0.0221735063	0.0845716845	0	0
10	0.1		-0.000509716	0.0013359353	-0.0001967656	0.00137543	-0.0004090726	0.0013376493	0.0001456159	0.0013770525	-1.59136639855E-013	4.04631395087E-013	-7.58191599202E-014	5.46923364355E-013		-0.0038226696	0.0102792872	-0.0030316975	0.0104731315	-0.003818495	0.0103071081	0.0032733645	0.010506519	-9.16332966394E-016	1.34881194343E-020	-2.87107458327E-016	1.26141737852E-020		0.1954383411	1.114702053	-0.1744053638	1.1373100711	-0.0264963504	0.1343970057	-0.0005141531	0.0062028294
10	0.2		-0.0009889582	0.001218559	0.0001807652	0.0013054427	-0.0010529986	0.0012190158	-0.0001829799	0.001303021	-9.2319789684E-013	1.1389177197E-012	1.75292565354E-013	1.26558100378E-012		-0.0089657433	0.0094735687	0.0039552733	0.0097422873	-0.0086619661	0.0094411818	-0.0040329327	0.0097422036	-4.44420685963E-015	8.63919049043E-020	7.82031365368E-016	8.82719419077E-020		1.748535882	8.5445080702	-2.0468047235	8.8359916274	-0.016773971	0.1409831755	0.0003077691	0.0051190983
10	0.3		-0.0008514167	0.0020814821	0.0014072892	0.0021461959	-0.0009079477	0.0020793555	-0.0014579916	0.00214417	-2.1976429986E-012	5.37357152067E-012	3.65141939521E-012	5.5680850697E-012		-0.0038649789	0.015689575	-0.0073045117	0.0153125635	-0.0038671895	0.0157017399	0.0072774405	0.0152257787	-1.02285039488E-014	1.05115980279E-018	1.68176278376E-014	1.02559283E-018		-0.2443930657	28.5243374026	-2.3596891246	27.8137794471	0.0067068323	0.1802392267	0.0023860971	0.0100418141
10	0.4		-9.6815894542E-005	0.002386507	0.0024229242	0.0023650381	-0.0001654261	0.0023849608	-0.0023466294	0.0023635192	-6.80703287476E-013	1.67832577104E-011	1.70506095341E-011	1.6643421072E-011		0.0012011463	0.0181246235	-0.0098694036	0.0180247641	0.0011988443	0.0180954582	0.0099829718	0.0180016076	-3.15447351699E-015	8.96998715651E-018	7.888184107E-014	8.92046336742E-018		0.4999798133	30.7327782538	-2.3450948405	31.2665041378	0.011416873	0.212898322	-0.0006950448	0.0076725166
10	0.5		-0.0004233238	0.0014487782	-0.0005512342	0.0014740783	-0.0002945563	0.0014449516	0.0005479702	0.0014724161	-8.09492479091E-012	2.7703575024E-011	-1.05416672693E-011	2.81899119771E-011		-0.0022562678	0.0109245797	-0.0019831605	0.0108300825	-0.0024446832	0.0108776486	0.0022696315	0.0107865334	-3.74871520587E-014	3.99496679563E-017	-4.88068585998E-014	3.96039854599E-017		-31.3916362138	280.550185621	-4.1679369348	293.685434301	0.0179286098	0.1190772256	0.001426377	0.0082898451
2	2.3		0.7266188602	0.0009071474	-7.00231913694E-005	0.0002047708	0.7287261818	0.0008891561	0.0001870005	0.0002317541	4.4400674091	0.000990948	0.0003281663	0.000392572		0.0185561143	0.0025473	-2.73641547941E-005	0.0008468321	0.0175082793	0.0024381099	6.62564317039E-005	0.0009563474	0.0545093257	0.0062141292	0.0006385103	0.0036698803		0.666660511	8.33281555792E-007	9.63799974012E-008	5.73315098752E-007	0.6664441461	2.89257942367E-005	1.4925468429E-007	1.7355103652E-006
10	0.6		-8.45726085555E-005	0.0029868927	-0.0012327542	0.0030237729	-0.0001471789	0.0029889347	0.001253016	0.0030225308	-4.39616924834E-012	1.55261921232E-010	-6.40807097099E-011	1.571809242E-010		-0.0015402446	0.0221252325	0.003674443	0.0220701123	-0.0014032731	0.0221466942	-0.003734777	0.0220550453	-2.03947637528E-014	5.97838755778E-016	-2.96567013488E-013	5.96349099257E-016		-15.8556209296	265.63982858	11.8601366728	282.754866365	0.0168452653	0.292983337	0.0007735331	0.0170684286
10	0.7		-0.0022908234	0.0012609672	0.00098688	0.0013533048	-0.0021370973	0.0012640071	-0.001039499	0.001354818	-3.23693290654E-010	1.78174665188E-010	1.39446326246E-010	1.91222274449E-010		-0.0089045019	0.0094513292	0.0009208193	0.0095275437	-0.0087725357	0.0094375033	-0.001378035	0.0096172498	-1.50036041409E-012	1.8870265469E-015	6.4576766394E-013	1.90224268247E-015		4.5690397802	27.1670372875	5.3577267621	25.6719181847	0.036807715	0.0986365732	0.0001090845	0.0057253869
10	0.8		0.0001522751	0.0016857377	0.0023094895	0.0017224707	0.0002350647	0.001683006	-0.0022464929	0.0017230448	5.84876833112E-011	6.47480823856E-010	8.87060236976E-010	6.61589852983E-010		-0.0029372203	0.0133685258	-0.0116340851	0.0123947912	-0.0031995304	0.0132931624	0.011649008	0.0124397291	2.66443513991E-013	1.97222942482E-014	4.08959469802E-012	1.82857638056E-014		3.302281961	24.1069003365	-7.7070602241	21.773466588	-0.0101761007	0.1641570429	-0.0006516403	0.0131186456
10	0.9		0.0008241421	0.0030506435	-0.0015317902	0.0032009751	0.0007283728	0.0030700052	0.0014476715	0.0032054067	8.60465813505E-010	3.18509901146E-009	-1.59930340969E-009	3.34205601581E-009		-0.0055963881	0.0218476883	-0.0013996112	0.021871334	-0.0050597686	0.0221590421	0.0011163651	0.0220235033	3.9226336939E-012	2.3815976222E-013	-7.41943624986E-012	2.38417537597E-013		5.0633129796	92.0079658185	-7.0558920418	90.9970812737	0.0031154794	0.2687304318	-0.0016879363	0.0339003271
10	1		0.0001466044	0.001627033	0.0012280448	0.0015599245	0.000767126	0.0016285892	-0.0007220272	0.0015756888	4.16076933357E-010	4.61766489481E-009	3.48529957054E-009	4.42720275727E-009		0.0053555452	0.0116732677	-0.0032069498	0.0119855704	0.0042446179	0.011820581	0.0042298489	0.0120667582	2.35766348594E-012	9.40252412257E-013	1.58773340671E-011	9.65407340904E-013		0.4017941282	64.2126285628	-9.7544472978	66.0692515355	-0.0153315881	0.1627484884	0.0007271992	0.0193058639
10	1.1		0.0018476319	0.00204339	-0.0018251498	0.0018669125	0.0017652091	0.0020359942	0.0014806384	0.0018759292	1.42539822353E-008	1.57642003072E-008	-1.40805168003E-008	1.44027057187E-008		0.012055013	0.0148688632	0.0010190205	0.0147190283	0.0109384241	0.0148588878	-0.0024554376	0.0147274842	7.31655743388E-011	8.84949875182E-012	-6.45810573569E-011	8.76032031463E-012		0.095879506	15.4675575333	0.52881402	15.7068506066	-0.0101668513	0.1750196145	0.0030502508	0.0189203779
10	1.2		-0.0007654091	0.0017755563	0.0016144116	0.0017330031	-0.0007813643	0.0017768233	-0.001499519	0.001732125	-1.60512587827E-008	3.72348922214E-008	3.3855435251E-008	3.63423856227E-008		0.0030504896	0.013166373	-0.0032213034	0.0126077812	0.0032046208	0.0131884486	0.0031149397	0.0126105464	-6.08942772758E-011	5.79023069124E-011	1.42571440443E-010	5.54457641749E-011		3.5451057639	168.563824549	23.7834644136	151.368284831	-0.0251957215	0.1487098296	-0.000924366	0.0096419512
10	1.3		0.0041919595	0.0022896765	-0.0012933744	0.0021324361	0.0041729658	0.0022939217	0.0014094242	0.0021347577	0.000000239	1.30522530903E-007	-7.37277385778E-008	1.21557933528E-007		0.0090649945	0.0159182303	-0.000010178	0.0165871281	0.0091895212	0.0161426903	0.000321931	0.0166522603	1.40091801864E-009	5.1726572401E-010	-3.41661307107E-010	5.39001389874E-010		1.9014231622	15.6792296833	0.569887897	15.651520366	0.0529301263	0.1624770466	-0.0045078637	0.0218634234
10	1.4		-0.0018546155	0.0015155851	0.0003506546	0.0016706962	-0.0018419585	0.0015070453	-0.0002081044	0.0016746894	-2.87382677233E-007	2.34849670504E-007	5.43351154831E-008	2.58878158503E-007		-0.0130615597	0.0122309186	0.0040471189	0.0117490016	-0.0140967918	0.0121256762	-0.0041567762	0.0117779252	-4.465806952E-009	2.93673643938E-009	1.22328344658E-009	2.82103479245E-009		-0.1007002295	10.8703702849	2.0300923956	12.5468437524	-0.0205110102	0.1709088382	-0.0046041193	0.0161662849
10	1.5		0.0059027238	0.0031407109	0.0006193511	0.0027125062	0.0059736292	0.0031445946	-0.0005865006	0.0027169656	2.48637567945E-006	1.32294305852E-006	2.6087149982E-007	1.14249439346E-006		0.0193080529	0.022658327	0.0034729639	0.0214756175	0.0193095805	0.0227166749	-0.0030963178	0.0215381717	4.57834671467E-008	4.02006972625E-008	7.36947280921E-009	3.81014813419E-008		-1.2696488427	5.626390957	-0.7596486414	5.5801613308	-0.0733626053	0.2725267726	-0.0003331223	0.0136870159
2	2.4		0.7287517677	0.0007089762	-2.26224790671E-005	0.0001639096	0.7299652276	0.0007012437	0.000082729	0.0001792467	5.1160063557	0.0004639524	8.92222477133E-005	0.0003696018		0.0176958635	0.0020241077	-0.0002015445	0.0006630534	0.0170942425	0.0019847858	0.0003372316	0.0007063662	0.0219300254	0.002030176	0.0006092604	0.0019698032		0.666665969	1.47453747712E-006	0.000000072	2.32176741768E-007	0.6664523502	2.32444359299E-005	8.20314808933E-007	0.000000698
10	1.6		-0.003624257	0.00198208	0.0003950916	0.002298295	-0.0036209774	0.0019820422	-0.0003262987	0.0022926201	-0.00000415	2.26963091611E-006	4.52247449349E-007	2.63122172264E-006		-0.0199519465	0.0160629068	0.0029881114	0.0166376214	-0.0195701172	0.0160569001	-0.0023804622	0.0165465333	-2.8043709915E-007	2.10564724309E-007	4.12691465848E-008	2.18111264245E-007		3.9908593094	11.8938246428	-1.7870712227	12.9007837636	0.0455808824	0.1588757941	0.0004239533	0.014321415
10	1.7		0.0016583408	0.0029196746	-0.0029875021	0.0028401254	0.0016140855	0.0029134218	0.00308529	0.0028607536	0.000005163	9.08938873799E-006	-9.29563516807E-006	8.83714301077E-006		0.0037375175	0.0226280737	-0.0033837103	0.0211986108	0.0024807202	0.022747695	0.0019234116	0.0214164964	3.92769752239E-007	0.000002192	-3.70843710951E-007	2.05343757181E-006		-9.096032709	343.294035694	45.8088210949	339.938694476	-0.095654013	0.417235475	-0.0003697837	0.0466187139
10	1.8		-0.0058408946	0.0028156769	-0.0023984682	0.0028479222	-0.0044148157	0.0028394018	0.0023927707	0.0028533282	-0.000049439	2.38382976911E-005	-2.0282059718E-005	2.40774625548E-005		-0.0015831673	0.0219708872	0.0085516573	0.0219286	-0.0006872702	0.0222690332	-0.009858964	0.0220530395	-1.222431634E-006	1.57246671637E-005	6.02653761779E-006	0.000015696		-0.9216438349	17.8687787533	2.6856902445	17.0959854325	0.0542565232	0.2014055502	0.0021741771	0.0240244535
10	1.9		-0.0008477607	0.002343361	0.0014924879	0.0023429484	0.0022556045	0.0023096652	-0.0012888087	0.0023706809	-0.000019366	0.000053992	3.42567489484E-005	5.37764831228E-005		2.4105259762E-005	0.0177915688	-0.0078990834	0.0182493702	-0.0035608513	0.0181978594	0.0107635861	0.0177412965	2.80683892643E-006	9.40708647447E-005	-4.1741592035E-005	9.652083369E-005		-4.7975407834	52.9282017517	-6.9297607538	45.5347549311	0.0232571853	0.2044995491	-0.0086613984	0.0484581489
10	2		-0.0028639753	0.0023803556	0.0003395105	0.0021103817	0.0057847636	0.0023623525	-0.0006952322	0.0021236118	-0.0001768989	0.0001495717	2.13769160168E-005	0.0001312816		0.0159874372	0.0175952097	-0.0021347723	0.0157948816	0.0141228329	0.0173825064	-0.0001727594	0.0158790382	0.0006765774	0.0006892008	-8.34098800276E-005	0.0006175516		-2.4917570372	8.6349874453	0.1299429008	7.4043565021	0.0218065329	0.1780307402	0.0021565047	0.0348670615
10	2.1		0.0076604552	0.0050135532	-0.0026275214	0.0046345589	0.0269110519	0.0047723384	0.0001800229	0.0048065228	0.0013831642	0.0008632564	-0.000445143	0.0007751138		0.0098009637	0.0350541595	-0.005416249	0.0353785289	-0.000877679	0.0336119553	0.0006608416	0.0344927094	0.0038775533	0.0101571264	-0.0015516857	0.0101961183		-0.9559746223	8.9740869471	-0.4145102658	8.3038076305	0.0544815712	0.4133541798	0.0246853997	0.0633712741
10	2.2		0.0204997788	0.003982731	0.0034916476	0.0030853079	0.0672901262	0.003569122	-0.0042043643	0.0033358517	0.0108728692	0.0018991381	0.0015560152	0.001365186		0.0335672697	0.0276829568	0.0003222164	0.0258027313	0.0085239589	0.0251588528	0.0051605532	0.0249329894	0.0922970461	0.0607013014	0.0005684959	0.0542775214		0.2550896651	0.3501767005	0.0012218401	0.335562869	0.4741603798	0.0597580896	0.0077173672	0.0091518007
10	2.3		0.0778348781	0.0059207989	0.0021075596	0.0033486529	0.1696288339	0.0048466127	-0.0046048884	0.0040932537	0.123337522	0.0079211185	0.0019390593	0.0036477597		0.0733554548	0.0469836867	-0.0039665067	0.0317155964	0.0207212312	0.0352865583	0.0063420948	0.0321056113	1.5217576928	0.8107376165	-0.056998662	0.462969782		0.6051403675	0.0327906252	0.0003560086	0.0175064109	0.6332193149	0.0138357426	0.0012285316	0.0029044789
10	2.4		0.2718860688	0.0010825854	-4.71487138223E-005	0.0004317042	0.3593092365	0.0008084078	0.0001302933	0.0006446062	1.2333271063	0.0034598369	-0.000300971	0.0013133285		0.0798391626	0.0069626544	-9.74521332337E-005	0.0039313682	0.0192861905	0.0045407181	0.0001314196	0.0043559432	8.3084302204	0.7479414981	-0.0007894447	0.5504305247		0.6633161062	0.000301077	1.15209836627E-007	0.0002093641	0.6625959548	0.0003167152	2.71212611779E-006	0.0001165181
10	2.5		0.4567529114	0.0004845891	3.86454126184E-005	0.0001866176	0.4710268497	0.0004563643	-4.98744534658E-005	0.0002243023	4.8493645449	0.0007195364	-0.0001764751	0.0007989136		0.0378656117	0.0021528648	0.0003242762	0.0011531799	0.0298204039	0.0019411345	-0.0003778029	0.0013043999	-0.3157509951	0.1361489039	-0.0488169309	0.1680216017		0.6666755325	2.40128153018E-005	-0.000001339	4.5581503746E-006	0.665474221	5.00996255153E-005	-0.000001248	5.46927477042E-006
2	2.5		0.7322578684	0.0008668224	9.35482076993E-006	0.0001910866	0.7325068127	0.0008654087	-3.71590719476E-006	0.0001934606	5.8177404708	0.0001236545	-2.2300666695E-005	0.0004418517		0.0180372739	0.0025081161	0.0003451255	0.0007460678	0.0179526833	0.002497213	-0.0004374942	0.0007544065	0.0072777401	0.0012784057	-0.000208509	0.0004986942		0.6666674966	1.35774211592E-006	-1.89170086399E-008	4.54756641033E-008	0.6664494065	0.000028648	-5.21669731775E-007	8.47102527751E-007
10	2.6		0.4392769089	0.0009910602	0.0001134474	0.0006517686	0.3932325063	0.0011909162	-0.0001576455	0.0004253158	9.1534118273	0.0038125669	-0.0001447307	0.002434022		0.0232509799	0.0046111719	0.0007983397	0.0038926934	0.0516185809	0.0061356043	7.60217699137E-005	0.0030895355	3.6051825274	8.6483507818	-0.408182438	4.3481811947		0.6666418026	7.53716995249E-005	-8.14488133805E-007	1.63576914138E-005	0.6649846115	0.0001790252	1.98901209578E-005	4.73370711267E-005
10	2.7		0.2604891121	0.0019184417	0.0006977811	0.0016165081	0.1551782922	0.002536978	6.98350541185E-005	0.00113035	11.5716224372	0.0055721479	-0.0005512121	0.0018696926		0.0195597218	0.0126300135	-0.0036327425	0.0121470383	0.0945432912	0.0181632205	0.0003455913	0.0113694563	5.054188298	0.8588459586	-0.0230461537	0.4183218199		0.6666433843	0.000010844	-1.00635219412E-007	1.93048944724E-006	0.6546991873	0.0019454613	-0.0002418278	0.0006065038
10	2.8		0.0980128723	0.0051250929	-0.0043768742	0.0055703988	0.0269834481	0.0060597607	0.0062169618	0.0048350579	11.9732904762	0.0049281692	-0.0044468442	0.003532572		-0.0108019522	0.0387432283	-0.0103709035	0.0355937944	0.0302617289	0.0395847663	0.0144179556	0.037758074	0.2679563296	0.2476824493	0.0677865272	0.2221145945		0.6666655142	1.11731110803E-006	2.92641184572E-007	9.56396808618E-007	0.5766283223	0.037731977	-0.0072940623	0.0128666866
10	2.9		0.0475011203	0.0029851131	-0.0022165686	0.0029110252	0.0151532923	0.0031251863	-0.0037987885	0.0028229923	11.9953233558	0.0009048503	0.0011020871	0.0007849243		0.0032913558	0.0214643498	-0.0048474102	0.0218372318	0.0135434521	0.0221378706	0.0063992067	0.0218655848	0.0155517979	0.0181353242	0.0050948249	0.0176272165		0.6666666001	1.7268639333E-006	2.18446692092E-008	7.56175976015E-008	0.3762846657	0.0769396014	0.0345312225	0.0281734346
10	3		0.0107734342	0.0022363824	-0.0073269991	0.0021782118	-0.0033460193	0.0023051025	0.0061458389	0.0021359268	12.0003372751	0.0002631072	-0.0006364984	0.0002215212		0.003596221	0.0163675216	0.0054835464	0.0174281489	0.0105214052	0.0166307618	-0.0108346047	0.0173495677	0.0014001076	0.0018236833	-0.0011879853	0.0018959722		0.6666666607	1.43948610732E-006	-5.10362153802E-009	8.12689453446E-009	0.0541287257	0.1646686387	0.0058325408	0.0452595008
10	3.1		0.0096476674	0.0036106543	-0.003084491	0.0032543022	0.0053942715	0.0036193816	0.0029127657	0.0032232135	11.9997910786	0.0001955428	-0.0001115046	0.0001236085		0.0141727064	0.0259379329	0.0115237984	0.0276816713	0.0157049311	0.0257480616	-0.0121379892	0.0275442666	0.0002462914	0.0003813898	-0.0001790209	0.0004070253		0.6666666656	2.88061710676E-006	-7.69502706837E-010	1.74487558884E-009	-0.0136373247	0.3153304025	0.0030653039	0.0201935423
12	0		0.0005301786	0.0013337001	0.0004417461	0.0013607615	0.0005301786	0.0013337001	-0.0004417461	0.0013607615	4.14737665159E-030	2.33329144115E-029	7.28557659572E-016	2.24425962459E-015		-0.0023434335	0.0094394032	-0.0010574061	0.0095379035	-0.0023434335	0.0094394032	0.0010574061	0.0095379035	4.04817510613E-018	2.22304903559E-025	-1.58077708328E-033	3.31120083819E-039		0.0170975504	0.1252644463	3.05038508133E-016	2.51520122005E-015	0.0214267568	0.1212888188	0	0
12	0.1		-0.0007693768	0.0021316477	0.0002254717	0.0022115752	-0.0007784804	0.0021331662	-0.0002421846	0.0022127634	-1.91310552296E-015	5.30672534991E-015	6.77467012517E-016	6.60423950904E-015		-0.0041288248	0.0154102533	0.0019106692	0.0150816448	-0.004114322	0.0154322643	-0.0019161199	0.0151091659	-1.06472958862E-017	1.4361382386E-024	2.57945175869E-018	1.34524884819E-024		-0.2842986429	3.5890929507	-0.4375450231	3.5813995381	-0.0273694046	0.2804515127	-0.000838444	0.0073497249
12	0.2		-0.0005559736	0.0016404209	-0.0001380771	0.0016329078	-0.000534502	0.0016399767	0.0001244524	0.0016331301	-5.01386140992E-015	1.47890202197E-014	-1.26444232508E-015	1.49653411757E-014		0.0005360661	0.0116432895	0.0017247624	0.0116514523	0.0004884773	0.0116475625	-0.0016646023	0.0116563272	-2.35825747049E-017	1.15456018344E-023	-5.7676825479E-018	1.15523341492E-023		-27.911993725	435.940199932	0.1363026705	440.598030341	-0.0016211339	0.1574539609	-0.0011764805	0.0047887275
12	0.3		0.0004393426	0.0018484985	-0.0003186134	0.0018403519	0.0004977618	0.0018494766	0.0003842522	0.0018453517	1.32482145506E-014	5.57464474618E-014	-9.62444797824E-015	5.55834886471E-014		0.0005014709	0.0130339574	-0.0012157504	0.0129906115	0.0002543255	0.0130580066	0.0015662318	0.0130870008	6.14381625011E-017	1.42465198606E-022	-4.4477508018E-017	1.41988983152E-022		-23.9848452137	2334.54808848	100.268511178	2380.99978656	-0.005562172	0.1838302315	0.001135212	0.0179824699
2	2.6		0.7317325177	0.0009023791	-0.0003388037	0.0002311416	0.731034405	0.0009088572	0.0002369417	0.0002214413	6.5237742885	0.0003564242	0.0006566521	0.000507902		0.0159519145	0.0023341057	0.0013466097	0.0008806376	0.0162899017	0.0023740958	-0.0012632208	0.0008412379	0.0107671105	0.0017715091	0.0019244268	0.0015093821		0.6666670655	7.82716894293E-007	1.39741270947E-007	1.09470770019E-007	0.6664686742	2.70462383616E-005	6.07213095365E-007	0.000001146
12	0.4		0.0010160994	0.001621412	2.61456884184E-005	0.0015738573	0.0010147832	0.0016206477	-2.20063333418E-005	0.0015737963	1.01807882959E-013	1.62457062751E-013	2.62001257384E-015	1.57713669155E-013		0.0034274063	0.0112623721	0.0035764723	0.0113238224	0.0033758442	0.0112644514	-0.0034820587	0.0113038929	4.71397165714E-016	1.35692924562E-021	1.21288547873E-017	1.36434270475E-021		2.8527785317	57.2607432859	0.5301942421	59.8627627656	-0.0006249755	0.1485754578	-0.0010097104	0.0033134761
12	0.5		-0.0006963671	0.001555988	-0.0007635939	0.0015477546	-0.0006836902	0.0015549861	0.0007341244	0.0015471088	-2.31666552281E-013	5.17644457382E-013	-2.5403466037E-013	5.14911701898E-013		0.0006193971	0.0109269936	0.0018221328	0.0110422594	0.0005922882	0.0109249532	-0.0017247619	0.0110412882	-1.07254305379E-015	1.45123570014E-020	-1.17606997334E-015	1.46654423363E-020		-27.1538548517	440.065713509	9.6953587231	431.637605898	0.0208835642	0.1481481047	-0.0007208001	0.0066219461
12	0.6		0.0002618091	0.0017159269	-0.0002751928	0.0017168017	0.0002627438	0.0017154782	0.0002672635	0.0017166527	2.89178164013E-013	1.89530848073E-012	-3.03961676469E-013	1.89627672104E-012		-5.69064596444E-005	0.0118443065	0.0018129033	0.0121539703	-7.63886314482E-005	0.0118417921	-0.0018362824	0.0121512179	1.33879104592E-015	1.73401786118E-019	-1.40720202762E-015	1.77935300505E-019		-59.9381734685	977.688942866	-15.7976599411	968.70776947	-0.0268453109	0.180995486	-1.85127477689E-005	0.0016376403
12	0.7		0.0001692481	0.0020013092	-0.0005328563	0.002020231	0.0001892784	0.0020011941	0.0005430678	0.0020185144	6.20667631997E-013	7.33920249633E-012	-1.95409212572E-012	7.40859370522E-012		-0.0010906788	0.0140569342	-0.0025824977	0.0143406625	-0.0009979088	0.0140358406	0.0024597206	0.0143376201	2.87328493712E-015	2.26851307184E-018	-9.04713826778E-015	2.31430129756E-018		-6.4132695027	333.69687905	23.1104252088	342.192429218	0.0195735012	0.1763585953	-0.000267599	0.0061403609
12	0.8		-0.0001963388	0.0018063344	-0.0011586355	0.0018466664	-0.0001173768	0.0018045708	0.0010773552	0.0018467793	-2.39052741751E-012	2.19930914278E-011	-1.41070099117E-011	2.24841548645E-011		-0.0025953113	0.0128172733	0.0013568475	0.0131540016	-0.0027148362	0.0127900004	-0.001398298	0.0131503328	-1.1071881492E-014	2.28009604114E-017	-6.53078162431E-014	2.33999739731E-017		15.5921561382	295.901188981	-24.872041401	281.084615112	0.0250781794	0.1564163095	-0.0016807198	0.0184107917
12	0.9		-2.44426180267E-005	0.0031532816	-0.0013917052	0.0030102156	-9.3794253838E-005	0.0031594346	0.0013995526	0.0030140711	-9.88075082339E-013	1.27468903605E-010	-5.62585773699E-011	1.21685573916E-010		0.0054217117	0.0222250587	0.0021847344	0.0218004421	0.0055177245	0.0222975031	-0.0020557019	0.0218650895	-4.46806803121E-015	4.35820022129E-016	-2.60413599622E-013	4.27493502513E-016		-6.689076894	113.479993811	-3.8718917056	116.645917332	-0.0443800513	0.3557495396	0.0017390381	0.0212694887
12	1		0.0001730981	0.0028083857	1.4213332415E-005	0.0028433711	0.0001457778	0.0028079089	6.08607790151E-006	0.0028425322	2.3232006119E-011	3.76922115586E-010	1.90762432567E-012	3.81617614097E-010		-0.0013926343	0.0191494823	0.0007396413	0.0199794799	-0.0013778969	0.0191099183	-0.0006558225	0.0199122967	1.07254825418E-013	4.13931087686E-015	8.99140360906E-015	4.31872103891E-015		29.4724311108	3806.27155252	-148.340256165	3712.15707017	0.0243540766	0.2792394397	0.0037131771	0.0222769632
12	1.1		0.0008307352	0.0020734343	-0.0001888567	0.0020512673	0.0008666575	0.0020713064	0.0001536897	0.0020486997	3.70178138609E-010	9.23928891627E-010	-8.4154897475E-011	9.14051135983E-010		0.0012176691	0.0147169982	0.0005822251	0.0142576903	0.0012404122	0.0146681955	-9.37177909195E-005	0.0142435835	1.7166896646E-012	3.50668694014E-014	-3.88219635937E-013	3.39724561242E-014		-91.9043174526	3709.06636498	-161.803549298	3803.54035258	-0.0315774893	0.2277582788	-0.0015308914	0.0162959887
12	1.2		0.00142231	0.0013123182	-0.0012689619	0.0012933336	0.0014096562	0.0013109152	0.0013171061	0.0012939047	2.10424348222E-009	1.94151540771E-009	-1.87737156994E-009	1.91342809572E-009		0.0016935622	0.0092794883	0.0006681555	0.0091925028	0.0015169735	0.0092756388	-0.0010883575	0.0091726464	9.78635108864E-012	2.43729719235E-013	-8.67398417234E-012	2.41445028444E-013		-56.2207981204	686.176488756	-14.6739998649	699.343471291	-0.006396147	0.1316319198	-0.0009027869	0.0099511904
12	1.3		-0.0004744458	0.0017929426	-0.0002513659	0.0018471388	-0.000550633	0.0018005183	0.0001997202	0.0018450638	-2.33045969964E-009	8.80686929967E-009	-1.23469988453E-009	9.07307162062E-009		-0.0033631433	0.0126090129	0.001291825	0.0127696153	-0.0027684499	0.0127041296	-0.0006880204	0.0127982602	-1.17628861804E-011	3.65066728598E-012	-5.34217449869E-012	3.69716704996E-012		3.4450596975	139.045408187	-8.0853887814	153.167819128	0.0073753222	0.1765943807	-0.0026852376	0.0163050026
2	2.7		0.7301150018	0.0007892002	-0.0001320094	0.0001954855	0.7284747649	0.0008010071	0.0001075318	0.0001749631	7.2151633263	0.0007096192	0.0002366804	0.0003719124		0.0178617381	0.0022842588	-0.0002554656	0.0008262934	0.0186686101	0.0023548731	0.0002574436	0.0007514906	0.0379031179	0.0037957096	-0.0007040343	0.0028785128		0.6666653475	1.67058491783E-006	-4.19392658368E-008	1.70777899426E-007	0.6664427782	2.70407791961E-005	2.79099396689E-008	8.84432786015E-007
12	1.4		-0.0007383646	0.0014262306	-0.0006681593	0.001419444	-0.0007171201	0.0014283266	0.0006628273	0.0014159048	-0.000000012	2.32594118888E-008	-1.08965138454E-008	2.31486704605E-008		0.0005524885	0.0099293118	0.0025826001	0.0103763614	0.0010107356	0.0098985911	-0.0024341336	0.0103456694	-5.39834247679E-011	3.16896326161E-011	-4.22043171067E-011	3.31164009633E-011		-50.2586457604	432.30381638	8.2931950628	419.270283928	-0.0120417841	0.1505579618	0.0004066405	0.0151562146
12	1.5		-0.0004494591	0.001798379	0.0011853855	0.0017741908	-0.0004164511	0.0017994118	-0.0011802798	0.0017655204	-2.43362718882E-008	9.73744371714E-008	6.41828535743E-008	9.60638861672E-008		0.0015235215	0.0126138074	-0.0039332816	0.0122814067	0.002130132	0.0125953475	0.0038345937	0.0121480721	-5.9034078292E-011	4.43763164279E-010	1.58766049334E-010	4.32068772547E-010		3.8352167522	125.032070998	15.9492090947	130.757996338	-0.0236701791	0.2036146881	-0.0002333537	0.0196811016
12	1.6		-0.0005864569	0.0020683195	0.0007708465	0.0020107701	-0.0005317356	0.002066662	-0.0007705256	0.0020159223	-1.05428735439E-007	3.71825582349E-007	1.38573213072E-007	3.6146895993E-007		0.003202616	0.0143800478	-0.0038860763	0.0148697886	0.0028260754	0.0143669324	0.0043642963	0.0149124071	7.55203503159E-010	5.57662335781E-009	-8.65508840913E-010	5.7665546376E-009		-9.6540944578	130.482588898	-12.1203059496	112.229563448	0.0172048821	0.177175134	-0.0008397913	0.0167444036
12	1.7		0.002298469	0.0020364345	-0.0020707551	0.0019900998	0.0023539589	0.0020319849	0.0020160794	0.0019986522	1.37192812788E-006	1.21551525456E-006	-1.23587820664E-006	1.18774134824E-006		0.00268353	0.013663676	0.0040084675	0.0145671658	0.00193247	0.0136901844	-0.0044896735	0.0145498125	1.78727909899E-008	5.84101772997E-008	1.14139281427E-008	6.22719770663E-008		-11.9621437553	403.499956689	44.8419058308	412.852105588	0.0337278618	0.1692537268	0.0001230547	0.0163399326
12	1.8		8.52033971046E-005	0.003084991	-0.0003165805	0.0031171654	0.0003089126	0.00308527	0.0003673475	0.00311237	0.000000169	6.11435949376E-006	-6.27660660916E-007	0.000006176		-0.0012677126	0.0220369974	-0.0043040746	0.0221215227	-0.0010669963	0.0220056238	0.0046558752	0.0221217638	-0.000000057	1.03845753992E-006	-2.05724742924E-007	1.04242050153E-006		12.4743810096	322.199210941	25.7972965056	308.400903594	0.0038488138	0.2843570073	-0.0026210907	0.0121578766
12	1.9		0.0003513918	0.0021155417	0.0005704794	0.0020785852	0.0011226126	0.002114472	-0.0006481246	0.0020808849	2.3157243848E-006	1.392629766E-005	3.75116123003E-006	1.36678438888E-005		0.0020066168	0.0148591931	-0.0067436414	0.0151062393	0.0018242058	0.0149039424	0.0072586954	0.0150571244	1.11867524557E-006	0.000007718	-0.000003484	7.84647288347E-006		12.8189340788	106.585544358	-19.3946628175	102.810953331	0.0250702241	0.176386073	0.008400124	0.0328686497
12	2		-0.0019384767	0.0026812036	-0.0002860873	0.002696129	0.0007811513	0.0026985423	0.0004253721	0.002723154	-4.22609289867E-005	0.000058679	-6.23734193468E-006	5.87904285358E-005		-0.0006303191	0.0183705849	-0.0019286347	0.0181444655	-0.0010479641	0.0187299103	0.0014455397	0.0183564721	-1.42921505803E-006	0.0001052027	-0.000011039	0.0001039011		13.8142235392	1358.47094077	-59.1053264769	1345.65454132	0.0580349483	0.1812627376	-0.0019411684	0.0222563787
12	2.1		-0.0019344476	0.0023489048	0.0031021235	0.0023492511	0.0065465643	0.0023446599	-0.0031468736	0.002367112	-0.0001367402	0.0001713403	0.0002234325	0.00016936		-1.77689031045E-005	0.0164228057	-0.0005832516	0.0172369525	-0.0011552648	0.0166918181	-0.000409494	0.0172139162	8.78024914578E-005	0.0010366884	-3.60459219031E-005	0.0010872326		-36.873395496	653.681236125	-16.6466089259	638.803271448	0.0142574251	0.2131071771	0.0087914724	0.0446395707
12	2.2		0.0026915003	0.0038193427	-0.0020355215	0.0035156628	0.0285034794	0.0037073045	0.0020480432	0.0036377062	0.0008157981	0.000937312	-0.000479395	0.0008293969		0.0104407064	0.0273101988	0.0007696431	0.0268026306	0.0023960974	0.0273344682	-0.0037089333	0.0264238913	0.0107283433	0.0191015462	0.0004436101	0.018641893		-0.644694294	14.4953137516	1.4687950806	14.0670973069	0.1307528602	0.2413150929	-0.0060106689	0.0364448284
12	2.3		0.0207401832	0.0051220888	-0.0002532811	0.003463256	0.0940862102	0.0044812494	0.0006932929	0.0038020449	0.0227568641	0.0043127537	-0.0001567767	0.002610412		0.0451816391	0.0335257391	0.0006981241	0.0295211774	0.0178486445	0.0290284712	-0.0054129591	0.0283089089	0.4488168796	0.2763802864	0.0051315453	0.223634833		0.3781398132	0.2584911866	0.007951231	0.177988745	0.5538341983	0.0461347522	-0.0034364989	0.0104237823
2	2.8		0.7249909644	0.0009463782	-0.0002568406	0.0002475955	0.7223804888	0.0009680574	9.39684113908E-005	0.0002140055	7.8766312512	0.0012611335	0.0003560593	0.0003690631		0.0192293793	0.0029129612	0.0005829346	0.0010687195	0.0205424381	0.0030665069	-2.88573928138E-005	0.0009378464	0.0816876851	0.0104421275	0.0025830837	0.004298609		0.6666633303	1.02591004837E-006	1.28166217437E-007	0.000000214	0.6664189979	3.50765231824E-005	3.42221369507E-006	2.45763757651E-006
12	2.4		0.1671113572	0.0033440622	-1.12410577925E-005	0.0017187449	0.2837141387	0.0025041987	-0.0018858839	0.0023737945	0.6283650704	0.0093058984	-0.0024816367	0.0042860232		0.0763066812	0.0225377164	0.0084077036	0.0156805013	0.0058988185	0.0170322031	-0.0137575855	0.0164428674	7.5964577224	2.1059292843	-0.0312335498	1.4214154198		0.6569954387	0.0027095004	0.0001046276	0.0017823074	0.6585015782	0.0019515394	-0.0004786018	0.0009262055
12	2.5		0.4309912147	0.0009669222	0.0001513187	0.0003875448	0.4508228636	0.0008913917	-0.0003279355	0.0004764384	4.5927185855	0.001726814	-0.00054602	0.0018478255		0.040667691	0.0044507582	-0.00084143	0.0025201742	0.0293886647	0.0038851913	0.0011650341	0.0028347895	-0.2300283452	0.5051091361	0.0420809441	0.4680252473		0.6666725757	9.85994571603E-006	9.60242118276E-007	1.08233259409E-005	0.6652749561	0.0001283056	7.38749803499E-006	2.17614863558E-005
12	2.6		0.4012540375	0.0020682754	0.0001350319	0.0014815512	0.3343840944	0.0026241972	0.000072773	0.0009817336	9.7724523793	0.009256185	-0.0006441314	0.004378624		0.0225368899	0.0101267109	-0.000071817	0.0095478268	0.06408532	0.014672186	0.0013589574	0.0082026051	8.6498450819	2.3826627066	0.0145757959	2.2463748268		0.6666201343	0.000012743	5.58036172363E-008	0.000012303	0.6641594351	0.0005235643	2.0004630598E-005	0.0001758189
12	2.7		0.1661209185	0.0044560943	-0.0010353029	0.0052720713	0.0528914704	0.0054505016	-0.0010973658	0.0037662029	11.8841217237	0.0087847904	0.0018085454	0.0048458225		-0.0226916506	0.0394206531	0.0036762362	0.0355055088	0.0443763887	0.0349721476	-0.0024169997	0.0319352277	1.842625122	1.0063915956	-0.1054944231	0.776357723		0.6666599594	3.46733083063E-006	-3.93360688199E-007	2.82932842469E-006	0.6365756989	0.012844093	0.0003818491	0.0053301903
12	2.8		0.0491317177	0.004894425	-0.0017051675	0.0054598485	0.0032430422	0.0054803135	0.0002349776	0.0050200176	11.9975522477	0.002528376	-8.28454057167E-005	0.0021604472		-0.0128529574	0.0372249745	0.001732584	0.0357566442	0.0106108387	0.0383870304	-0.0009178231	0.0379357848	0.0452640746	0.0929696141	-0.0022538607	0.0899459804		0.666666505	3.67223523658E-006	-0.000000008	3.21384943408E-007	0.3546875444	0.1693868311	0.0145164145	0.0478316542
12	2.9		0.0135094368	0.0045549649	-0.0038812183	0.0042798084	-0.0019782527	0.004539689	0.0037863379	0.0043052684	12.000238875	0.0006158979	-0.0005051562	0.0005729402		0.0072425426	0.0311933814	-0.0039116475	0.0298731756	0.0061774229	0.0312734598	0.0044178562	0.0293999785	0.001902999	0.0068144436	0.000935328	0.0063871649		0.6666666599	1.06926719878E-006	3.33598897982E-009	2.28168721472E-008	0.0257749007	0.3264915826	-0.0004063356	0.1136827374
12	3		0.0052066572	0.0047846657	0.0023457344	0.0048499002	0.000429058	0.0048338182	-0.0022480923	0.0048148706	11.9999817391	0.0001308951	9.06958711452E-005	0.0001943511		-0.001574904	0.0338202082	0.0015971707	0.0338145392	0.0004581077	0.0342496818	-0.0028261846	0.0337371584	2.28159016614E-005	0.0006730718	-5.31046194779E-005	0.0006642499		0.6666666666	3.85653260032E-006	-1.88239903821E-010	2.37283742907E-009	0.0202820154	0.4420967438	7.14166294419E-005	0.0343116032
12	3.1		0.0015759732	0.0018388678	0.0001974013	0.0018313418	0.0003098249	0.0018450923	-0.0002461177	0.0018320564	11.9999969059	0.0004674162	3.00645851324E-006	2.23280995063E-005		0.0004740765	0.0128999809	0.0018308068	0.0130420106	0.0008227044	0.012901039	-0.0023195188	0.0131423446	4.04066886921E-006	0.000023284	-4.38830218466E-006	0.000023719		0.6666666667	0.000002125	-1.56254525167E-011	8.47297409486E-011	-0.0225344037	0.1635646168	-0.0053548502	0.0375463508
14	0		-5.80826502041E-005	0.0012248395	-0.0001078865	0.0012272008	-5.80826502037E-005	0.0012248395	0.0001078865	0.0012272008	-2.75632013156E-032	1.48594269704E-031	-1.13877783145E-018	1.29534869075E-017		-0.0002162283	0.0085033833	0.0003711475	0.0085807244	-0.0002162283	0.0085033833	-0.0003711475	0.0085807244	-2.83833652052E-021	9.50424564528E-030	2.14476077542E-034	1.53219064304E-043		-0.0096007338	0.1168795483	-3.8482463809E-016	2.81277839576E-015	0.0142228238	0.1145102509	0	0
14	0.1		-0.0002588004	0.0010999202	-0.0001462668	0.0011126287	-0.0002588004	0.0010999202	0.0001462668	0.0011126287	-5.20201874259E-018	2.21089412274E-017	-3.32075198062E-018	2.52604587818E-017		-0.001307969	0.0077851933	-0.0006693999	0.0077674051	-0.001307969	0.0077851933	0.0006693999	0.0077674051	-2.72021112939E-020	5.06312586606E-029	-1.36112533406E-020	4.96251380131E-029		-0.0081807575	4.6076056274	-0.1935214801	4.6042583476	-0.0019686091	0.1105725057	0	0
14	0.2		-0.000084942	0.0014041396	-7.06528451722E-005	0.0014090651	-0.000084942	0.0014041396	7.0652845173E-005	0.0014090651	-7.34479401997E-018	1.21413493336E-016	-6.15456696737E-018	1.22743828805E-016		-0.000392938	0.0098195409	0.0001802648	0.0098296774	-0.000392938	0.0098195409	-0.0001802648	0.0098296774	-3.42560517637E-020	1.03564891608E-027	-2.82833759645E-020	1.0365555424E-027		-20.3434274158	1788.80296012	-97.9801870696	1753.68021543	-0.0010838052	0.1453531938	0	0
14	0.3		-0.0001937051	0.0009156994	4.87227421515E-005	0.000919111	-0.0001937051	0.0009156994	-4.87227421515E-005	0.000919111	-6.81585372739E-017	3.22205657233E-016	1.71516823499E-017	3.23551550915E-016		-0.0004149206	0.0063107144	0.0018317505	0.0064385097	-0.0004149206	0.0063107144	-0.0018317505	0.0064385097	-3.15690923258E-019	1.09437431517E-026	7.93700622337E-020	1.11652681548E-026		-42.71974348	404.183321034	-22.3833434957	399.694790514	0.0120437743	0.0875398861	0	0
14	0.4		-0.0007059212	0.0014116534	-0.0002353231	0.0014444573	-0.0007108415	0.0014123166	0.0002909374	0.0014419356	-1.00748918449E-015	2.01470911173E-015	-3.35862645905E-016	2.06158267919E-015		-0.0026217123	0.0100735318	-0.0031083108	0.0099875832	-0.0023656275	0.0100665015	0.0030560801	0.0099563234	-4.66443151705E-018	2.87270225782E-025	-1.55486703495E-018	2.84818849933E-025		7.2189739902	93.7582560996	-0.8985086456	93.3792566374	-0.0034690038	0.1451068291	-0.0010228402	0.0173386284
14	0.5		-0.0005848829	0.0013942589	7.32294810653E-005	0.0014209451	-0.0005382467	0.0013959374	-7.49664391733E-005	0.0014213647	-3.38509601288E-015	8.06947918693E-015	4.23826649732E-016	8.22394337073E-015		-0.0021972688	0.0099298526	-0.001737203	0.0099469221	-0.0020951749	0.009937211	0.0017217613	0.0099723642	-1.56717685309E-017	4.65667306069E-024	1.96215760228E-018	4.66467729683E-024		-20.7548720899	243.097211116	10.8576581992	242.186372792	-0.0062143658	0.1504689419	-0.0002625352	0.0056747223
14	0.6		-0.0006541167	0.0012517549	1.54059345871E-005	0.0012543213	-0.0006669883	0.0012522842	-5.54784948222E-005	0.0012544432	-1.53521779355E-014	2.93787960472E-014	3.61579702773E-016	2.94390317734E-014		-0.0002290209	0.0087200515	0.0007949462	0.0088047126	-0.0001927168	0.0087039465	-0.0008699284	0.008827979	-7.10749131489E-017	6.72475607004E-023	1.6739852874E-018	6.79004405467E-023		-233.903442007	6915.7857244	133.048421237	6841.0013121	-0.0056201737	0.1344961328	6.80725911425E-005	0.0099300229
14	0.7		-0.0002698001	0.0017442825	-0.0008486881	0.0017678362	-0.0002826739	0.0017424443	0.0008657445	0.0017673853	-2.56784470034E-014	1.66013653265E-013	-8.0774630008E-014	1.6825540495E-013		-0.0015494344	0.0124382092	-0.0002123025	0.0122819862	-0.0016396185	0.0123853992	0.0001875061	0.0123083529	-1.18882084105E-016	1.57739297384E-021	-3.73956756522E-016	1.55758096774E-021		-28.8486018691	1097.46925981	-57.4428052454	1087.51320991	-0.0183044602	0.1831180533	0.0004076371	0.0172030471
14	0.8		-0.000346253	0.0020304595	-0.000564227	0.0020215643	-0.0003597189	0.0020325546	0.0005570081	0.002022651	-1.33638740392E-013	7.83670653121E-013	-2.17767440929E-013	7.80237522513E-013		0.0004923263	0.0143123694	-0.0008217247	0.0138886847	0.0005485684	0.0143315531	0.0008712029	0.0139191712	-6.18697481071E-016	2.98481991048E-020	-1.008183861E-015	2.89646107098E-020		-86.9905828822	12648.5112093	430.428280666	12318.5100633	-0.0376853487	0.2133943906	-0.0007889017	0.0137110275
14	0.9		-0.0006640674	0.0025855423	-0.0002432812	0.0025827712	-0.0006765916	0.0025852371	0.0002511513	0.0025846526	-1.039353993E-012	4.04672024981E-012	-3.80767305665E-013	4.04238307811E-012		0.0001216433	0.0179420264	-0.0027261192	0.018023902	2.56671693091E-005	0.0179640796	0.0027013992	0.0180308847	-4.81182410542E-015	6.15322238775E-019	-1.76290655829E-015	6.18130129342E-019		-3.9116113284	903.239011639	-62.8485882443	918.984006874	0.0255887124	0.2433477229	0.0004978251	0.0155861224
14	1		-9.87428200869E-005	0.0014687907	-0.000441956	0.0014765848	-9.81789487746E-005	0.0014685525	0.0004719395	0.0014765091	-6.26715345537E-013	9.32231460263E-012	-2.80506381615E-012	9.37178271587E-012		-0.0005915853	0.0101706377	-0.0020064584	0.0099908864	-0.0006038563	0.010178098	0.001874514	0.009995671	-2.90178159371E-015	5.7359304779E-018	-1.29875332103E-014	5.63455639463E-018		37.9294894408	455.552753664	-7.1763429893	458.242570483	0.0237379318	0.1280627821	0.0008853653	0.004945618
14	1.1		-0.0004830787	0.0018392875	0.0002925105	0.0018834651	-0.0004958731	0.0018383353	-0.0002829709	0.0018805112	-1.24335253327E-011	4.73397211387E-011	7.52865961982E-012	4.8476767824E-011		-0.0026914911	0.0130767413	-0.0020735212	0.0129526779	-0.0025668481	0.0131135762	0.0021186555	0.0128747664	-5.75875598481E-014	1.21277356665E-016	3.48356758144E-014	1.20126760698E-016		-18.3664231911	199.464131865	-1.9669004044	204.722395168	-0.0028769911	0.187622719	-0.0002409445	0.0323814773
2	0.3		0.5926938999	0.0043993486	-0.0005542559	0.0009471802	0.5934748615	0.0043837701	0.0006094276	0.0009752483	0.0579944162	0.0004225584	-9.94096392782E-005	0.0001655318		0.083526926	0.0304313646	0.0016338817	0.0080860277	0.0826635773	0.0302785588	-0.0040987707	0.0081273615	0.0018686158	0.0005680644	7.29336293117E-005	0.0002697457		0.6654368976	0.0005118977	0.000083593	0.0002386986	0.6651660659	0.0005221434	-2.03528265343E-005	2.15354442476E-005
2	3		0.7139874191	0.0009289874	6.72047188869E-005	0.0002500626	0.7099169525	0.0009657159	-0.000009839	0.0002019996	9.0429957384	0.0016905713	-6.63946078751E-005	0.0001680789		0.020009513	0.0026838361	-0.0012861098	0.0010945575	0.0222929889	0.0028902567	0.0007318969	0.0009234205	0.1530297846	0.0179163157	-0.0036112206	0.0026692366		0.6666613355	2.87892079661E-006	-1.36293076751E-007	1.00751574046E-007	0.6663946623	3.37583386893E-005	-3.60883914456E-006	2.72093874577E-006
14	1.2		0.0003900116	0.0030097937	7.39550633624E-005	0.0030607478	0.0004472578	0.0030126412	7.13527261409E-005	0.0030594523	4.07067019531E-011	3.14141327483E-010	7.7188936994E-012	3.19459563879E-010		-0.0018519589	0.0208555729	-0.0024361544	0.0208672449	-0.0017018125	0.0209348625	0.0025573152	0.0208630058	1.88174672906E-013	3.18073035402E-015	3.53640318002E-014	3.18251038329E-015		16.2346615294	368.422185705	2.8356932952	340.771849868	-0.014793473	0.2816571309	0.0024396426	0.0293298256
14	1.3		-0.0004752126	0.0012157664	0.0003004412	0.0012355421	-0.0004867342	0.001216685	-0.0002807245	0.0012377864	-2.01135300523E-010	5.14577477038E-010	1.27162901086E-010	5.2294762959E-010		-0.0018178498	0.0085407145	-0.0004316245	0.0086217867	-0.001942214	0.0085573429	0.0004719428	0.0086729337	-9.35741755839E-013	2.14201995241E-014	5.87633866285E-013	2.16235330586E-014		12.885769765	519.18902383	41.5547991083	497.052388274	-0.0060511868	0.121177644	0.0036091847	0.023717324
14	1.4		0.0001472773	0.0019390901	0.0001596622	0.0019996325	0.0001892372	0.0019400722	-0.0001592757	0.0019974183	2.5278324491E-010	3.32821181689E-009	2.74040506439E-010	3.4321245505E-009		-0.0034348385	0.0138436034	-0.0005371471	0.0137149049	-0.0032524776	0.0138745742	0.0009231574	0.013742418	1.02863290109E-012	5.70956453287E-013	1.24655363187E-012	5.6564848909E-013		-10.0917985909	177.205368937	9.1626985985	194.838283275	-0.0296779005	0.2381554333	0.0071601618	0.0350385701
14	1.5		-0.0014515892	0.0015257811	0.0005245532	0.0015729438	-0.001376213	0.0015223633	-0.0004874121	0.0015718533	-1.01034377349E-008	1.06198329528E-008	3.65102465948E-009	1.09480846605E-008		-0.0035092101	0.0108656115	-0.0022196058	0.0109662802	-0.0036770201	0.0107896879	0.0013174726	0.0108756713	-4.91551422259E-011	7.36940878803E-012	1.53974693118E-011	7.43768374896E-012		-6.4917812342	109.644016893	10.0810802669	113.107785346	-0.0018813937	0.1378332955	0.0047849485	0.0143517739
14	1.6		-4.83839030881E-005	0.0020826733	0.0004024956	0.0020434911	-1.65903567367E-005	0.0020852245	-0.000430921	0.0020407593	-1.36563910219E-009	5.87840651589E-008	1.13604787075E-008	5.76778701284E-008		0.0021417013	0.0142564997	-0.0026233585	0.0146157087	0.0024303594	0.0141837463	0.002867098	0.0147008482	1.75704665694E-011	1.59006916315E-010	2.333559011E-011	1.63013228776E-010		-14.2040819341	232.461512703	-15.8065838222	247.300234634	0.014917774	0.1966293656	-0.0048785954	0.0379400386
14	1.7		-0.0009566334	0.0028956311	-1.13068608389E-006	0.0030035535	-0.0009823652	0.0028830741	6.29835902783E-006	0.003007976	-1.09496055651E-007	3.31433981484E-007	-1.29432891023E-010	3.43780274362E-007		-0.0041271364	0.0203027365	-0.0032444712	0.0207272866	-0.0047698744	0.0203333258	0.0027960893	0.0207750994	-1.26350452113E-009	3.72375937042E-009	-5.95669948707E-010	3.80162844174E-009		-4.3744223993	129.827317737	10.2247283425	135.645331508	0.0113582673	0.2640496082	-0.0005352349	0.0319947628
14	1.8		-0.0008437937	0.001890832	0.0007713405	0.0018629202	-0.0007640656	0.0018936717	-0.0007546336	0.0018649036	-3.91652960067E-007	8.77671373639E-007	0.000000358	8.64648180237E-007		0.0016176189	0.0126334721	-0.002038122	0.0130700171	0.0016693839	0.0126824816	0.0019356255	0.0131194938	3.09128398778E-009	3.81043783824E-008	-4.48937885172E-009	3.94211420101E-008		30.4990177219	545.002871538	-51.3608393358	513.049967591	0.0189032347	0.1796489574	-0.0015688287	0.0077388456
14	1.9		-0.0003212385	0.0037085272	0.0003406696	0.0036029016	-0.0001412813	0.0037052115	-0.0003180608	0.0036000006	-6.0481197501E-007	6.98144254697E-006	6.4110573962E-007	6.78040512664E-006		0.003366421	0.025447528	0.0022020173	0.0262627821	0.0033503537	0.0254150491	-0.0023316869	0.0261943207	0.000000166	1.26220974363E-006	1.12197226581E-007	1.30261912137E-006		27.6502626881	372.653628874	12.7351147232	391.712614587	0.0009637686	0.307882743	7.863354201E-005	0.0062697766
14	2		-0.0010387521	0.0017833234	0.0009268615	0.0017535357	-0.0002380216	0.001775227	-0.0008074797	0.0017482243	-7.92565640653E-006	1.36204316835E-005	0.000007074	1.33762093938E-005		0.0020231394	0.0129812342	-0.0056269854	0.0124884692	0.0018270366	0.0128371182	0.0053327405	0.0123662962	1.73585872452E-006	1.05885531767E-005	-4.55728406481E-006	1.01858044366E-005		4.499038862	55.7900309564	8.3512948935	58.3678862707	0.0044937887	0.2082862445	-0.0016003132	0.0216076742
14	2.1		-0.0002502242	0.0018201035	7.65222291151E-005	0.0018673972	0.0032376513	0.0018212173	-0.0001572153	0.0018754014	-7.3814002796E-006	5.64773091087E-005	2.32693696847E-006	5.76515889363E-005		-0.0029617612	0.0127416351	-0.0015334377	0.0130532513	-0.0034016612	0.0128790635	0.002366562	0.0131807981	-3.18968595152E-005	0.0001708157	-2.05821716916E-005	0.0001750569		13.9716399638	359.300218082	20.0620772204	347.094257832	0.0416806776	0.1443517847	0.0055935819	0.0240756945
2	3.1		0.7024065337	0.0011640057	0.0002833076	0.000348323	0.6976038965	0.0012120159	-3.75517324128E-005	0.0002681056	9.5412391279	0.00216288	-0.000233739	0.0001459253		0.0229148187	0.0042116824	-0.0016193826	0.0015635693	0.0259525194	0.0045614351	0.0014306643	0.0012972429	0.1832793176	0.0287987274	-0.0009742721	0.0023921381		0.666660802	1.30246719023E-006	-3.27110391521E-008	8.10779759047E-008	0.6663370771	5.56871366548E-005	-1.80555397014E-006	4.34007389307E-006
14	2.2		-0.000820427	0.0031936219	-0.0004723318	0.0031297307	0.012660464	0.00315236	0.0006602091	0.0032062644	-8.05881778395E-005	0.0004049995	-5.82100994506E-005	0.00038882		0.0023561645	0.0224249591	0.002676451	0.023464325	-0.0019989628	0.0231873885	-0.0026428833	0.0235266781	0.001048405	0.0049458464	0.0005844032	0.0051793353		15.7867985835	183.112168156	10.7871834672	190.998830837	-0.0105661751	0.3086151166	-0.0071135541	0.0710330919
14	2.3		0.0055076166	0.0027240901	2.15117556522E-005	0.0022728644	0.0562867819	0.0025364591	0.0002168652	0.002449071	0.0043133664	0.001441924	6.1370858087E-006	0.0011105355		0.0221084567	0.0186821469	-0.0061907962	0.0175453751	0.0042719208	0.0179564004	0.0087156212	0.0177553494	0.1161420927	0.0700069955	-0.0218647369	0.0635724284		-0.6094885413	1.5237187295	-0.0659008136	1.5200011179	0.3538250874	0.0834601137	0.0053218246	0.0212021433
14	2.4		0.098445815	0.0068618846	0.0008432527	0.0042369658	0.2212498708	0.0055244727	-0.0002154347	0.0058537633	0.2987477895	0.0155816583	0.0014835736	0.0083401973		0.0563659875	0.0440551443	5.67512347502E-005	0.0399660849	-0.0072489888	0.043228696	-0.0020386619	0.0430883446	4.6940681109	3.068380276	0.256752696	2.4864745726		0.6441736519	0.0151631955	-0.0002959342	0.0122343031	0.6521981571	0.0079102436	-0.0002585644	0.0038067316
14	2.5		0.4102596568	0.0011244192	-6.77040910247E-005	0.0004803615	0.4357123911	0.0010210601	-0.0001771787	0.000597048	4.3386745678	0.0027844852	-0.0001966775	0.0026988946		0.0420776031	0.005398627	0.0012409164	0.0032832322	0.0279347712	0.0046314324	-0.000839183	0.0036839073	0.273281615	4.5916661764	-0.2918620931	1.9337336737		0.6666636114	7.71767331304E-005	-4.53354166371E-006	3.88841760847E-005	0.6651286841	0.000167	6.05216648488E-006	0.000046533
14	2.6		0.3633506023	0.0045441726	-0.000352103	0.0040291552	0.2741517761	0.0057506484	0.0006623317	0.0028033346	10.3346879545	0.0221774969	-0.0027130152	0.012318828		0.0097591008	0.0248180768	0.0052069536	0.0253624514	0.0557227791	0.0342105079	-0.0014860807	0.0218727464	10.5335495395	7.3360416553	0.5323226947	5.9484477547		0.6666232577	3.03533056834E-005	2.17591519279E-006	2.45606753851E-005	0.6636141798	0.0015871599	0.0001211183	0.0007220412
14	2.7		0.1145830134	0.0028979289	-0.001385675	0.0029356142	0.0250020111	0.0033889236	0.0008707026	0.0024979816	11.9608226117	0.003789435	-0.0006372117	0.0024178675		-0.0014258035	0.0209524448	-0.0025647443	0.0194570824	0.034016707	0.0224246421	0.0023678061	0.0192381836	0.7732672937	0.3687856107	0.0273951797	0.28936434		0.666664285	1.03381560173E-006	8.37337247932E-008	8.91859557375E-007	0.5956034688	0.0198652786	-0.0014704789	0.0053450004
14	2.8		0.029182009	0.0027759377	0.0009209862	0.0027388844	0.0018756795	0.002923222	-0.0008797961	0.0026475127	11.9993151899	0.0007695779	0.0002211261	0.0006682404		0.0015630927	0.0209189939	-0.0028631856	0.018487307	0.011748709	0.021523483	0.0007175082	0.0190146521	0.0155576855	0.0201558201	0.0008666238	0.0176912907		0.6666666191	0.000001714	2.64983425228E-009	5.41743168954E-008	0.0801602014	0.1926521757	-0.0022012309	0.04731542
14	2.9		0.0075074704	0.0024456111	0.0014756731	0.002473458	0.0004349137	0.0024191309	-0.0012728024	0.0024200492	11.9999695709	0.0001619141	8.02615745505E-005	0.0001531355		-0.0013651823	0.0179732456	0.0004601177	0.0175012742	-4.42912568848E-005	0.0170874588	0.0004723865	0.0172178874	7.11899396295E-005	0.0009665447	0.00003196	0.000977453		0.6666666664	1.68660549783E-006	9.90896847071E-011	0.000000003	0.0358133237	0.245637043	0.0065293684	0.0645783295
14	3		0.0013780973	0.0021660007	-0.0015008156	0.0022222192	-0.0005302033	0.0021647507	0.0015781232	0.0022223609	12.0000077194	0.0001726401	-0.000024722	3.48184972484E-005		-0.0029707482	0.0159698624	-0.0048744957	0.0155875838	-0.0030435261	0.0162311102	0.0034669741	0.0155173175	-7.05823908358E-006	5.62521800255E-005	1.18668232507E-005	5.37526962092E-005		0.6666666667	1.4683336714E-006	3.59825891677E-011	1.64586728683E-010	-0.0598974829	0.3073296178	0.008232584	0.0324360788
14	3.1		0.0001693414	0.0024219465	0.0004017067	0.0023294637	-0.0001932178	0.0024228243	-0.0004375653	0.002343281	12.0000012576	0.00110774	1.69223346392E-006	9.06210563401E-006		0.0044426597	0.0167127207	0.0002002935	0.016512944	0.0038328959	0.0168754308	-0.0011716059	0.0165428564	0.000003156	3.95544051617E-006	-0.000000303	3.82049526388E-006		0.6666666667	2.06415167695E-005	-9.03864940976E-013	1.1698072957E-011	-0.0153752683	0.2820714466	0.0028297069	0.0291927445
3	0		0.3516944464	0.0022325082	-0.0005962353	0.0007078409	0.3516944464	0.0022324374	0.0005962353	0.0007078409	1.27284782369E-019	5.64860759622E-020	-7.31656249636E-006	8.68675793567E-006		0.204761401	0.0253640667	0.0025115552	0.0116264535	0.204761401	0.0253640667	-0.0025115552	0.0116264535	9.67029672529E-006	1.09409179386E-006	2.98297850475E-022	9.67195500129E-021		-0.1224391153	0.2291633646	-6.28949003607E-017	1.96971183891E-015	0.6558600699	0.0011435367	0	0
16	0		4.02226577281E-005	0.001097786	0.000198906	0.0010858007	4.02226577281E-005	0.001097786	-0.000198906	0.0010858007	2.14312822092E-034	9.19924326238E-034	1.34368805155E-020	7.33501776337E-020		0.0012281561	0.0076241334	0.0004950259	0.0075330541	0.0012281561	0.0076241334	-0.0004950259	0.0075330541	1.25796624042E-023	3.90201251076E-034	-4.31600471306E-037	6.99611081973E-048		-0.0093029632	0.1236534541	-3.07185360612E-016	2.85059053968E-015	0.0067764533	0.1132956581	0	0
16	0.1		-0.0002482405	0.0010681031	-0.0001308856	0.0010694117	-0.0002482405	0.0010681031	0.0001308856	0.0010694117	-3.98374320699E-020	1.71408234547E-019	-2.2789546237E-020	1.86203841364E-019		-0.0001360765	0.0073885789	0.0011850156	0.007370088	-0.0001360765	0.0073885789	-0.0011850156	0.007370088	-2.00107370108E-022	3.32195470992E-033	-9.72425842262E-023	3.29499593158E-033		-0.4751230874	11.1825681226	-1.6429264411	11.0524218583	-0.0027290211	0.1069092913	0	0
16	0.2		0.0004727495	0.0010172746	0.0002170551	0.0010169343	0.0004727495	0.0010172746	-0.0002170551	0.0010169343	3.91086063051E-019	8.41548930707E-019	1.80158267544E-019	8.44067706516E-019		3.70798849235E-005	0.0070397512	0.0015041862	0.0069995143	3.70798849235E-005	0.0070397512	-0.0015041862	0.0069995143	1.81661044341E-021	7.73427218548E-032	8.31298625068E-022	7.68977188333E-032		24.2276217062	464.82483781	21.6508823521	458.332811125	0.0066868712	0.1011582043	0	0
16	0.3		-0.0002047574	0.0009089384	-1.6582547041E-005	0.0009047667	-0.0002047574	0.0009089384	1.65825470407E-005	0.0009047667	-8.40318633674E-019	3.73026412982E-018	-6.80641058908E-020	3.71364650903E-018		0.0005143933	0.0062870781	-0.001563165	0.0063049452	0.0005143933	0.0062870781	0.001563165	0.0063049452	-3.89089346007E-021	1.69448584178E-030	-3.15070717465E-022	1.69930128757E-030		-23.3860669563	360.866606354	10.4776232763	364.01296835	0.0103658607	0.086014768	0	0
16	0.4		-7.24871239077E-005	0.0010446059	-5.92112277666E-005	0.001046876	-7.24871239077E-005	0.0010446059	5.92112277662E-005	0.001046876	-1.47355098704E-018	2.1235231977E-017	-1.20367915435E-018	2.12814971769E-017		-0.0002444425	0.007296928	0.0004417258	0.0072613954	-0.0002444425	0.007296928	-0.0004417258	0.0072613954	-6.8220158909E-021	4.82471280352E-029	-5.57253879398E-021	4.80121920308E-029		142.723907794	6120.64406856	75.5326592686	6107.3103589	-0.0037816741	0.1177413061	0	0
16	0.5		0.0003569982	0.0012139044	-4.91219273564E-005	0.0011919982	0.0003569982	0.0012139044	4.91219273568E-005	0.0011919982	3.59453776127E-017	1.22225362888E-016	-4.94598425288E-018	1.20019704813E-016		0.002055038	0.0084010489	-0.0008043511	0.0083397159	0.002055038	0.0084010489	0.0008043511	0.0083397159	1.66413672334E-019	1.36272200055E-027	-2.2898097369E-020	1.35277330886E-027		-1.6450693877	256.772380824	19.7690586812	265.158330519	0.0055905324	0.1169002646	0	0
16	0.6		0.0005093899	0.001682623	-0.0001023073	0.0016620433	0.0005052936	0.0016832082	9.95527525731E-005	0.0016619481	2.54037975244E-016	8.39140873234E-016	-5.10216312352E-017	8.28877585889E-016		0.0013669243	0.0115077069	-0.003678089	0.0114477061	0.001412325	0.0114952307	0.0038692398	0.0114541081	1.17610141608E-018	4.57936098685E-026	-2.36211681994E-019	4.55548470823E-026		1.2593436956	93.9332210514	4.8572877853	92.7336328654	0.0101905477	0.1654738111	-0.0010597956	0.0109229252
16	0.7		-8.48032618952E-005	0.0024997166	0.0001192657	0.0024654216	-0.000073231	0.0024988042	-7.25332865987E-005	0.0024694487	-2.09474533015E-016	6.17461686843E-015	2.94601031991E-016	6.08990366141E-015		0.0015329805	0.0170392198	0.0006400322	0.0171045535	0.0013130072	0.0170750453	-0.0008207682	0.0171102542	-9.69787979349E-019	1.66344385399E-024	1.36388900823E-018	1.669822032E-024		29.4878938324	1036.42777318	-11.0884177104	1032.12367091	0.0105961733	0.2584341748	0.0007999269	0.0191464998
16	0.8		-0.0001697013	0.0033481167	0.0003266245	0.0033862859	-0.0001740849	0.0033489742	-0.0003597051	0.0033906492	-2.07623352333E-015	4.09629271101E-014	3.99612456886E-015	4.14299137958E-014		-0.001219518	0.0230107594	-0.0007989109	0.0227531057	-0.0013325625	0.0230652833	0.0007347713	0.0227759226	-9.61221134136E-018	5.51101705067E-023	1.85005852254E-017	5.44930947646E-023		-48.5482845401	2298.49084714	-19.1367489855	2181.7304552	0.0066888354	0.3060843021	-0.0011532931	0.018205773
16	0.9		-0.0001667175	0.0014826375	0.0003219254	0.0015141296	-0.0001690652	0.001481931	-0.0003603457	0.0015136106	-1.01028198945E-014	8.98455459102E-014	1.95081915483E-014	9.17539247687E-014		-0.002344079	0.0103449139	-0.0010102694	0.0103354039	-0.0023570697	0.0103638685	0.0009822711	0.0103350614	-4.67725597506E-017	6.07813085006E-022	9.03155992798E-017	6.07254258749E-022		15.0838102933	253.330631161	-12.7023460693	269.478938294	0.026490891	0.1365259826	-0.0011680138	0.0189112396
3	0.1		0.3531576227	0.0051528629	-0.0016529526	0.0015925248	0.3533735549	0.0051410543	0.0016800242	0.0015762192	0.0013213174	1.93563663245E-005	-2.13214001339E-005	2.0230606651E-005		0.1938178615	0.0525583016	-0.000751949	0.0225480081	0.1932533611	0.0522431606	-0.0028209576	0.021752963	2.01820806902E-005	3.13207895136E-006	5.98042961353E-008	3.16779306978E-006		0.6676053523	0.0035916092	0.0005548389	0.0034813658	0.6565731857	0.0023863313	-4.17493639123E-005	0.0001563757
16	1		-0.000189479	0.001302699	0.0001883049	0.0012987233	-0.0001599832	0.0013045205	-0.000242559	0.0012996734	-5.68712247698E-014	3.91000071662E-013	5.65188916144E-014	3.89806745817E-013		0.0003444137	0.0090060285	-0.0025396168	0.0090442245	0.0004203495	0.0090114503	0.0025636956	0.0090707138	-2.63292776805E-016	1.29813166508E-020	2.61658337812E-016	1.30363740129E-020		-7.4669793564	169.70500227	4.2633801132	181.05158866	0.0017181348	0.1302620383	-0.0005213756	0.0125063423
16	1.1		0.0002179663	0.0013828355	0.0006247058	0.0014029544	0.0002163456	0.0013832902	-0.0006302095	0.001401529	3.24035284945E-013	2.05576950431E-012	9.28708906897E-013	2.0856790361E-012		-0.0016566638	0.009706156	-0.0009517465	0.009699118	-0.0015013217	0.0096884865	0.0006561215	0.0096862823	1.50010485551E-015	3.4322196783E-019	4.29954348019E-015	3.42973097525E-019		31.154216113	505.178223585	-27.2613810948	514.653260381	0.028610132	0.1110901688	0.0009905398	0.0078481927
16	1.2		0.0006217801	0.0024257123	-0.0001091522	0.0023899985	0.0006367654	0.0024260806	0.0001370823	0.0023918509	4.57838493939E-012	1.78613539956E-011	-8.03728010515E-013	1.75983805777E-011		0.0016063453	0.0167923122	0.0002579879	0.0162486092	0.0015403086	0.0168153642	-0.0004131866	0.0162888557	2.11976133194E-014	1.4567354041E-017	-3.72072682785E-015	1.40956902003E-017		-83.1089859322	2032.98626405	-28.2495851729	2043.12344826	-0.027440908	0.2821943595	-0.001730557	0.0138153632
16	1.3		-0.0005166581	0.0026437953	0.0008285108	0.0026599785	-0.0005211165	0.0026430584	-0.0008259128	0.002656369	-1.88429699423E-011	9.64215465049E-011	3.02165309816E-011	9.70117596725E-011		-0.0006909004	0.0186073205	-0.0008330093	0.018154695	-0.0005677968	0.0186030111	0.0008295746	0.0180828761	-8.72506655499E-014	3.96001021846E-016	1.39873593658E-013	3.86368323864E-016		-169.191415455	7083.46259325	-115.859146568	7171.7505023	0.0127451007	0.2240204733	0.0026753434	0.0292701047
16	1.4		0.0004860172	0.0022881905	4.33643024019E-005	0.0022581752	0.0004794487	0.002288281	-2.20115856009E-005	0.0022564528	8.77948323374E-011	4.13342056192E-010	7.8333935653E-012	4.07920080604E-010		0.0014193384	0.0152847559	0.0011055279	0.0154691543	0.0015045288	0.0152729848	-0.0010365663	0.0154493313	4.07198482697E-013	7.98019223603E-015	3.6842620118E-014	8.07646699619E-015		25.1799404216	755.872925468	23.5766591751	768.066415874	0.0136158559	0.2129077235	-0.0004698434	0.0098570808
16	1.5		0.0007175971	0.0020562399	0.0001745044	0.0020542598	0.0007314475	0.0020534679	-0.0002068901	0.0020502346	6.42050573955E-010	1.83976530778E-009	1.56133349418E-010	1.83799339313E-009		0.0001064523	0.0141419603	0.002580974	0.0143601961	0.0001735421	0.0140953644	-0.0024790161	0.0142667168	2.97381955697E-012	1.81136841643E-013	7.55897420567E-013	1.83932110539E-013		-15.2346868033	332.369317105	13.2083533242	338.254066222	-0.019230997	0.2025203421	0.0002656224	0.0296291636
16	1.6		0.0004912484	0.0029285152	0.0006706403	0.0028785591	0.0004908208	0.0029308233	-0.0007198338	0.0028789592	2.17700955034E-009	0.000000013	0.000000003	1.27565943005E-008		0.0019531907	0.0206444213	-0.0031805505	0.019766964	0.0020287351	0.0206854187	0.0031606733	0.0198035503	1.06925321071E-011	6.4869756933E-012	1.27598650093E-011	6.21125745293E-012		17.9243855766	433.052597226	29.1708055275	422.546803228	0.0157608171	0.2715151746	-0.0008739428	0.0273359053
16	1.7		6.61741136139E-005	0.0019978054	0.0006855095	0.002003101	-3.93112275549E-005	0.0019973408	-0.0007661906	0.0020062273	1.45252123963E-009	4.3851545473E-008	0.000000015	0.000000044		-0.0003031609	0.0142024026	0.0013515923	0.0137893009	-0.0005090757	0.0143193086	-0.0017405982	0.0137906773	4.3908825756E-012	1.09482217514E-010	8.0079919947E-011	1.06297744556E-010		42.3895367282	3250.83110279	158.030549094	3271.24441876	0.0162164146	0.1565384817	0.0006810402	0.0244322368
16	1.8		0.0001865672	0.0018615087	-0.000233594	0.0018058359	0.000236133	0.0018684172	0.0002285061	0.0018011064	2.02837753547E-008	2.02381610534E-007	-2.5395272628E-008	1.96325465509E-007		0.0035530314	0.013158797	0.0035757602	0.0129100893	0.0042983226	0.0131408722	-0.004430558	0.0129537277	7.66226671345E-010	2.48851867643E-009	5.58661512522E-010	2.44148212682E-009		11.5492400816	100.876698357	-7.2537087284	95.7802898599	-0.0063586822	0.1733107188	-0.004572055	0.0188938493
16	1.9		-0.0006015042	0.0021376164	0.0005526771	0.002082215	-0.000517073	0.0021365769	-0.000520253	0.0020828899	-3.23932414996E-007	1.15112601688E-006	2.97597036921E-007	1.12119053885E-006		0.0029297114	0.0146359157	-0.0038426449	0.0144847433	0.0028388073	0.0146897183	0.003638027	0.0144566082	1.21392051492E-008	6.79028858815E-008	-1.64501766219E-008	6.72011601284E-008		9.3771148176	90.7109208424	-0.1888346899	95.171908148	0.0160780183	0.2151807134	-0.0007637245	0.0104713753
3	0.2		0.363453969	0.004199874	0.0006159609	0.00137305	0.3636742977	0.0042051703	-0.0006735911	0.0013711652	0.0028445268	3.28348257081E-005	9.15119625602E-006	1.99307908076E-005		0.1601051355	0.0356618506	-0.0140339959	0.0183539508	0.160609497	0.0362067926	0.0137219414	0.0179590713	4.52957908802E-005	6.84373724223E-006	-4.73470303938E-006	6.21871434652E-006		0.6614324017	0.0016884485	-0.0011914448	0.0014780311	0.658543979	0.0016109624	-8.78056617948E-007	0.00004495
16	2		-0.0003860889	0.0036537118	0.0004883554	0.003591035	-2.14355493922E-005	0.0036730961	-0.000650203	0.0035760803	-1.03021208083E-006	9.74717220115E-006	0.000001302	9.57572373532E-006		0.0019521245	0.0244894232	-0.005305572	0.0260813916	0.0030234879	0.0243945958	0.0045672032	0.0263516994	2.23106886505E-007	2.78736080224E-006	-5.97898185081E-007	2.96859996613E-006		-6.6171011967	190.367887449	-18.52774361	196.468408764	0.0481067635	0.29663678	-5.12566646569E-005	0.0439560878
16	2.1		0.0006559971	0.0017966634	0.0013704739	0.0018419665	0.0020777845	0.0018010018	-0.0014732091	0.0018507612	8.70762532881E-006	2.37619091592E-005	1.80794298026E-005	2.43066579824E-005		-0.0028469686	0.012999998	-0.0027479551	0.0128553968	-0.0031383056	0.0130763311	0.0031148738	0.0129079943	-7.19540903146E-006	0.00003629	-7.589680025E-006	3.58988856923E-005		24.9711938665	235.037401015	-17.98328293	241.484325446	0.063246104	0.1342658894	0.0037190188	0.0176402139
16	2.2		-0.0009238915	0.001959058	7.85784735567E-005	0.0019481866	0.006158497	0.0019436734	-0.0002393397	0.0019637981	-5.75571351529E-005	0.0001288694	5.08188414847E-006	0.0001267738		0.0006117933	0.0130966069	0.0024536921	0.0131256996	-0.0011325944	0.0131441756	-0.0020215433	0.0130318014	0.0001232082	0.0008978727	0.0001654784	0.0008988933		4.3860162753	199.642939758	7.9168499121	179.278397514	0.0113211331	0.2093702844	-0.0083818494	0.0356404942
16	2.3		0.0025196232	0.0015742877	0.00125572	0.0014113181	0.0357783575	0.0015036909	-0.0014413277	0.0014896208	0.0012066964	0.0005232361	0.0003977476	0.0004453747		0.0127273251	0.0104689308	-0.0020657232	0.0108143255	0.0011016545	0.0103914725	0.0021831074	0.0108962783	0.0315715646	0.0178495011	-0.0033058563	0.0181336665		0.6681705279	3.7422437963	-1.4605608933	3.6577650613	0.2012940738	0.0812574515	0.0044769139	0.0153653096
16	2.4		0.059773368	0.003498201	0.0011801227	0.0024447029	0.1744152173	0.002943342	-0.0010302604	0.0031266224	0.1411394775	0.0061424667	0.0017840311	0.0033674701		0.042007091	0.0218054493	0.0073802957	0.0206796825	-0.0074643552	0.0205295913	-0.0121622121	0.0237762596	2.8339263644	0.9950746989	0.1978196684	0.7958326419		0.6129505364	0.0193348022	0.0047944649	0.0160631922	0.6395448831	0.0068670148	-0.0018353038	0.0030728676
16	2.5		0.3995427011	0.0054068312	-0.0001598304	0.0026553353	0.4293684041	0.0048899772	-0.0002699759	0.0032730132	4.1045135055	0.0194687748	-0.0074646018	0.0177856073		0.0360695851	0.0252063377	0.0013196012	0.0182360583	0.0214620009	0.0222612678	-0.0018594502	0.0187671658	1.6512387612	33.3845166254	1.1998226797	11.323238294		0.666612424	0.000902092	2.83122636594E-005	0.0002798909	0.665274385	0.0008001101	-1.51531664456E-005	0.0003234052
16	2.6		0.3325934641	0.003470397	-0.0005823357	0.0031536525	0.2283814455	0.0045620516	0.0006398893	0.0023771728	10.7749771974	0.0184199014	-0.0016710584	0.0109660297		0.0093991583	0.0220015906	0.0039777001	0.0210453616	0.0679191364	0.0288827238	-0.0025656432	0.020897753	15.7076160945	32.0394984774	5.0098618924	43.3751629682		0.6666140711	0.0001106361	1.9812329183E-005	0.0001729494	0.6620449346	0.0016561204	4.03542168283E-005	0.0008232682
16	2.7		0.0794227111	0.0031278984	0.0015540381	0.0027989703	0.0108224137	0.0034840207	-0.0013123178	0.0025453008	11.9875521839	0.0027065963	0.0008619464	0.0017686432		0.013084018	0.0224040363	0.0024284937	0.0207107375	0.0379856402	0.0246602685	-0.0014484669	0.0200844364	0.4507426161	0.2273466016	-0.0070386395	0.1738391372		0.6666654572	1.09572800021E-006	-0.000000019	4.66563529986E-007	0.4846865812	0.0626634785	0.0048253245	0.0126460109
16	2.8		0.0177003233	0.0022798472	-0.0003074434	0.0023602425	0.0022578182	0.0023443532	0.000344317	0.0023020888	11.9996227113	0.0003307494	-5.06586699298E-005	0.0003389015		-0.0041368229	0.0159632996	0.0008418128	0.0175536184	0.0021777319	0.0159812661	0.0016471172	0.017628061	0.0018008451	0.00568811	0.0005543726	0.0062665599		0.6666666619	3.55829689673E-006	1.4827917424E-009	1.67899727693E-008	0.0023530347	0.2144101826	-0.0026207176	0.0315415011
16	2.9		0.0039584253	0.0048295646	5.88895972536E-005	0.0048197784	0.0006491451	0.0048499538	3.84947983199E-005	0.0048124271	11.9999800646	0.0002717846	-1.17055524924E-006	0.0001444472		0.0002254586	0.0333294659	-0.0029300815	0.033951925	0.0008657276	0.0329714757	0.0019175999	0.0341120679	2.44853174599E-005	0.0004788081	2.81793366419E-005	0.0004952959		0.6666666666	4.62315046669E-006	7.54750021627E-011	1.32699522293E-009	-0.006651426	0.5537372515	-0.0082977383	0.0644005063
3	0.3		0.3547750715	0.0079718627	-0.0005231036	0.0026542323	0.3552242585	0.0079435489	0.0002522161	0.0026612373	0.0044776531	0.0001006176	-8.50273658951E-006	4.64743896525E-005		0.1785838049	0.0710678534	0.000447893	0.034380615	0.1770417677	0.0705752196	-0.0011951218	0.0347344832	0.0001044752	3.45935485367E-005	0.000000284	2.28738722182E-005		0.6588729598	0.0035667913	0.000131566	0.0023121575	0.6569957703	0.0034640321	-9.49467527428E-007	0.0001411528
16	3		0.0021298715	0.0026483988	0.0004259742	0.002810344	0.0014567355	0.0026605665	-0.000635133	0.0027927608	11.999990859	0.0005130201	3.85782999304E-006	1.69598131685E-005		-0.0068542294	0.0195717128	-0.002769473	0.0193221431	-0.0055894867	0.0193413555	0.0027231972	0.0193094667	-1.5772352399E-007	0.000011994	1.33913707746E-006	1.18995794505E-005		0.6666666667	9.47382657142E-006	3.63561987477E-012	3.18812193877E-011	-0.0296572228	0.342357876	-0.0005143824	0.0329870755
16	3.1		6.35141772939E-005	0.0035614198	0.00000012	0.0036426778	4.40525671173E-005	0.0035640823	-4.45405975551E-006	0.0036532838	11.9999998517	0.0043641292	5.39408199714E-009	0.000004481		-0.0025406334	0.0249616304	0.0042694709	0.0251539895	-0.0027941326	0.0250780989	-0.0038640608	0.0251259706	-9.94690595834E-007	0.000000898	-6.55250352043E-009	3.15720051145E-007		0.6666666666	0.0001100787	-1.74881309234E-014	8.45872034341E-013	-0.0024647345	0.3575315166	0.0035994117	0.0552070855
20	0		-0.000221888	0.0009033871	0.000062612	0.0009083129	-0.000221888	0.0009033871	-0.000062612	0.0009083129	4.66187240671E-039	3.66144566061E-038	1.73248395318E-025	2.51331235648E-024		-0.0006145952	0.006319084	-0.000426532	0.0063353131	-0.0006145952	0.006319084	0.000426532	0.0063353131	-2.84243938183E-027	6.86044441824E-043	-2.28457199107E-041	1.41630717795E-056		0.0057515033	0.0934993587	-1.8386140363E-016	2.67802668464E-015	-0.0018039748	0.1072447748	0	0
20	0.1		0.000206872	0.0009617708	-0.0004054992	0.0009699266	0.000206872	0.0009617708	0.0004054992	0.0009699266	2.07607816978E-024	9.6519127156E-024	-4.22126147836E-024	1.0096973779E-023		-0.0009387099	0.0066838102	0.0004018873	0.0067355648	-0.0009387099	0.0066838102	-0.0004018873	0.0067355648	9.97012271881E-027	1.39892117989E-041	-1.88398674741E-026	1.40733729445E-041		2.084862448	34.2870082314	-0.9147529018	35.3883090996	-0.0078712976	0.1037312617	0	0
20	0.2		0.0001848024	0.0007806874	-0.0003123084	0.0007848634	0.0001848024	0.0007806874	0.0003123084	0.0007848634	1.3954697036E-023	5.89508930687E-023	-2.35987105894E-023	5.93059991272E-023		-0.0005876019	0.0053277648	0.0009579271	0.0054850028	-0.0005876019	0.0053277648	-0.0009579271	0.0054850028	6.46483893301E-026	6.07988039158E-040	-1.09179991245E-025	6.25928343236E-040		-95.7180684091	1720.3811302	-145.627318602	1764.8489894	0.0035921315	0.0806604408	0	0
20	0.3		-0.0001004556	0.0007455157	-0.0002603339	0.000753187	-0.0001004556	0.0007455157	0.0002603339	0.000753187	-5.60686106407E-023	4.16104104893E-022	-1.45305155908E-022	4.20390977193E-022		-0.0011290318	0.0051930873	0.0006930492	0.0051676795	-0.0011290318	0.0051930873	-0.0006930492	0.0051676795	-2.59580701589E-025	3.23557425026E-038	-6.72701117993E-025	3.21974379777E-038		-102.602522741	922.686317483	-28.4005051643	918.020254687	-0.0173389274	0.0866635449	0	0
20	0.4		0.0001604079	0.0011332828	-0.00022422	0.0011322755	0.0001604079	0.0011332828	0.00022422	0.0011322755	6.61549667967E-022	4.67385329888E-021	-9.24721353128E-022	4.66970016945E-021		9.75925357037E-005	0.0078066334	0.0001046698	0.0078215914	9.75925357037E-005	0.0078066334	-0.0001046698	0.0078215914	3.06272720111E-024	2.65562950057E-036	-4.28112215413E-024	2.66071761545E-036		4685.80399076	418689.402523	1225.78324869	418302.06202	-0.0095064345	0.1210012284	0	0
20	0.5		0.000436184	0.0009187631	-0.0003196159	0.0009130303	0.000436184	0.0009187631	0.0003196159	0.0009130303	1.32921626701E-020	2.79981501079E-020	-9.73989312761E-021	2.78234511578E-020		0.0006960896	0.0063174228	-7.09449166471E-005	0.0063214589	0.0006960896	0.0063174228	7.09449166486E-005	0.0063214589	6.15377720881E-023	1.17333365952E-034	-4.50921191363E-023	1.17408328696E-034		16.2988434401	2564.71381923	114.838433546	2564.61337464	0.004391134	0.0937783099	0	0
20	0.6		9.70024194062E-005	0.0010053482	0.0001237987	0.0010080125	9.70024194071E-005	0.0010053482	-0.0001237987	0.0010080125	2.18421943643E-020	2.26376469117E-019	2.78760476098E-020	2.26976379274E-019		-0.0002963045	0.0069582687	-0.0019003399	0.006993609	-0.0002963045	0.0069582687	0.0019003399	0.006993609	1.0112131822E-022	7.05603496758E-033	1.29055692022E-022	7.09187166763E-033		-5.8210411741	254.274600579	12.9615469012	266.830653522	0.0040273287	0.0988991578	0	0
20	0.7		-0.0002011817	0.0007852174	2.64514510746E-005	0.0007915039	-0.0002011817	0.0007852174	-2.6451451075E-005	0.0007915039	-3.3472814899E-019	1.30645262627E-018	4.4009995879E-020	1.31691206795E-018		-0.0008908856	0.00543488	-0.0005308294	0.0054725736	-0.0008908856	0.00543488	0.0005308294	0.0054725736	-1.54966772616E-021	3.00903623179E-031	2.03750203807E-022	3.02990532167E-031		60.031993463	1018.92735306	40.9716413751	998.822315654	0.0097857725	0.0742399049	0	0
3	0.4		0.3582706078	0.0059782422	0.0005021431	0.001734658	0.3588837067	0.0059395798	0.0002478928	0.0017844437	0.0066510189	0.0001109376	9.76039599083E-006	3.84358091079E-005		0.2254189745	0.0640803387	0.0077260339	0.0274067052	0.2210391461	0.063574602	-0.0069877259	0.0271595066	0.0002607346	6.62636450085E-005	9.48633763781E-006	3.3791859356E-005		0.6563952152	0.0031032037	0.0002253171	0.0014165042	0.655207108	0.003056664	-3.24269191991E-005	9.89258592595E-005
20	0.8		0.0002039226	0.0013301134	-0.000311875	0.0013163395	0.0002058102	0.0013288544	0.0003336571	0.0013124645	2.50702296088E-018	1.63523942099E-017	-3.83418638041E-018	1.61830585433E-017		0.0011787461	0.0092897933	0.0026737395	0.0092018376	0.0013999063	0.0092687811	-0.0026255358	0.009156658	1.16066054284E-020	2.80815733891E-029	-1.77508657911E-020	2.78156971022E-029		26.825652584	230.354605737	8.4123843864	228.203076882	-0.009270666	0.1302423751	-0.00249116	0.0122776191
20	0.9		0.0003982237	0.0010390792	-0.0001318701	0.0010365842	0.0003982237	0.0010390792	0.0001318701	0.0010365842	3.61750300435E-017	9.43909350549E-017	-1.19791956854E-017	9.41642898178E-017		0.0002666274	0.0071356275	-0.0004161051	0.0071777891	0.0002666274	0.0071356275	0.0004161051	0.0071777891	1.67476932555E-019	1.17767511547E-027	-5.54592542601E-020	1.18463347235E-027		-213.049139187	6776.15746159	-12.4235475245	6778.08409798	-0.0004092366	0.1124888388	0	0
20	1		0.0001547335	0.001374057	2.38162863577E-005	0.0013565558	0.0001740858	0.0013748374	-0.000019955	0.0013576945	1.03861748324E-016	9.22306694214E-016	1.59861587895E-017	9.10559422274E-016		0.0014303393	0.009617408	-0.0013303652	0.0093045036	0.0014020429	0.0096312373	0.0013720726	0.0093256766	4.80841266349E-019	8.66621194707E-026	7.4010934297E-020	8.38425523458E-026		-95.0390786765	1160.47294522	60.1379103409	1176.09016951	-0.0185533535	0.1496666591	0.0001401626	0.0071543982
20	1.1		0.0004663723	0.0014361692	-0.000011063	0.0014346747	0.0004759806	0.0014328857	-1.31623534499E-005	0.0014351926	2.31308862138E-015	7.12303690244E-015	-5.48686110195E-017	7.11562446447E-015		0.0001160728	0.0099228557	-0.0003464511	0.0100079245	-0.0001789954	0.009880295	0.0005266972	0.0100066496	1.0708748899E-017	4.88186529957E-024	-2.54028913941E-019	4.92371825875E-024		-403.799464112	74461.5071013	-327.426871953	73968.7079246	0.0023736772	0.151901055	-0.0001689671	0.0184510361
20	1.2		0.000258204	0.0016704208	-0.0001807225	0.0016665269	0.000238438	0.00167072	0.0001910601	0.0016622185	9.4626336077E-015	6.12173377019E-014	-6.62309576055E-015	6.10746340535E-014		0.0002614435	0.0116085947	0.0001981925	0.0115076362	0.0005701271	0.0115991901	-0.000360163	0.0114936207	4.38084794083E-017	3.11822005798E-022	-3.06624738147E-017	3.09110107353E-022		770.927234722	155549.892919	-4939.19404695	151884.016381	-0.0058171106	0.164708815	0.0011475911	0.0149003545
20	1.3		3.26772577463E-005	0.001413847	-0.0003785774	0.0014429314	0.000067495	0.0014143654	0.0003544377	0.001443462	8.84875220317E-015	3.82859942951E-013	-1.02516067683E-013	3.90735802031E-013		-0.0022604894	0.0100504295	-0.000411766	0.0098532013	-0.0022622562	0.0100658733	0.000332474	0.0098582073	4.09629495316E-017	1.47397358571E-020	-4.7461189929E-016	1.44504829246E-020		-21.19450661	373.015996673	-25.1235142944	367.853915877	-0.0280325875	0.1609511542	0.0006965313	0.0117334815
20	1.4		-0.0003157792	0.0019631137	-0.0003998295	0.0019824125	-0.0003124856	0.0019601913	0.0003993537	0.0019816679	-6.31844195007E-013	3.92800407338E-012	-8.00019907331E-013	3.96661898704E-012		-0.0010986801	0.0136590459	-0.0012986507	0.0136867496	-0.0012215286	0.0136637923	0.000996037	0.0136265606	-2.92529064118E-015	1.09371286746E-018	-3.70390176407E-015	1.09593114652E-018		21.0670317823	716.58881205	13.2363769109	785.765339656	0.0247317292	0.1800504236	-0.0005169597	0.0135588382
20	1.5		0.0003402699	0.0020868222	0.0002964825	0.0020669221	0.0003400856	0.0020863022	-0.0003284732	0.0020571865	5.03081828686E-012	3.08532495602E-011	4.3834322949E-012	3.05590292104E-011		0.001078663	0.0145791128	0.0002474609	0.0143229116	0.0015742826	0.0144907408	-0.0001908078	0.0142318333	2.32955632931E-014	6.37370556911E-017	2.02947400822E-014	6.26169919389E-017		-89.8495453905	3912.42934981	-89.7147460611	3970.42989676	0.0135687484	0.1970483639	-0.0005968557	0.0213547635
20	1.6		-0.0006205788	0.0016087718	-0.0004753665	0.001627058	-0.0006735067	0.0016058456	0.0004774276	0.0016262045	-6.77955351057E-011	1.75751429581E-010	-5.19317219574E-011	1.77749104157E-010		-0.0012392654	0.0111643992	-0.0013521719	0.0113680118	-0.0013781302	0.0110941917	0.0014757339	0.0113655094	-3.14163998029E-013	2.6648583796E-015	-2.40747383953E-013	2.71345920171E-015		-105.054499795	1776.4722515	52.8264221468	1727.07767454	0.0117658345	0.1497968519	0.0024794801	0.015714972
20	1.7		-0.0002332661	0.0015904567	-0.0002922892	0.0016310306	-0.0001380761	0.00158851	0.0001905622	0.0016302375	-1.88297747517E-010	1.28385285027E-009	-2.35942805056E-010	1.31660485423E-009		-0.0027943418	0.0111409654	-0.002428902	0.011300067	-0.002871348	0.0110811216	0.0023942871	0.011292191	-9.08167037892E-013	1.45190968269E-013	-1.12398214622E-012	1.47264391278E-013		-5.5676491479	127.719264236	11.1053383995	127.438649917	-0.0043679103	0.1617635183	0.0041552226	0.0301603123
3	0.5		0.3540403854	0.0054839084	0.000222948	0.0016190418	0.3551798888	0.005470351	0.0004867099	0.0016224042	0.0092744553	0.0001434811	5.50751677917E-006	4.64374396748E-005		0.212602314	0.0628768847	-0.0008753897	0.0265274843	0.2113686117	0.0633144441	-0.0002460038	0.0253066173	0.0004757123	0.0001290849	-1.85256760936E-006	5.95844398339E-005		0.6568672385	0.0028020745	-0.0001366236	0.001231493	0.6558552047	0.0027964863	-7.40388284181E-005	0.0002051803
20	1.8		-0.0005573265	0.0023389166	-1.58202351865E-005	0.0023478197	-0.000549842	0.0023369257	-1.03071937175E-005	0.0023467698	-3.32423723403E-009	0.000000014	-9.43615026644E-011	0.000000014		-0.0004342625	0.0166298842	0.0014690394	0.0163099427	-0.0004798492	0.0165951788	-0.0011957359	0.0163049651	-1.56989202535E-011	1.1832702474E-011	6.08403147382E-013	1.16050524411E-011		91.6934741747	2693.25408198	-66.4829864596	2659.01236171	0.0207602394	0.2401567118	0.0007176727	0.0148829591
20	1.9		0.000247583	0.0025570886	-0.0003715507	0.0025709448	0.0002330296	0.0025550017	0.0003589584	0.0025732349	1.0911733894E-008	1.12698635682E-007	-1.6375209693E-008	1.13308487352E-007		-0.0005978194	0.0176565278	0.0002841635	0.0177313485	-0.000786691	0.0176173525	-6.07997957057E-005	0.0177575117	2.73249217169E-011	6.85926781226E-010	-6.47711544958E-011	6.8883363892E-010		167.406885071	14353.372137	364.061051645	13791.3871892	-0.0044190229	0.2320165969	-0.0026078994	0.0189469638
20	2		7.24244019419E-005	0.0027429707	-0.0001291667	0.0028725639	0.0001276691	0.0027395555	5.1008106133E-005	0.0028767978	2.35899790699E-008	8.9329102775E-007	-4.20562515454E-008	9.35444484955E-007		-0.0051640072	0.0194800806	0.001164466	0.0192650075	-0.0054696072	0.0193328312	-0.0010289752	0.01942705	-1.08310290916E-008	4.13179775027E-008	2.27497029067E-009	4.08618837577E-008		-8.4307923727	137.731299004	-11.4882304698	122.359489976	0.0182041124	0.236198147	0.0024902928	0.0391608897
20	2.1		4.99590694711E-005	0.0019663411	-0.0004270393	0.0019907201	0.0003196095	0.0019647328	0.0004307175	0.001997578	1.20308600688E-007	4.73251122492E-006	-1.02693463618E-006	4.78930666852E-006		-0.001417273	0.0144659047	-0.0015329801	0.0137281316	-0.0019119876	0.0145030491	0.001561496	0.0138157078	-1.58344306749E-007	1.67518926102E-006	-1.82289008195E-007	1.58977977493E-006		-2.3843167072	1591.29250034	-132.41086982	1517.52732127	-0.029086722	0.232289616	0.0019466107	0.0148199304
20	2.2		0.0003034458	0.001867369	-0.0002989679	0.001834333	0.0021949008	0.0018705856	0.0004013151	0.0018442846	5.4772640805E-006	3.32528109329E-005	-5.28760502861E-006	3.25674771129E-005		0.0020366691	0.0131807494	-0.0037981199	0.0127425245	0.0016272248	0.0132550919	0.0039713406	0.0128182505	1.50511104784E-005	8.33475013063E-005	-2.39743933173E-005	8.05755609912E-005		16.1817568671	128.248243002	12.4378118432	134.174804493	-0.0058125657	0.1934160795	0.0005799559	0.0279612251
20	2.3		0.0007581367	0.00152154	0.000493344	0.0015222521	0.0147207342	0.0014869531	-0.0003735384	0.0015549775	0.0001259402	0.000202031	6.4901247288E-005	0.0001979155		-5.46221829969E-005	0.0107835002	-0.0047169272	0.0108442468	-0.0052145192	0.0106436369	0.0047370825	0.0109299286	0.0008303072	0.0037243147	-0.0016408112	0.0037428702		7.4646597147	66.9162159745	-7.5811237552	69.7413962421	0.0579307593	0.1243663881	0.0090125349	0.0491738888
20	2.4		0.0192450448	0.0026073164	0.0014890283	0.0019585693	0.1029710553	0.0023413606	-0.0016168083	0.002192911	0.0288526731	0.0026959558	0.0013571503	0.0017682656		0.0326305502	0.0170705891	-0.000716891	0.0153021012	0.0074149927	0.0157475034	0.0039480322	0.0157215591	0.9126266939	0.3451304423	-0.0090656065	0.285491156		0.3855014528	0.143857015	0.0332727409	0.1275246363	0.5724668343	0.0216600712	0.0027292114	0.0091025615
20	2.5		0.3801121331	0.0030197833	0.0003162482	0.0014377136	0.4191988312	0.0026727259	8.71922114897E-006	0.0018012984	3.6407634628	0.0107839678	-0.0002914311	0.0075744499		0.0436894767	0.0134463248	0.0019050203	0.010383076	0.0241540388	0.0118829193	-0.0006063927	0.0110199908	7.3193932868	22.6489810687	3.2698399798	16.2061195148		0.6665140497	0.000419311	5.86809489672E-005	0.0002575271	0.6649241195	0.0004467162	3.10462419554E-005	0.00020398
20	2.6		0.2685870595	0.0039205182	0.0017155351	0.0039711945	0.1434041644	0.0051049294	0.0005195477	0.0029816279	11.4114297324	0.0152246432	-0.0009660347	0.0090603368		-0.0015027706	0.0275331704	0.0051567824	0.0280756991	0.0645196844	0.0355472063	-0.0037574577	0.026718789	11.2545076595	6.3845055982	-0.3436807452	5.4667973395		0.6666400096	1.50484907986E-005	-7.95944028972E-007	1.29667404774E-005	0.6580019756	0.0035486184	0.0003988409	0.0020953008
20	2.7		0.0403186156	0.0021889556	9.41098504952E-005	0.0022910149	0.0030154113	0.0022761636	-0.0001180179	0.002162352	11.9983231062	0.0008558886	3.81977319031E-005	0.0007703288		-0.005303867	0.0164172741	0.0092734419	0.0158471805	0.0058598803	0.0162155982	-0.0068621462	0.0152823029	0.0351838354	0.0442333356	-0.0180944601	0.0411866465		0.6666665913	1.60127212278E-006	-3.88083101672E-008	8.82956078921E-008	0.2621737957	0.1122004922	-0.001546831	0.0300009681
3	0.6		0.3565528523	0.0067095928	0.000128457	0.0020752944	0.3584888358	0.0065145757	0.0011749312	0.0024240344	0.0129120123	0.0002427032	3.76436050524E-006	7.87454623108E-005		0.1913287466	0.0616955375	0.0207343536	0.0271525533	0.1718344084	0.0547650368	-0.0452789629	0.0350012512	0.0008063196	0.0002427829	8.80049347842E-005	0.0001118829		0.6578324568	0.0029123138	0.0009738851	0.0013056499	0.6571455034	0.0027485899	-0.0005580447	0.00046276
20	2.8		0.0060781138	0.0050153867	-0.0003772666	0.0050095266	0.0008167524	0.0050690576	0.0003864837	0.0049890328	11.9999581278	0.0004044786	-1.91660763876E-005	0.0002472299		0.0001350635	0.0356934209	0.0065766922	0.0357121139	0.0018505229	0.0350931906	-0.0069059671	0.0359453277	0.0001399665	0.001738461	-0.000339714	0.0017793448		0.6666666664	9.00845547744E-006	-7.2844177703E-010	3.8137963314E-009	0.0057048408	0.5036347811	-0.0019288852	0.1381474239
20	2.9		0.0010972575	0.002199709	-0.0002302225	0.0021645496	0.0004870828	0.0022036027	0.0001229421	0.0021618836	11.9999965703	0.0004079425	-0.000000826	1.45509495263E-005		0.0017395138	0.0146391486	-0.0012618579	0.0150728648	0.0020646292	0.0147111708	4.76847325203E-005	0.015001238	5.08838147077E-006	1.39120606517E-005	5.05319614656E-008	1.40292560304E-005		0.6666666667	3.05285967863E-006	1.00093609127E-013	3.00695453342E-011	0.0387161116	0.1548074391	0.0073250204	0.0236384911
20	3		0.0001100775	0.0012865046	0.0008438063	0.0012557734	6.81122836371E-005	0.0012843484	-0.000789088	0.0012534011	11.9999999839	0.000257909	7.19114701598E-007	1.14227372623E-006		0.0027431131	0.0089175098	-0.000008903	0.0088691718	0.0027574837	0.00888381	0.0009156636	0.0088951725	-1.38129559899E-006	1.27678209698E-007	-7.20717424981E-009	1.81206414068E-008		0.6666666667	3.5820688952E-006	-8.31198651283E-015	3.88383459264E-014	0.0109690505	0.1074679568	-0.001154316	0.0140488991
20	3.1		-0.0004592715	0.0015224062	-0.0006026426	0.0015334691	-0.000467711	0.0015238683	0.000593903	0.0015384076	12	0	-7.32549612172E-008	1.89753900047E-007		-0.0008064621	0.0105195966	0.0013893598	0.0105165514	-0.001062105	0.0105157758	-0.0013135176	0.0106133656	-2.6708759176E-010	4.53978399601E-013	3.39145939907E-010	4.89338554616E-016		0.6666666667	0	-3.46665220057E-021	1.64955220528E-021	0.0211088845	0.1422503494	-0.0040515466	0.0251519541
24	0		2.86908171172E-005	0.0009765988	0.0001120856	0.0009712033	3.01954178152E-005	0.0009764416	-0.0001097727	0.0009712171	-8.52636650394E-032	2.80249428648E-030	1.25723657957E-029	1.10034048803E-028		0.0006111093	0.006725903	-0.0005673733	0.0066689452	0.0005917029	0.0067201204	0.000528173	0.0066680191	1.54490312891E-032	1.43955628011E-051	6.06825507238E-034	5.14454495997E-053		0.0153030334	0.0936812093	-0.0002691227	0.004393826	-0.0049259711	0.0991604815	0.0006638472	0.010854936
24	0.1		-0.0001046873	0.0013096602	-4.5053471994E-005	0.0013095085	-0.0001046873	0.0013096602	4.50534719945E-005	0.0013095085	-6.48564476969E-029	8.11367095087E-028	-2.83750603917E-029	8.24737083083E-028		1.28456616734E-005	0.0089838684	-0.0004535732	0.0091468393	1.28456616734E-005	0.0089838684	0.0004535732	0.0091468393	-3.05244591283E-031	8.41458203177E-050	-1.29221067637E-031	8.56541215867E-050		39.6370575661	543.063199668	19.5741291652	548.276995802	0.0038943976	0.1291681075	0	0
24	0.2		-5.39191951727E-005	0.0011022875	0.0001316711	0.0010973473	-5.39191951732E-005	0.0011022875	-0.0001316711	0.0010973473	-3.71252293315E-028	7.5896176534E-027	9.06721551957E-028	7.55662676318E-027		0.0004925146	0.007568593	-0.000263618	0.0075565082	0.0004925146	0.007568593	0.000263618	0.0075565082	-1.71899587588E-030	8.61260616464E-048	4.19721613801E-030	8.5988675507E-048		-206.581303419	7348.32799136	-75.3496596062	7275.54690553	-0.0005542008	0.1143547106	0	0
24	0.3		-3.42053481213E-005	0.0008933887	0.0001635182	0.0008952994	-3.42053481219E-005	0.0008933887	-0.0001635182	0.0008952994	-2.59630231014E-027	6.78111986212E-026	1.24116097816E-026	6.79563001165E-026		-0.0002353647	0.0061543432	-0.0002160179	0.0061770585	-0.0002353647	0.0061543432	0.0002160179	0.0061770585	-1.20199659316E-029	8.50972164191E-046	5.74610125594E-029	8.54113045075E-046		1038.09791436	34517.9149389	272.213608125	35034.9921064	-0.0023507754	0.0898776557	0	0
24	0.4		5.55962853812E-005	0.0011166649	-6.93515082779E-005	0.001116371	5.55962853808E-005	0.0011166649	6.93515082788E-005	0.001116371	4.65171095535E-026	9.34309629026E-025	-5.80259413747E-026	9.34063731797E-025		2.90014587079E-005	0.0076708199	-0.0006635026	0.0077170571	2.90014587082E-005	0.0076708199	0.0006635026	0.0077170571	2.15356838422E-028	1.28881011597E-043	-2.68639100594E-028	1.29657875084E-043		-103.617786514	3221.61968359	1.194643656	3237.46349937	0.0015180279	0.1098091969	0	0
24	0.5		-0.0001236409	0.001077183	-8.48299046945E-005	0.0010657383	-0.0001236409	0.001077183	8.48299046945E-005	0.0010657383	-1.1403458921E-024	9.93491655564E-024	-7.82392814754E-025	9.82936071726E-024		0.0011931673	0.0074162643	0.0001279565	0.0073785509	0.0011931673	0.0074162643	-0.0001279565	0.0073785509	-5.27938102291E-027	1.51406971375E-041	-3.62217545689E-027	1.50637028414E-041		-10.5250206447	1068.50005029	-69.2457784594	1059.30536803	0.0170640165	0.099736343	0	0
3	0.7		0.3555936187	0.0086208534	-0.0010018505	0.0026103663	0.3577313025	0.0084902154	0.0020136848	0.0026412354	0.0176145025	0.0004259729	-5.08276471465E-005	0.000131492		0.2467448382	0.0767519757	0.0022462552	0.0422894908	0.2379817528	0.0748282521	-0.0196877185	0.041343524	0.0018843802	0.0005623332	1.78836559693E-005	0.0003157951		0.6553213032	0.0037692124	0.0002861103	0.0019141716	0.6544178974	0.0037264369	-0.0004094497	0.0002954875
24	0.6		0.0001101015	0.0009656817	0.0001372882	0.0009621269	0.0001101015	0.0009656817	-0.0001372882	0.0009621269	1.11937199132E-023	9.81782960237E-023	1.39577382694E-023	9.78168850763E-023		0.000408325	0.006587639	-0.0008982403	0.0066854263	0.000408325	0.006587639	0.0008982403	0.0066854263	5.18226793518E-026	1.63419536098E-039	6.4619038596E-026	1.65845357314E-039		-21.5509521329	2089.39755335	-139.592299289	2126.28428205	0.01169486	0.0927379788	0	0
24	0.7		-8.72167670778E-005	0.0011680535	0.000194099	0.001165008	-8.72167575139E-005	0.0011680535	-0.000194099	0.001165008	-9.77435859534E-023	1.30903411173E-021	2.17525954133E-022	1.30562109041E-021		0.000289835	0.0080727661	0.0002374595	0.008070798	0.000289835	0.0080727661	-0.0002374596	0.008070798	-4.5251757031E-025	2.43338073436E-037	1.007065014E-024	2.43278749143E-037		-359.474505189	20513.2546604	45.9411903458	20177.2227106	0.0006243907	0.118998095	2.69913514951E-010	4.68662325158E-009
24	0.8		-0.0001133424	0.0009839261	-6.39132947589E-005	0.0009809817	-0.0001133424	0.0009839261	6.39132947589E-005	0.0009809817	-1.40019020733E-021	1.21550697445E-020	-7.89560178595E-022	1.21186954919E-020		0.0003298906	0.0067515857	0.000228617	0.0067291024	0.0003298906	0.0067515857	-0.000228617	0.0067291024	-6.48236805739E-024	2.4729026714E-035	-3.65537257636E-024	2.46466762496E-035		-273.507411127	9657.6148293	-59.7052281899	9769.86812058	0.0016228229	0.1003798958	0	0
24	0.9		-4.16438414925E-005	0.0009695855	5.43129022366E-005	0.0009628624	-4.16438414925E-005	0.0009695855	-5.43129022366E-005	0.0009628624	-5.67089721461E-021	1.32034630268E-019	7.3961262721E-021	1.31119102968E-019		0.0007741068	0.006650379	-0.0001157345	0.0067228284	0.0007741068	0.006650379	0.0001157345	0.0067228284	-2.62540840601E-023	2.95979141769E-033	3.42412929019E-023	2.9920356002E-033		92.7438216284	3991.89518576	-204.095304242	3953.48269269	0.0042649222	0.0968139793	0	0
24	1		0.000055029	0.0007974904	-8.59408759792E-005	0.0007920656	0.000055029	0.0007974904	8.59408759784E-005	0.0007920656	8.26035377888E-020	1.19710980891E-018	-1.29005532425E-019	1.18896663686E-018		0.0007621218	0.0055463317	0.0004695921	0.0055095627	0.0007621218	0.0055463317	-0.0004695921	0.0055095627	3.82423630521E-022	2.9993979064E-031	-5.97248129664E-022	2.97951361454E-031		-67.3230644309	1340.18921683	-44.0868737241	1348.19085798	-0.0085201984	0.0861877018	0	0
24	1.1		-0.0003377196	0.0013010354	0.0001021529	0.0013056458	-0.0003377196	0.0013010354	-0.0001021529	0.0013056458	-5.58819541872E-018	2.15280333703E-017	1.69031148409E-018	2.16043224812E-017		-0.0003933981	0.0090045953	-0.001037084	0.0090374931	-0.0003933981	0.0090045953	0.001037084	0.0090374931	-2.58712742757E-020	5.91705953417E-029	7.82551715326E-021	5.93867735957E-029		35.1798356685	2048.00353168	106.328389615	2066.18729696	0.0092008344	0.128039084	0	0
24	1.2		0.0001572566	0.0010732564	0.0001594263	0.0010726614	0.0001572566	0.0010732564	-0.0001594263	0.0010726614	2.86834436105E-017	1.95760702084E-016	2.9079173993E-017	1.9565216979E-016		6.15574932516E-005	0.0074386055	-0.0003321362	0.0073123533	6.15574932513E-005	0.0074386055	0.0003321362	0.0073123533	1.32793599699E-019	5.93945788111E-027	1.34625802302E-019	5.83864983308E-027		2168.60502642	79598.9242078	-918.999296839	80854.8908908	0.0069575906	0.1081517859	0	0
24	1.3		-0.0001317238	0.0020363477	0.0001033471	0.0020456352	-0.0001769298	0.0020387272	-9.46526729815E-005	0.0020430301	-2.64845819291E-016	4.09430993602E-015	2.07791482693E-016	4.11298342848E-015		-0.000504395	0.0141761796	6.31091100753E-006	0.0139989142	-0.0002336734	0.014156289	-2.45218005303E-005	0.0139801509	-1.22613986796E-018	1.37539681184E-024	9.61995472327E-019	1.35819810877E-024		-422.419931999	27469.4226162	-71.1720094184	27896.3018211	0.002420552	0.2119816892	-0.0004044753	0.0183167463
24	1.4		0.0003723498	0.001120794	-0.000034141	0.0011205329	0.0004055868	0.0011222602	9.1249053269E-006	0.0011221121	8.25252371713E-015	2.48405558481E-014	-7.56687569355E-016	2.48347697008E-014		2.61213432871E-005	0.0076852873	6.70944221519E-005	0.0078732179	1.48353468109E-005	0.0077388262	0.0002263641	0.0078871509	3.82060739676E-017	9.0602948986E-023	-3.50322080523E-018	9.28184976148E-023		-236555.55237	8122692.85046	-161911.677754	8703196.52697	-0.0055022396	0.1127844728	0.0033814589	0.0181159577
24	1.5		0.0002984768	0.0020683147	0.0002126188	0.0020712393	0.000279099	0.0020663378	-0.0001800191	0.0020718708	7.29211087592E-014	5.05311159209E-013	5.19450967745E-014	5.0602568632E-013		-0.0001550054	0.0142815499	-0.0004359873	0.0141927481	-0.0002931615	0.0142891635	0.0005687849	0.0141331076	3.37597385094E-016	2.0458374685E-020	2.40485772919E-016	2.03311658929E-020		75.3676471092	27409.8476591	-660.346621749	26453.6156767	-0.0135213534	0.2541860991	-0.0022980819	0.0255348695
2	0.4		0.5897380701	0.0044389893	-0.000221051	0.0011006546	0.5909690283	0.0044204024	0.0002628988	0.0011816799	0.0805216344	0.0005926662	-4.62787573264E-005	0.0002157157		0.0722424971	0.0244050653	0.004214892	0.0081741058	0.0708769351	0.0243626986	0.0010433824	0.0085330098	0.0029429457	0.0008821375	0.000175933	0.0004250829		0.6655347427	0.0004191303	8.1962309279E-005	0.0002020883	0.6653161498	0.000427495	0.000046893	2.69657513246E-005
3	0.8		0.3721713272	0.0034536843	-0.0003704657	0.001563343	0.3747017737	0.0034216261	0.0004560568	0.0016191248	0.0250739685	0.0002317064	-2.43434486644E-005	0.0001051823		0.0769475618	0.0225338567	0.0031404182	0.0139546139	0.0737189935	0.0221064985	-0.005296211	0.0144385462	0.0011558772	0.0003045429	4.27443675483E-005	0.000189105		0.6633389557	0.0009671813	0.000135026	0.0006068544	0.6625257203	0.0009441049	-4.13628829124E-005	5.16041304068E-005
24	1.6		0.0002768403	0.0018239639	-0.0001062265	0.001794491	0.0002906301	0.0018250921	0.0001168519	0.001792986	7.45552331526E-013	4.91207835249E-012	-2.86076568132E-013	4.83270547266E-012		0.0017735882	0.0123624606	-0.0016438103	0.0124387794	0.0019318426	0.0123661827	0.0015828107	0.0124437285	3.45193976855E-015	2.15186106325E-018	-1.32471362178E-015	2.16514555415E-018		7.2898904848	314.343567097	-7.56510326	273.833110191	-0.0095217215	0.2037043902	-0.0002999511	0.0085680543
24	1.7		0.0004278804	0.0018520257	2.11046797969E-005	0.0018291117	0.0004422258	0.001849339	1.03561786071E-005	0.0018307702	1.27021817918E-011	5.49797590722E-011	6.26504333772E-013	5.42995208151E-011		0.0014088902	0.0128782685	0.0005559275	0.0129486467	0.0011414031	0.0128993898	-0.000845545	0.0128440221	5.88362442037E-014	2.72383164974E-016	2.91227608945E-015	2.73871743131E-016		-12.6321890053	1045.26184834	37.5341288262	1024.4624849	0.019649469	0.1756170359	-0.0001655837	0.0408261608
24	1.8		0.0006006817	0.0017826133	0.000371062	0.0017886375	0.0006247958	0.0017847907	-0.0003586772	0.0017903155	1.96565462813E-010	5.83337272945E-010	1.21425259678E-010	5.85308579968E-010		-0.0003780233	0.0123604638	0.0010735675	0.0124863218	-0.0003470591	0.0123875953	-0.0007152835	0.0125198732	9.09053260115E-013	3.17666356329E-014	5.64912930625E-013	3.20900803948E-014		-40.1674459924	1328.45394764	-37.1823931021	1308.69396421	0.0093978818	0.1864313656	-0.0006459303	0.0226920743
24	1.9		5.38346566454E-005	0.0024177266	-0.0002193619	0.0023590595	-1.78821714129E-006	0.0024160118	0.0002008757	0.0023508235	1.94190808467E-010	8.7212073718E-009	-7.91280360069E-010	8.50957943246E-009		0.0027329142	0.0167743183	-0.0011286453	0.0165896906	0.0030303671	0.0166982182	0.0007839183	0.0165069544	1.75250379804E-012	5.238353169E-012	-4.01579113479E-012	5.18069568993E-012		-24.8762237902	395.334694778	-9.7280190562	394.100474278	-0.0228524173	0.2640490683	0.001522207	0.0224404591
24	2		-0.0002054426	0.0024094199	-0.0005675717	0.0024131786	-0.0002132774	0.0024147274	0.0005583739	0.0024138303	-8.16889649524E-009	9.58054015892E-008	-2.25681014106E-008	0.000000096		-0.0001808762	0.0172057024	-0.000108967	0.0171179817	4.32233828868E-005	0.0172591773	0.0003947535	0.0169971486	-4.46535301299E-011	6.52883734036E-010	-1.08616396371E-010	6.49555115304E-010		-9659.65441684	562900.754947	-26269.2119773	525861.225724	-0.0144083329	0.2167555835	0.0003864348	0.0308488566
24	2.1		0.0002091789	0.0023426929	-0.0004665281	0.0023104435	0.0003283116	0.0023502877	0.0006344443	0.0023066869	9.16893033823E-008	1.02686612638E-006	-2.04469101452E-007	1.01265790261E-006		0.0016090386	0.016519039	0.0013416223	0.0163742537	0.0021772022	0.0164521864	-0.0003834371	0.0165868157	7.88177792165E-009	7.61663987904E-008	5.23926318799E-009	7.54985011683E-008		14.6581976002	797.79181592	-28.5721144123	805.414503702	0.0097541802	0.2422226245	-0.0073636245	0.0602630853
24	2.2		-0.0001020762	0.0019322709	-0.000064392	0.0018851181	0.0003700745	0.0019309519	4.55395549672E-005	0.0018948574	-4.91916874264E-007	9.33956602896E-006	-3.11441451411E-007	9.10449834061E-006		0.0027974573	0.0133634559	0.000489258	0.0132730583	0.0021461218	0.0134699715	-0.0010731421	0.0132884565	1.61487970425E-006	7.48719843755E-006	0.000000273	7.43628066458E-006		-5.3677673152	205.707051797	-0.4982241562	193.458444073	0.0067605016	0.183016548	0.0059370242	0.0421893302
24	2.3		0.0002040965	0.0031224262	0.0010954486	0.0029864131	0.0058158152	0.003106541	-0.0011765581	0.0030118187	1.2655439393E-005	0.0001670452	5.79893796577E-005	0.0001583474		0.0050139583	0.0213975799	-0.0037368741	0.0207354781	0.0034972662	0.0215938529	0.0028896369	0.0209092313	0.0004099605	0.0014574417	-0.0002561873	0.0014116783		-5.9387408703	65.6448761565	2.9503627519	74.7572574864	0.0185060274	0.2732462359	-0.0003513846	0.0477884107
24	2.4		0.0064751567	0.0029355531	-0.0008710528	0.0025748206	0.0625546996	0.0026713285	0.0008597298	0.0027980723	0.0060902491	0.0018031926	-0.0004562184	0.0014381861		0.0166278867	0.0207577585	-0.0098771002	0.0209961813	-0.0057987857	0.020303899	0.0077175876	0.0201807373	0.2375675392	0.176668314	-0.0799954139	0.173122247		0.4033104205	1.7816933571	0.1065341396	1.6443720933	0.4325254236	0.0658515379	0.0019750388	0.0160467925
24	2.5		0.3614204921	0.0030390668	0.0001632066	0.0016139796	0.4095745889	0.0025997665	0.0003599831	0.0018551403	3.2043210128	0.0113591793	-0.0001616203	0.0085977645		0.0454583494	0.0156428135	0.0001103925	0.011468544	0.0227411166	0.0120512059	0.0011435741	0.0115546058	9.0844785867	10.6760773445	-0.7076846401	9.1785385599		0.6664333074	0.0002895906	-1.93279029427E-005	0.000227573	0.664745306	0.0005119557	0.000020708	0.0002621449
3	0.9		0.3641954388	0.0079925117	-0.0012551757	0.0022866882	0.3676547511	0.0077855663	0.000527247	0.0024019976	0.0332839865	0.0007269237	-0.0001125815	0.0002058679		0.1997557146	0.0670409759	-0.0204781393	0.0329539238	0.1867936824	0.0640307091	0.0212239577	0.0333259458	0.0051222113	0.0016635458	-0.0005013285	0.000809711		0.6577796698	0.0030890622	-0.0007451824	0.0014323057	0.6573025407	0.0030263193	0.000023428	0.0002873647
24	2.6		0.2094772193	0.00296142	9.17808448193E-005	0.0030510405	0.0849257536	0.0037498038	-0.0001273356	0.0025759087	11.7409048996	0.0091067026	0.0005605705	0.0053499745		-0.0038132861	0.0229633233	0.0005185216	0.0214824593	0.0525506695	0.0270885469	0.0064456828	0.024021084	9.2259559474	10.5671519761	-1.0487829753	10.3089735131		0.6666493515	2.0261527261E-005	-0.000002213	2.07488161613E-005	0.649090161	0.0053892393	0.0006592093	0.0027945316
24	2.7		0.0203516257	0.0022843284	0.000740562	0.0023129347	0.0014581217	0.0023563679	-0.0006978608	0.0022384576	11.9996646235	0.000460452	0.0001245855	0.000403742		-0.0014745417	0.016722743	0.0003136708	0.0168815247	0.0060746071	0.0168400459	0.0006017282	0.0166217764	0.0077095055	0.0135992432	0.0005303158	0.0133734884		0.6666666529	2.36157157991E-006	9.47475880973E-010	2.38908798018E-008	0.0502907026	0.2300213608	0.0109347936	0.0559260815
24	2.8		0.0026147027	0.0022539756	0.0006380996	0.0022855698	0.0008246286	0.0022506471	-0.0006851298	0.0022877938	11.9999862684	0.0002618474	1.13703119438E-005	3.79541717996E-005		-0.0015358618	0.0155769804	0.0008613081	0.0162589977	-0.0018053443	0.0156180516	-0.0007780542	0.0161544832	-6.7166437605E-006	0.0001041363	-1.99714109583E-006	0.0001076959		0.6666666667	2.72757740548E-006	-3.47229259134E-012	1.92359322488E-010	-0.0294489666	0.2404771704	0.0006495625	0.0459530228
24	2.9		0.0001775785	0.0014915263	-0.0004881943	0.0014967378	3.38712555454E-005	0.0014959824	0.0004325757	0.0014956295	12.0000001057	0.0004291532	-6.51832140867E-007	2.25370437854E-006		-0.0003812144	0.010266806	0.0009277578	0.0102808296	2.58385379415E-005	0.0103167984	-0.001031288	0.010326508	-1.1731524729E-006	9.93890862094E-007	4.44799434387E-008	0.000000437		0.6666666667	1.30106167668E-005	7.40620213639E-014	7.80496824314E-013	-0.0167119079	0.2061700797	-0.0014862779	0.0173424352
24	3		-0.0001991949	0.0013265935	-0.0002289039	0.0013613017	-0.0001661194	0.0013281968	0.0001947124	0.0013530653	12	0	-2.66196597869E-008	0.000000185		-0.0028618831	0.0093660998	-0.0007882705	0.0094189978	-0.0020454899	0.0093349312	0.0011575889	0.0093731598	-4.74652855332E-010	1.25277090194E-009	1.23235087164E-010	1.91547745535E-016		0.6666666667	3.02575904831E-005	-1.43860304402E-021	2.07545271779E-021	-0.0270382825	0.2085931728	0.0018808437	0.0316944812
24	3.1		0.0001296131	0.0024439613	3.53827558816E-005	0.0025075083	6.93596473024E-005	0.002444154	-4.55918765626E-005	0.0025033392	12	0	5.65456572026E-010	0.000000031		-0.0028969899	0.0174355358	-0.0007854738	0.0172149223	-0.0026959786	0.0173758806	0.0011901257	0.01726052	3.98256060763E-012	2.65222171967E-019	-2.61788764973E-012	7.19594560444E-018		0.6666666667	0.000004219	-5.7102061088E-023	7.97848741046E-024	-0.0345527163	0.2836213283	0.0026545106	0.0361533916
28	0		-3.14154199668E-005	0.0011154087	7.50112077004E-005	0.0011175315	-3.1415419967E-005	0.0011154087	-7.50112076999E-005	0.0011175315	-1.93226230058E-047	8.76689908801E-047	3.48221776839E-034	5.18788859076E-033		-0.0002112242	0.0077537148	-0.0008555989	0.0077128695	-0.0002112242	0.0077537148	0.0008555989	0.0077128695	-6.75181627347E-037	3.33348462717E-060	-5.34203710894E-050	7.89899657473E-074		-0.011075155	0.1217552603	2.03833761458E-016	4.09766572265E-015	0.0081893792	0.1172623246	0	0
28	0.1		1.57102087943E-005	0.0015350623	8.337259288E-006	0.001532961	1.57102087943E-005	0.0015350623	-8.33725928789E-006	0.001532961	5.97439725181E-034	5.83770949304E-032	3.19416478178E-034	5.87299383091E-032		0.0001519365	0.0105846079	-0.0002941123	0.0105594361	0.0001519365	0.0105846079	0.0002941123	0.0105594361	2.78645586836E-036	4.31853238122E-058	1.46787542528E-036	4.3076825787E-058		-46.870788962	2898.16471211	-6.1157193226	2877.7301631	0.0169082424	0.1462584115	0	0
28	0.2		0.000144853	0.0009401442	-1.58377014372E-005	0.0009304298	0.0001509933	0.0009402783	1.606569943E-005	0.0009306778	9.09223937448E-032	5.90117542772E-031	-9.94151057421E-033	5.84035870271E-031		0.0011609875	0.0065142156	-0.0002487518	0.0064612636	0.0011476084	0.0065218073	0.0002575465	0.0064645879	4.20949255453E-034	7.18654027672E-056	-4.6024542506E-035	7.12812803287E-056		-63.5595008389	898.681470169	-8.6264826777	916.849018805	-0.0013858295	0.0934193652	-2.46284572031E-005	0.0034747618
28	0.3		7.50364045286E-005	0.0012882878	-7.84323121485E-005	0.0012839015	0.000081604	0.0012879704	8.08348075698E-005	0.001284022	7.74544831878E-031	1.32980322303E-029	-8.09600329777E-031	1.3252757247E-029		0.0003762867	0.0088990474	-9.40244047348E-005	0.0087940313	0.0003386907	0.0089002247	0.0001349239	0.0087930105	3.58585520065E-033	2.65491483608E-053	-3.74814535077E-033	2.62358472981E-053		-606.365679964	30467.8799222	247.567180278	30587.4359685	-0.0023129281	0.1326080888	-0.0003187593	0.0036303258
3	1		0.3788147753	0.0056872025	-0.0019768589	0.0018946019	0.3831770997	0.0055446224	0.0029141331	0.0019657024	0.0468889141	0.0006983268	-0.000235799	0.0002280382		0.1429948337	0.0476089605	0.014909937	0.0215827202	0.1336659976	0.0453551076	-0.0209822323	0.0220994167	0.0067188374	0.0021508538	0.0006555223	0.0009566276		0.6605338679	0.0020003857	0.0006830249	0.0008727004	0.660007423	0.0019387014	-0.0001492369	0.0001530507
28	0.4		2.16392987609E-005	0.0012878769	2.93236563167E-005	0.0012916055	2.16392987606E-005	0.0012878769	-2.93236563167E-005	0.0012916055	3.67318240902E-030	2.18611713902E-028	4.97756250768E-030	2.19244633924E-028		-0.0003207768	0.0089478823	-0.0007004243	0.0088783132	-0.0003207768	0.0089478823	0.0007004243	0.0088783132	1.70055273777E-032	7.21899012829E-051	2.30443227059E-032	7.1628631999E-051		116.446231087	3618.92360743	-45.3754503994	3525.3833196	-0.0011662977	0.138116853	0	0
28	0.5		0.000072683	0.0010222731	-4.85157957142E-005	0.0010374953	0.000072683	0.0010222731	4.85157957146E-005	0.0010374953	2.02887406117E-028	2.85358338153E-027	-1.35426917289E-028	2.89607450459E-027		-0.0016300766	0.0071055188	-0.0012153919	0.0070590007	-0.0016300766	0.0071055188	0.0012153919	0.0070590007	9.39294458552E-031	1.5502475822E-048	-6.26977432727E-031	1.54009842444E-048		3.6209202097	239.616630745	-14.9003069319	243.293255236	0.0091542503	0.1095653282	0	0
28	0.6		0.000172627	0.0011304842	5.97786603962E-006	0.0011339048	0.000172627	0.0011304842	-5.97786603967E-006	0.0011339048	7.92422270885E-027	5.18934683341E-026	2.74404049019E-028	5.20504846734E-026		-0.0003366698	0.0078943288	0.0004878885	0.0077578729	-0.0003366698	0.0078943288	-0.0004878885	0.0077578729	3.66861979941E-029	4.65767958263E-046	1.27041025828E-030	4.57717021795E-046		124.679883763	12063.1216233	419.323766097	11896.3036327	0.0126469622	0.1091294342	0	0
28	0.7		0.000071483	0.0023520227	0.0003187838	0.0023695951	8.74921702485E-005	0.002348167	-0.0003319425	0.0023701409	5.39605712665E-026	1.77547365021E-024	2.40640376678E-025	1.78873853623E-024		-0.0008275619	0.0164787171	-0.0020213811	0.0162805839	-0.0010341208	0.016452929	0.0020011366	0.0162337037	2.49817613387E-028	2.62921977952E-043	1.11407584486E-027	2.59760707134E-043		17.2421487333	551.667762564	-11.780901566	558.381129931	-0.0084734639	0.2471107476	-0.0007060109	0.0176854358
28	0.8		0.0003672831	0.00099589	-3.10854674976E-005	0.0009893228	0.0003672831	0.00099589	3.10854674972E-005	0.0009893228	4.55930304848E-024	1.23625672107E-023	-3.85880303393E-025	1.22810446162E-023		0.0007354856	0.0069186927	-0.0002304381	0.0068663005	0.0007354856	0.0069186927	0.0002304381	0.0068663005	2.11078798833E-026	2.98522207627E-041	-1.78648203357E-027	2.96261597719E-041		-71.4653908753	2663.36206967	113.577675535	2685.45375841	-0.0013554187	0.1031277001	0	0
28	0.9		0.0001528022	0.0012418764	-0.0001519847	0.0012392562	0.0001528022	0.0012418764	0.0001519847	0.0012392562	3.11925571485E-023	2.53512976717E-022	-3.10257161547E-023	2.52978095439E-022		0.0002345216	0.008590061	-0.0009051749	0.0086021981	0.0002345216	0.008590061	0.0009051749	0.0086021981	1.44410135341E-025	1.00230045813E-038	-1.4363772049E-025	1.00371665504E-038		32.7287435634	1829.26002347	-69.9250009333	1832.59290332	-0.0066919272	0.13090899	0	0
28	1		-1.14387771197E-005	0.0013072255	0.0001943382	0.0013236637	-1.143877712E-005	0.0013072255	-0.0001943382	0.0013236637	-3.84003653174E-023	4.3883056626E-021	6.5238549679E-022	4.44348817436E-021		-0.0013899147	0.0091186762	9.32377834489E-005	0.0090911391	-0.0013899147	0.0091186762	-9.32377834474E-005	0.0090911391	-1.77776426973E-025	2.87728263993E-036	3.02030308576E-024	2.86859393303E-036		-5.69187123	775.899582893	37.9049167018	753.502825586	0.0048884256	0.1240396823	0	0
28	1.1		6.74600542188E-005	0.0010199333	-0.0001728356	0.0010306356	6.74600542188E-005	0.0010199333	0.0001728356	0.0010306356	3.72407272755E-021	5.63044477118E-020	-9.54122037606E-021	5.6895256046E-020		-0.0011522389	0.007102449	0.0010519311	0.0070658093	-0.0011522389	0.007102449	-0.0010519311	0.0070658093	1.72410352206E-023	6.06049359038E-034	-4.41722998389E-023	6.02922906655E-034		-19.4738032723	432.313865429	16.7030232407	442.48638647	-0.0041064563	0.1077502748	0	0
28	1.2		0.0002189062	0.0009177506	5.23717285468E-005	0.0009235044	0.0002189062	0.0009177506	-5.23717285468E-005	0.0009235044	1.9872544452E-019	8.33144146901E-019	4.75435362604E-020	8.38367556722E-019		-0.0006935882	0.0063725435	-0.0007590327	0.0063535152	-0.0006935882	0.0063725435	0.0007590327	0.0063535152	9.20024180118E-022	1.47048908866E-031	2.20109433119E-022	1.46609813847E-031		-179.418712767	2507.30236579	-47.0147571011	2491.27143237	0.0062008838	0.0923048023	0	0
28	1.3		6.26133282466E-005	0.0011457148	0.0001405132	0.0011509499	6.26133282466E-005	0.0011457148	-0.0001405132	0.0011509499	9.34734929801E-019	1.71039546855E-017	2.09767055002E-018	1.71821083339E-017		-0.0005060209	0.0079989653	-6.44851638854E-005	0.0079583192	-0.0005060209	0.0079989653	6.44851638854E-005	0.0079583192	4.32746726746E-021	4.99150939573E-029	9.71142568171E-021	4.96614526622E-029		-142.524614096	6553.68016434	-9.8657200847	6442.66913933	-0.0028653541	0.1159080356	0	0
3	1.1		0.3753553337	0.0055860553	0.0009225326	0.0019536291	0.3815905002	0.0054715533	-0.0016802312	0.0021258184	0.0629190099	0.0009256005	0.0001474327	0.000313532		0.1226021422	0.0413223337	0.0045918252	0.02095077	0.1137896872	0.0399834573	-0.0021210419	0.0232236831	0.0104799299	0.0034012726	0.0003793755	0.0016718987		0.6613431232	0.0017343809	0.0002067998	0.0008677917	0.6608104853	0.0016935391	5.3400721267E-005	0.0001936759
28	1.4		0.000125149	0.0023709408	-0.0001656906	0.0023853004	0.000125436	0.0023710554	0.0001674962	0.0023864067	3.07236364971E-017	5.82056672552E-016	-4.06763610613E-017	5.85581908597E-016		-0.0006746726	0.0163905881	-0.0002211058	0.0166510886	-0.0007214503	0.0163754867	-6.57703591563E-005	0.0166772296	1.42239112087E-019	2.76593379698E-026	-1.88316422665E-019	2.80989300164E-026		266.75931935	12350.1687575	183.08031415	12482.2894486	0.0013570039	0.2530222432	-0.0013416857	0.0187743135
28	1.5		-1.91763654469E-005	0.0016433718	-0.0003894675	0.0016942691	-1.13042671573E-005	0.0016435338	0.000403352	0.0016941926	-7.74197707187E-017	6.63445025228E-015	-1.57231775453E-015	6.83992752022E-015		-0.0033451276	0.0115630944	-0.0021848069	0.0114942858	-0.00332953	0.0115680368	0.0021779379	0.0115107221	-3.58419208758E-019	5.27679568086E-024	-7.27925536203E-018	5.24539572148E-024		5.0020655993	99.8867466648	-4.466528612	104.873455843	0.0018238248	0.1767103374	-0.0011349788	0.0075246489
28	1.6		2.94213441214E-005	0.0021385055	-0.0001697222	0.002167867	0.000025522	0.0021387138	0.0002149526	0.0021683082	1.95322523158E-015	1.41972444267E-013	-1.12676090064E-014	1.43921710315E-013		-0.0015055385	0.0150786532	-0.0006364979	0.0148973349	-0.0015177132	0.0150057257	0.0002543939	0.0149521383	9.04252983006E-018	1.86083540051E-021	-5.21650193909E-017	1.83845893376E-021		17.9122145901	1572.8001693	-76.0045084508	1575.80959592	-0.0387213298	0.24320505	0.004553024	0.042783043
28	1.7		-9.47465384892E-005	0.0020199248	5.27981045099E-005	0.0020612416	-0.0001240842	0.0020155811	-0.000058065	0.00205788	-1.03438519743E-013	2.20522753866E-012	5.76422331362E-014	2.25033464217E-012		-0.0023170238	0.0147664599	0.0002298183	0.014006985	-0.00236762	0.0147395864	-0.0005272418	0.0139783403	-4.78959413302E-016	4.92800133755E-019	2.66869091499E-016	4.67454261433E-019		-75.2799729914	1109.87203523	24.2601735258	1081.80086371	-0.0091512864	0.2053412205	-0.0003229211	0.0407999579
28	1.8		9.17992186726E-005	0.0017787362	0.00007218	0.0018020458	7.41066681545E-005	0.0017799475	-0.00005767	0.0018033046	1.64809489228E-012	3.19340722614E-011	1.29586304747E-012	3.23525556689E-011		-0.001448396	0.01262088	-0.0006529015	0.0122133946	-0.001452347	0.0126519447	0.0006817422	0.0122248262	7.61699695226E-015	1.13902469504E-016	5.99350537902E-015	1.10224960885E-016		-120.552887941	2150.79110824	-24.5840466067	2118.16399864	0.0094369628	0.171614723	-0.0007378893	0.017468225
28	1.9		-8.28108613123E-005	0.0016930189	-1.4760901821E-005	0.0016750891	-3.23575671599E-005	0.0016954437	2.83387624021E-005	0.0016753682	-2.44485383387E-011	4.99837816102E-010	-4.35779964833E-012	4.94544345846E-010		0.0011897888	0.0118103796	0.0013470144	0.0116318828	0.0013332423	0.0118514501	-0.0015176484	0.0116139677	-1.10283984142E-013	2.88241530701E-014	-1.68875478183E-014	2.83885151523E-014		30.7329705292	786.104018819	-35.9827976363	794.490271571	0.0014330418	0.1836146635	-0.0006317124	0.0145950327
28	2		8.42718426107E-005	0.002577626	0.0001358115	0.0025618268	4.24133597597E-005	0.0025795103	-0.0002437259	0.0025606614	4.09140000776E-010	1.25144548648E-008	6.5936936453E-010	1.24377392722E-008		0.0006958982	0.0181075849	0.0015998615	0.0178712477	0.0008303431	0.0181140865	-0.001538253	0.0178624495	2.35353040063E-012	1.19509463242E-011	4.1085382439E-012	1.17949644135E-011		63.116751249	1630.38284826	7.9713198153	1575.1877639	0.0175752202	0.2358230409	-0.0021848146	0.0431984223
28	2.1		4.83067089528E-005	0.0014723436	7.50406058314E-005	0.0014606111	5.49395879421E-005	0.0014715676	-0.0001035591	0.0014587568	3.85679385948E-009	1.17551578505E-007	0.000000006	1.1661332638E-007		0.0008962866	0.0101525164	-0.0021885382	0.0102204252	0.0009777786	0.0101276257	0.0024602811	0.0102087364	1.78087362115E-010	1.81202773791E-009	-3.62875705605E-010	1.82414651878E-009		-39.5213206261	445.548306836	21.9089794064	457.512781278	-0.0028406525	0.1573741573	-0.000749807	0.0125003917
28	2.2		-0.0006616802	0.002803871	5.86727769251E-005	0.002892433	-0.0005163947	0.0028105554	-4.65161048857E-005	0.0028987788	-8.6880207556E-007	3.681683743E-006	7.70812698265E-008	3.79713826265E-006		-0.0034350507	0.0199325525	0.0023373333	0.019628718	-0.003429743	0.020052956	-0.0027892108	0.0196850656	-1.68647059271E-007	0.000000962	1.13176687996E-007	9.47392832028E-007		-7.4324452269	177.945885575	3.861028468	179.679675791	-0.0095848	0.3084145169	-0.0007237316	0.0304509543
28	2.3		0.0002347315	0.0017310073	0.0002672274	0.0017246386	0.0025032826	0.0017232886	-0.0001992438	0.0017292702	5.19260527819E-006	3.74416450096E-005	5.75935327937E-006	3.71676531586E-005		0.0004032751	0.0113159882	0.0002232348	0.012001632	-0.0003784237	0.0113719145	-0.0007958911	0.0119353289	1.05131167983E-005	0.0001477111	3.03823506308E-006	0.0001566394		-91.3019483431	18730.49279	1504.72416075	17959.047816	0.0460605437	0.1328105099	-0.0030117472	0.0214972566
3	1.2		0.391926612	0.0086648124	0.0005929138	0.0021780306	0.3988533303	0.0083059825	-0.0004733624	0.0023007245	0.0889094057	0.0019377427	0.0001280113	0.0004672833		0.2282900082	0.0852803534	-0.003250167	0.0356288451	0.2067411666	0.0764785384	0.0071146555	0.0351073597	0.0348518526	0.012848532	-0.0004497631	0.005149961		0.6581808543	0.0032594243	-0.0001504645	0.00119723	0.6579698543	0.0031385487	9.76896918894E-005	0.0003225782
28	2.4		0.0024803564	0.0043772751	0.0002759189	0.0039167649	0.0379955789	0.0041447591	-0.0004671869	0.004135712	0.0013913039	0.0015967615	0.0001002459	0.0013537896		0.0133118764	0.0308348067	0.0094939418	0.0296493229	0.0002610952	0.0298726225	-0.0136827979	0.0293248077	0.0699694984	0.110228606	0.0336073725	0.1047009022		-0.9491478828	7.5064268358	-0.3567610168	8.0699309402	0.2141015675	0.2275585304	-0.0212955192	0.0745498664
28	2.5		0.3410517556	0.0039836623	8.71081085572E-005	0.0021215258	0.398794544	0.0033790954	-9.96950680852E-005	0.0026592226	2.7837511192	0.0170896833	-0.0008227439	0.0128189834		0.0474336049	0.0216614055	0.000017061	0.0163239696	0.0181361692	0.0180074099	-0.0001359639	0.017537635	14.9375570684	39.5564303379	-3.6208440083	49.8112383883		0.6662285882	0.0012543359	-0.0001994616	0.0023711631	0.6646035801	0.0007862721	-1.05815109609E-005	0.0004563126
28	2.6		0.1596414849	0.0035008328	0.0012775416	0.0039042612	0.0500099386	0.0041016135	-0.0017226801	0.0031141793	11.8881378378	0.0067153002	0.0022912762	0.0043013219		-0.0135294504	0.0275554018	-0.0090970948	0.0255433492	0.0322682488	0.0283210255	0.000752628	0.0237778062	3.3732130555	1.9735606863	0.04576765	1.530372908		0.6666614077	2.97177625109E-006	6.44566393094E-008	2.3854549004E-006	0.6367399585	0.0108366777	-0.0010573193	0.0047916159
28	2.7		0.0119477618	0.0031296401	-0.0001291493	0.0031677394	0.0021417911	0.0032066022	0.0003079391	0.0030925647	11.9997947418	0.0002951156	-0.000026951	0.0002800028		-0.0015331272	0.0227912236	-0.0018396756	0.0225367426	0.0045901984	0.0226149528	0.003616499	0.0229143379	0.0015256032	0.0052750911	0.0008399738	0.0053400344		0.6666666643	9.7212233724E-007	1.28606124829E-009	8.17560394797E-009	0.0310338946	0.315007843	-0.0034430864	0.0838639631
28	2.8		0.0004944664	0.0029584674	-3.47652307745E-005	0.0029085411	-0.0001034448	0.0029336526	-9.80857529094E-006	0.0028925993	12.0000003469	0.0003338766	0.000000053	1.60347741132E-005		0.0019545986	0.0208057987	0.0055948657	0.0211260373	0.001596062	0.020456157	-0.0052684681	0.0208086041	5.90023747868E-006	1.83521267084E-005	-4.53571793969E-006	1.88202605903E-005		0.6666666667	0.000003279	-6.94358088496E-012	2.88131360057E-011	-0.0742296601	0.3382157284	0.0005910071	0.0482806917
28	2.9		3.84235459016E-005	0.0016389341	-0.0008770657	0.0016527623	0.0001439288	0.0016388067	0.0009280872	0.0016503563	12	0	-0.000000313	5.56564819838E-007		-0.0009445014	0.0117957823	0.00151046	0.011210189	-0.000788261	0.0116920114	-0.0014934055	0.0113062949	-1.25318043453E-007	3.11902804845E-008	1.44897532065E-009	2.64139059495E-015		0.6666666667	2.67405548307E-005	1.72138482316E-020	4.10195755902E-020	-0.0366245156	0.1830735881	0.0092704943	0.057378274
28	3		0.0003891083	0.0018638011	0.0003053899	0.0018812137	0.0003729556	0.0018606946	-0.0003358235	0.0018819362	12	0	6.88709185872E-009	3.85948451024E-008		-0.0009972799	0.0125649561	-0.0012358068	0.0130236136	-0.0012158074	0.0125833936	0.0012573215	0.0129937566	3.5410337413E-011	5.25154091171E-019	-3.18846506873E-011	7.80581296639E-017		0.6666666667	2.54138468066E-006	6.05793392941E-022	6.52773958246E-023	0.0049570134	0.1800134123	0.0014081869	0.0144875195
28	3.1		0.0002998696	0.0020796123	0.0004287699	0.0021055854	0.0003210708	0.002077602	-0.0004316732	0.0021076103	12	0	5.38338862867E-010	2.62839638429E-009		-0.0014007786	0.0147797782	0.000583323	0.0145916564	-0.001618409	0.0147739636	-0.0007548882	0.0145476354	1.85381120664E-012	2.28001125291E-021	-2.49230757525E-012	1.10401733767E-017		0.6666666667	0	-6.41366991395E-023	7.90406104402E-024	0.0005684703	0.22007623	0.0048250433	0.0386267027
32	0		-6.73244088985E-005	0.0008552291	1.84246477293E-006	0.0008604881	-6.73244088976E-005	0.0008552291	-1.84246477294E-006	0.0008604881	-1.2648895443E-052	3.11522078639E-051	3.50377196815E-040	1.63619745624E-037		-0.0006739207	0.005910562	0.0002135751	0.0059025136	-0.0006739207	0.005910562	-0.0002135751	0.0059025136	-5.92663563521E-041	4.88120657373E-069	2.27806985056E-054	1.30007363253E-082		-0.0041470739	0.0915095559	6.62766065364E-017	3.22452456836E-015	0.0071156151	0.0910429391	0	0
32	0.1		-6.73244088976E-005	0.0008552291	1.84246477292E-006	0.0008604881	-6.73244088971E-005	0.0008552291	-1.84246477293E-006	0.0008604881	-1.56766164343E-037	1.99142257636E-036	4.30471756299E-039	2.01033791242E-036		-0.0006739207	0.005910562	0.0002135751	0.0059025136	-0.0006739207	0.005910562	-0.0002135751	0.0059025136	-7.28186990313E-040	1.02900699793E-066	1.98615153764E-041	1.02752434025E-066		-4.1250113834	667.391793411	4.3576912136	692.980638504	0.0071156151	0.0910429315	0	0
3	1.3		0.3979579129	0.0039203675	-0.0010041312	0.0011512185	0.4069143578	0.0037274683	0.0013369558	0.0014095682	0.1223024119	0.0011789339	-0.000281005	0.000323587		0.1380529364	0.0317165024	0.0122682939	0.0134020291	0.1170472396	0.0284236729	-0.0163555611	0.0169751626	0.0384737711	0.0086318075	0.0031000141	0.0034030194		0.6615947465	0.0011613096	0.0004237808	0.0004514064	0.6613600496	0.0011244767	-9.24078096169E-005	0.0001318633
32	0.2		-2.47969016176E-005	0.0008614435	-4.51134721864E-005	0.0008633783	-2.47969016178E-005	0.0008614435	4.51134721868E-005	0.0008633783	-1.41884670727E-036	4.92913947673E-035	-2.58138166124E-036	4.94023749818E-035		-0.0002457875	0.005953104	0.0005045506	0.0059207251	-0.0002457875	0.005953104	-0.0005045506	0.0059207251	-6.56884875735E-039	6.23712576586E-064	-1.1950775149E-038	6.20320183881E-064		64.9891443035	3741.10782293	108.429757411	3732.02657566	0.00241053	0.0915694283	0	0
32	0.3		-0.000175495	0.0010129164	-3.74708753348E-005	0.0010095264	-0.000175495	0.0010129164	3.74708753352E-005	0.0010095264	-2.46349844254E-034	1.42187513979E-033	-5.25994570148E-035	1.41711642884E-033		0.0003709945	0.0070491119	0.000082589	0.006968301	0.0003709945	0.0070491119	-0.000082589	0.006968301	-1.14050967028E-036	4.44488052142E-061	-2.43515980903E-037	4.39392453338E-061		-441.6976956	25988.8294851	-568.851851379	26427.1922035	-0.0165019557	0.1076527529	0	0
32	0.4		-1.89034477273E-005	0.0010226473	-1.11022170534E-005	0.0010260389	-1.8903447727E-005	0.0010226473	1.11022170534E-005	0.0010260389	-6.50985276821E-034	3.52173007937E-032	-3.82325788187E-034	3.53340992051E-032		-0.0003648154	0.0071326751	-0.0003944245	0.007082176	-0.0003648154	0.0071326751	0.0003944245	0.007082176	-3.01383300404E-036	2.70684150397E-058	-1.77003378151E-036	2.68767705934E-058		-219.061481162	8269.10964893	-206.244583935	8357.89375471	-0.0063434348	0.1081324288	0	0
32	0.5		0.0001353709	0.0009389374	0.0001566291	0.0009363371	0.0001353709	0.0009389374	-0.0001566291	0.0009363371	1.14366263485E-031	7.93248400829E-031	1.32325973195E-031	7.91051494965E-031		0.0003042276	0.0064631783	-0.0004725812	0.006472391	0.0003042276	0.0064631783	0.0004725812	0.006472391	5.29472927418E-034	1.47618640391E-055	6.12620381051E-034	1.47829060757E-055		94.9145717472	3860.46465573	-42.7932980036	3819.38241041	-0.004979367	0.0953253983	0	0
32	0.6		-4.9478454327E-005	0.0008736109	2.55896939285E-005	0.0008756174	-4.9478454327E-005	0.0008736109	-2.55896939285E-005	0.0008756174	-1.02548926247E-030	1.81064330948E-029	5.30371493318E-031	1.81480217234E-029		-0.0002549725	0.006072991	0.0004552707	0.0060726887	-0.0002549725	0.006072991	-0.0004552707	0.0060726887	-4.74763723837E-033	8.3479989639E-053	2.45542684686E-033	8.347583266E-053		313.650512606	8969.65783161	-220.48701346	8946.19029091	-0.0094032907	0.0921403659	0	0
32	0.7		-4.59655037552E-005	0.0008430516	-9.15508092474E-005	0.000841284	-4.59655037552E-005	0.0008430516	9.15508092474E-005	0.000841284	-2.33717452904E-029	4.28658437542E-028	-4.65500038801E-029	4.27759694112E-028		0.000232178	0.0058473084	-0.0001117114	0.0057763204	0.000232178	0.0058473084	0.0001117114	0.0057763204	-1.08202095975E-031	4.83749411942E-050	-2.15508851255E-031	4.77876504398E-050		-711.874632711	86622.2945397	1979.9102627	86289.7536705	0.0004461854	0.0862575011	0	0
32	0.8		-0.0001043532	0.0012063032	0.000068083	0.0012035747	-0.0001085326	0.0012069923	-0.000055239	0.0012027639	-1.30168212388E-027	1.50472118573E-026	8.49251319761E-028	1.50131780664E-026		0.0002536776	0.0083947961	3.36921523824E-005	0.0084027791	0.0003931169	0.0083733015	-0.0003210866	0.0084070584	-6.02631937829E-030	4.17983621962E-047	3.93172946387E-030	4.18381104613E-047		-3613.2981545	190306.354701	1268.1690805	193952.255685	0.0080997515	0.1254408128	-0.0009919851	0.0172139328
32	0.9		-5.56003559593E-005	0.0007867502	1.77986630736E-005	0.0007859644	-5.56003559598E-005	0.0007867502	-1.77986630737E-005	0.0007859644	-1.70145512286E-026	2.40756905561E-025	5.44667550842E-027	2.40516466911E-025		0.0001110659	0.0054365629	2.16189111608E-005	0.0054558355	0.0001110659	0.0054365629	-2.16189111608E-005	0.0054558355	-7.87709026794E-029	1.62913940288E-044	2.52158369008E-029	1.63491455992E-044		7047.18521221	494935.373572	-6233.83966833	497322.919064	0.00557553	0.0820057046	0	0
32	1		-0.0001302699	0.0008331404	-9.47089113188E-005	0.0008377538	-0.0001302699	0.0008331404	9.47089113188E-005	0.0008377538	-9.77975997967E-025	6.25464178063E-024	-7.11010353514E-025	6.2892756819E-024		-0.000610111	0.0057717136	0.0006514443	0.005732833	-0.000610111	0.0057717136	-0.0006514443	0.005732833	-4.52766223399E-027	1.04093418941E-041	-3.29170606054E-027	1.03392199803E-041		-75.854687846	1609.41549653	63.2502333218	1619.24944028	0.0010372517	0.0904189209	0	0
32	1.1		-7.45792792842E-005	0.0008410941	-2.38623597089E-005	0.0008403451	-7.45792792856E-005	0.0008410941	2.38623597089E-005	0.0008403451	-1.37355184182E-023	1.54907053777E-022	-4.39481667325E-024	1.54769093291E-022		9.96888817472E-005	0.0058048818	0.0010555105	0.0058774546	9.96888817472E-005	0.0058048818	-0.0010555105	0.0058774546	-6.35904651294E-026	6.30081192785E-039	-2.03463635535E-026	6.3795854684E-039		-97.1734239099	1296.83100538	-13.7706731788	1290.05943693	0.003120068	0.0914037523	0	0
3	1.4		0.4202525325	0.0077413205	0.0001962855	0.0018564212	0.4308163151	0.0072757321	-0.0004805032	0.0020507775	0.1749054946	0.0031196041	6.41894935482E-005	0.0006884137		0.1687674686	0.0545938719	-0.0181168282	0.0214261796	0.1456070362	0.0487463015	0.014015827	0.0227256063	0.0838117195	0.0265109475	-0.008092265	0.0095768192		0.6611083644	0.0017962506	-0.0005514835	0.0006440185	0.6609808938	0.0017574519	-5.52451928812E-005	0.0001956333
32	1.2		-4.43475566838E-005	0.0009919576	8.6993070298E-005	0.0009865977	-6.02043125233E-005	0.0009924493	-0.000092123	0.0009871245	-2.00372365632E-022	4.48189858186E-021	3.93055305122E-022	4.45768166982E-021		0.0006013044	0.0068589635	-0.0002268812	0.0068637515	0.0005976833	0.0068746193	0.0002584712	0.0068660183	-9.27650065612E-025	4.48070479185E-036	1.81970203326E-024	4.48383274523E-036		111.766319766	4035.8505141	121.683439301	3944.17845486	-0.000306749	0.1026446524	0.0004819832	0.0061943075
32	1.3		-0.0001609191	0.0010132259	7.02308543321E-005	0.0010116447	-0.0001609191	0.0010132259	-7.02308543317E-005	0.0010116447	-1.78368805153E-020	1.1230977494E-019	7.78464201949E-021	1.12134506708E-019		0.0001732522	0.0070272411	0.0012485383	0.0070336982	0.0001732522	0.0070272411	-0.0012485383	0.0070336982	-8.25782209457E-023	2.76285069922E-033	3.60401584114E-023	2.76538916606E-033		-12.63906741	616.668441293	-8.5249129674	607.849881494	0.0020592597	0.1100029164	0	0
32	1.4		-0.000021932	0.0009985503	0.0002395692	0.0009961391	-0.000021932	0.0009985503	-0.0002395692	0.0009961391	-5.963910518E-020	2.71533601947E-018	6.51455392496E-019	2.70877923309E-018		0.0002684764	0.006937338	0.0004526732	0.0069159912	0.0002684764	0.006937338	-0.0004526732	0.0069159912	-2.76106749734E-022	1.64153481986E-030	3.01599645622E-021	1.63648355746E-030		-96.7079172159	6192.00480299	-145.942848466	6205.15935075	-0.0018954859	0.1052623662	0	0
32	1.5		-0.000033625	0.0009625333	-6.39104467592E-005	0.0009671644	-0.000033625	0.0009625333	6.39104467601E-005	0.0009671644	-2.24313774791E-018	6.4211339597E-017	-4.26352216051E-018	6.45202844844E-017		-0.0005324743	0.0067097193	-0.0003332208	0.0066545656	-0.0005324743	0.0067097193	0.0003332208	0.0066545656	-1.03849023671E-020	9.5553429399E-028	-1.97386114726E-020	9.47679829685E-028		20.5976696865	4831.61417473	-194.192991109	4841.85651427	-0.0081924101	0.1069238556	0	0
32	1.6		6.05238145944E-005	0.0011460705	-0.000209514	0.001160714	3.51360746668E-006	0.0011466869	0.0002338956	0.0011628387	9.90523978827E-017	1.87564064277E-015	-3.42887046783E-016	1.89960596452E-015		-0.0014256665	0.0080669126	0.0011804594	0.00794723	-0.0015743825	0.0080736242	-0.0012785449	0.0079799893	4.58572054939E-019	6.91407199491E-025	-1.58743898326E-018	6.81149367322E-025		70.1589023252	819.641670757	55.7394287339	790.837904473	-0.0091617439	0.1307163102	-0.0005277067	0.0138791816
32	1.7		0.0002200915	0.0017807175	-0.0006199081	0.001764733	0.0002592683	0.0017801359	0.0006716364	0.0017670935	8.83658667112E-015	7.14949968649E-014	-2.48890224459E-014	7.08532304743E-014		0.0010188775	0.0127141206	0.0037531773	0.0122486036	0.0008317629	0.0126558662	-0.0041502818	0.012276803	4.0910154838E-017	6.55839575722E-022	-1.15226759625E-016	6.31826467535E-022		22.2514028988	192.088829805	-9.3453419438	192.32002421	-0.0138074985	0.2003298922	-0.0014877903	0.0304721291
32	1.8		0.0002347587	0.0016725361	-4.66667432678E-005	0.0016668134	0.000207647	0.0016731411	1.87457078004E-005	0.0016665343	2.31229661114E-013	1.64739773586E-012	-4.59654792253E-014	1.64176110164E-012		0.000388741	0.0116800206	0.001915412	0.0118227045	0.0004488455	0.0117699163	-0.0015758364	0.0117550401	1.07052272719E-015	3.62609795233E-019	-2.12741690904E-016	3.67039466158E-019		-50.5726300311	969.347733258	-52.5163747672	987.739299497	-0.0012791559	0.1573126441	-0.0013103553	0.0215857426
32	1.9		-0.0002276094	0.0019704026	-2.31907196173E-005	0.0019488387	-0.0002631258	0.0019630892	3.5708701269E-005	0.0019479752	-5.49991900208E-012	4.761242592E-011	-5.60382784696E-013	4.70913546974E-011		0.001228161	0.0134430993	-0.0007499449	0.0135847882	0.0008590133	0.0134179652	0.0016564326	0.0134884465	-2.54396389573E-014	2.51176974738E-016	-2.60834731358E-015	2.53824506486E-016		132.146056201	2254.97948009	11.0018202229	2364.74835785	0.0104036908	0.2099317731	-0.0033716249	0.0232085322
32	2		0.0002417061	0.0017213155	-0.0002793329	0.0017179586	0.0002739878	0.0017272761	0.0002434384	0.0017150029	1.43282865792E-010	0.000000001	-1.65588317186E-010	0.000000001		0.0002201862	0.0122123676	0.00258474	0.0119183201	0.0008057144	0.0121912025	-0.0024753304	0.0119474781	6.65823693378E-013	1.37329920635E-013	-7.37546751369E-013	1.34023327531E-013		23.7297945803	568.052992114	-50.6037626337	541.077752674	-0.007372082	0.1747865381	-0.0029227769	0.0257638823
32	2.1		-5.65585828071E-005	0.0018683276	-0.000200928	0.0018604584	-1.39775453964E-006	0.0018708255	0.0002124435	0.001860573	-8.22527848061E-010	2.71708715147E-008	-2.92207488392E-009	2.70563663469E-008		0.0004690723	0.0130028516	0.0013212532	0.0127463457	0.0006115695	0.0130041601	-0.0011475935	0.0128034301	-6.31604189506E-013	8.80012106678E-011	-4.586059647E-012	8.62652139394E-011		22.9781926155	1877.81203432	-79.9398945838	1914.38888886	-0.0169183297	0.2135290337	-0.0033847554	0.0357631127
3	1.5		0.4244447691	0.0052227436	-0.0004994865	0.0014751079	0.437140327	0.0048255661	0.0010631255	0.0018459383	0.2397714376	0.0028191433	-0.0002378883	0.0007082922		0.1283168756	0.0429298336	0.0018756988	0.0174633641	0.10161946	0.0363671151	-0.013596281	0.0202050684	0.1153238802	0.0376880155	0.0011357097	0.0138391078		0.6626889006	0.0012919926	3.87236531272E-005	0.0004631487	0.6625275909	0.0012660022	-0.0001910806	0.0001578705
32	2.2		0.0007476832	0.0015465981	-0.0003539888	0.0015369541	0.0007851769	0.0015508536	0.0003443561	0.0015354382	2.66758569045E-007	5.51801327188E-007	-1.26293297974E-007	5.48328187588E-007		0.0006868999	0.0103835588	0.0029656766	0.0108631871	0.0010989427	0.0105720795	-0.0038880197	0.0107984559	4.05924800313E-009	4.22942629372E-008	1.14954741786E-008	4.42479000532E-008		-36.6707809273	327.61115869	4.137982173	320.617978079	-0.0088770984	0.1664852661	0.0081842203	0.0376104071
32	2.3		0.0008737765	0.0028797016	0.0001035266	0.0028822699	0.0016734444	0.0028852398	-0.0002150592	0.0028951579	7.66142847369E-006	2.52226965266E-005	9.06908816573E-007	2.52092805122E-005		-0.0001047175	0.0204847818	-0.0017285566	0.0207348524	-0.0004056899	0.0207139431	0.0018239287	0.020882924	1.88749115451E-007	5.02202925568E-005	-4.23889130286E-006	5.08294559126E-005		6.7404392185	1719.27437828	-76.86379233	1675.71035243	-0.0256232365	0.3546744029	-0.0097701903	0.0810426501
32	2.4		0.0017584779	0.0032434561	0.0004413322	0.0031898048	0.0236644613	0.0031861869	-0.0004136052	0.003305826	0.0004912785	0.0007087254	9.52922044533E-005	0.0006726932		0.0018787346	0.0221202123	-0.0023168668	0.0222693704	-0.0042277242	0.0227436601	0.0040153507	0.0226719021	0.0086729159	0.0327198954	-0.0034158279	0.032837779		0.6288123243	56.7596173211	3.0415074997	53.1979823939	0.0968086497	0.2395729408	0.0078136555	0.0857838607
32	2.5		0.3179765698	0.0057130193	0.0013634787	0.0028865188	0.385701469	0.0046654315	0.000356478	0.0037731713	2.386791447	0.0282458321	0.0067393326	0.0236460852		0.0549145173	0.033775458	-0.0030917712	0.0230414142	0.0170108203	0.0260892271	-0.0004328736	0.02488216	17.270246651	32.4950431298	45.9426744498	322.219880841		0.6670968821	0.0094075585	0.0022465074	0.016787592	0.6642109944	0.0013199011	-7.39711402046E-005	0.0006711794
32	2.6		0.1178958994	0.004826697	-0.0003778706	0.0047783844	0.0259680182	0.0054605201	0.00008185	0.0039949843	11.9558132416	0.0065562311	-5.6281738074E-005	0.0040744944		0.0012401285	0.0362005189	0.0017928893	0.0354846303	0.037032817	0.0372412362	-0.0028862642	0.0341450915	2.2566044255	1.6283247583	-0.1009202841	1.3485059947		0.6666636241	2.84332482063E-006	-0.000000136	0.000001819	0.5928835957	0.043156356	0.0006662103	0.0139871722
32	2.7		0.0051042968	0.0022999911	2.48450703492E-005	0.0022568476	0.0003424115	0.0023091002	-0.0001176569	0.0022269871	11.9999832317	0.0002045165	5.38063392434E-006	0.0001007856		0.0022531534	0.0168644633	-0.003301988	0.0157094163	0.0042687919	0.0165507804	0.0035181881	0.0156940031	0.0003408102	0.0010927156	0.000230342	0.0010365411		0.6666666662	4.91990119673E-006	3.08587263445E-010	1.38855503222E-009	-0.0050363963	0.2162562524	0.0021749075	0.0662872213
32	2.8		-0.0001591692	0.0027701528	0.0002403316	0.0027873397	-0.000364143	0.0027848862	-0.0002009509	0.0028034751	11.9999998148	0.0017576673	3.7184532567E-007	5.1897658349E-006		-0.0006978886	0.0200642584	0.0015739785	0.0196199296	-0.0007590101	0.0202143409	-0.0016401374	0.0198229513	6.09914943197E-007	3.89360706444E-006	-1.38793221825E-007	2.25593657513E-006		0.6666666667	7.20452266616E-006	-1.8362291615E-013	3.02203550336E-012	-0.0499558479	0.2828723159	-0.0107733079	0.0851723493
32	2.9		0.0001916969	0.0020531488	8.83964409605E-005	0.0020115597	0.0001898073	0.0020502218	-0.0001339065	0.002011006	12	0	1.01058318984E-008	1.51769489156E-007		0.0023320159	0.0144118434	0.0002277107	0.0141336964	0.0021970578	0.0143337	0.0007124857	0.0140065289	6.63197323359E-011	8.47462892669E-014	-4.67848908795E-011	1.00169416606E-016		0.6666666667	1.1274472358E-005	-9.50388694118E-023	4.39494546218E-022	0.0109716351	0.2011008321	-0.0042416161	0.0385469532
32	3		0.0001904365	0.0033857225	-0.0004824909	0.0033704567	0.0002027724	0.0033961312	0.0004246519	0.0033767082	12	0	-1.3063659502E-009	1.0387829965E-008		0.0005112026	0.0238262107	-0.0013434451	0.0231793604	0.000652021	0.0240955216	0.001904672	0.0233165089	2.88794497788E-012	2.26275668473E-020	6.04788974188E-012	2.76397071968E-017		0.6666666667	0	-1.32872327514E-023	1.58394585469E-023	-0.0256192187	0.314031636	0.0020928233	0.0444084551
32	3.1		0.0003167538	0.002218412	-4.37300544432E-005	0.0022051018	0.0003625838	0.0022292616	5.71394049353E-006	0.0022056325	12	0	-7.16514017788E-013	2.76580907327E-010		0.0006790896	0.015217459	-0.0001213291	0.015562101	0.0012086578	0.0153039525	-0.0006317027	0.0156770741	2.10534647938E-013	2.38792363399E-023	3.31744727546E-015	1.39327095043E-020		0.6666666667	0	8.15977719264E-026	1.04722333065E-026	0.0035194899	0.228534465	0.0040860549	0.031847944
3	1.6		0.4508144297	0.0024900776	-2.94805719315E-005	0.0007355246	0.4647403654	0.0023115531	0.0005023182	0.0008801254	0.3451225916	0.0017855308	-1.78624938806E-005	0.0004461669		0.0848967927	0.0159264529	0.0042724718	0.0062624851	0.0685336771	0.0139749742	-0.0041856005	0.0069936166	0.1361514048	0.024405457	0.0056403056	0.0081628255		0.6643555471	0.0004148094	0.0001056383	0.0001400774	0.664152613	0.0004284492	-1.15091149316E-005	4.48327151399E-005
3	1.7		0.4690552986	0.0014361257	-5.18922310977E-005	0.0004436137	0.4847724079	0.0013253416	-0.0003537678	0.0005542471	0.4874932965	0.0013509498	-5.92568348082E-005	0.0003325339		0.0723762831	0.0085390924	0.0008563585	0.0039543773	0.0562255537	0.007336619	0.0021425333	0.0044538001	0.2018580434	0.0228541402	0.0030007416	0.0084262963		0.6649572777	0.0001954682	2.34444898507E-005	7.06950767919E-005	0.6647063139	0.0002124463	4.09504747512E-005	2.92062808685E-005
2	0.5		0.6035908846	0.0027808533	0.0014261506	0.0008132645	0.6049101747	0.002754974	-0.0016706292	0.0008065883	0.1090341747	0.0004886148	0.0003233075	0.0001796493		0.0326375212	0.010064703	0.0007894883	0.0047536875	0.032026248	0.0098912906	-0.0009423228	0.0045840761	0.0025693639	0.0006233287	6.35879052758E-005	0.0003679141		0.6661733876	0.0001613368	1.10711429352E-005	9.410330957E-005	0.666072167	0.0001678722	-1.01538610829E-006	9.98330654651E-006
3	1.8		0.4959090788	0.0024099034	3.89135300615E-005	0.0006766335	0.5124826665	0.0021976278	-0.000058178	0.0009263278	0.6978392149	0.0029213819	1.41750820403E-005	0.0005793842		0.0777727656	0.0140020752	0.0014240808	0.006268207	0.0577353418	0.0118784065	-0.0028383754	0.0073593038	0.3608983728	0.0618951904	0.002359841	0.0197855262		0.6651672862	0.0002599976	1.22445381164E-005	8.10681538798E-005	0.6648307535	0.0003107984	-2.24987410544E-005	4.65295438258E-005
3	1.9		0.5274511901	0.0017310045	0.0001391626	0.0004707428	0.5437108117	0.0015813588	0.0004834044	0.0006127793	1.0009874822	0.0026190173	0.000340293	0.0004286315		0.0579037929	0.0087351488	0.000024033	0.0034149279	0.0443483335	0.0073131041	0.0002257834	0.0040845599	0.4226638585	0.0607090602	-0.0012901295	0.0143775403		0.6658129729	0.0001235389	-3.57148106383E-006	2.92018540995E-005	0.6654535136	0.0001693337	-5.29478846822E-007	0.000024986
2	3.2		0.694073256	0.0010799931	-0.0003507053	0.0002867546	0.688815597	0.0011299473	0.0001426028	0.0002260019	9.9669706079	0.0019566869	8.77038627718E-005	0.0001116855		0.0264406791	0.0036424308	-0.000105032	0.0013631986	0.029893025	0.0039763374	-7.00198784311E-005	0.0011224726	0.1950871175	0.0239960208	-0.000345009	0.0020585599		0.6666608745	2.01075513084E-006	-1.09215521148E-008	0.000000064	0.6662848949	4.8730572121E-005	-8.50198409952E-007	4.05851592661E-006
2	2.525		0.7331934934	0.0006214061	-3.88899196626E-005	0.000144546	0.7332060076	0.0006213491	3.19921384323E-005	0.0001445105	5.9944966946	3.17504269544E-005	0.000064386	0.0003336515		0.0172764811	0.0017497032	8.45988702905E-005	0.0005787201	0.017275941	0.0017488867	-8.50463733845E-005	0.0005784983	0.0058553854	0.0010095498	-7.21249727964E-006	2.36209018265E-005		0.666667571	9.35455925209E-007	-6.81798710885E-010	0.000000002	0.6664572005	2.00196310383E-005	0.000000004	0.000000332
2	2.55		0.731737779	0.0006821374	-5.48721452228E-005	0.0001537599	0.7315022229	0.0006843046	9.91651128954E-005	0.0001514879	6.1713307752	8.44107839417E-005	0.0002273386	0.0003513851		0.0196907666	0.0020692654	0.0007055478	0.0006599502	0.0198531679	0.0020822239	-0.0007259058	0.0006540029	0.0060953627	0.0011236143	0.0004720907	0.0004007404		0.6666675011	1.57290209106E-006	3.83452867963E-008	3.24723889517E-008	0.6664266822	2.39921282207E-005	-1.3970397858E-007	7.49594226911E-007
2	2.575		0.7320743292	0.0008298884	-5.33198869294E-005	0.0001987556	0.7315967364	0.0008327481	0.0001257707	0.0001886665	6.3477572794	0.0002235532	0.000154868	0.0004364318		0.01827172	0.0023164412	-0.0001470994	0.0008379663	0.0185159801	0.0023340368	0.0001442073	0.0008030085	0.0084002683	0.0013596656	-2.37658682318E-005	0.0009937668		0.6666672748	8.01683087725E-007	-1.79269679004E-009	7.61142433029E-008	0.6664425017	2.68054821702E-005	-5.589673174E-008	1.08409840086E-006
2	2.625		0.7324750841	0.0017376097	0.0002062953	0.0004222305	0.7315252977	0.0017542395	-0.0002710884	0.0003921915	6.6982497573	0.0009132238	-0.0005335237	0.0008886755		0.0199601013	0.0049343183	-0.0008680044	0.0019134443	0.0205398073	0.0050207988	0.0004687918	0.0017747073	0.0167741793	0.0036957595	-0.0015870109	0.0042147314		0.6666666237	0	-1.09093897343E-007	2.89942643335E-007	0.666419415	5.77758650017E-005	-2.30005128912E-006	2.31312459411E-006
2	2.65		0.7320466606	0.0011532833	0.0001701684	0.0003079141	0.7308619183	0.001166557	-0.0001318132	0.0002842016	6.8718564905	0.0007492804	-0.0002789954	0.000627612		0.0161556471	0.0029867455	0.0017274321	0.0012071487	0.0167418506	0.0030588714	-0.0014247909	0.0010956852	0.0203819724	0.0030765928	0.0041563255	0.0031918219		0.6666663806	1.09275182088E-006	2.71688486089E-007	2.08640188944E-007	0.6664640408	3.48568989804E-005	1.79207432414E-006	1.66534175238E-006
2	2.75		0.7276058091	0.0008682564	-7.9823346512E-005	0.000228401	0.725495617	0.0008850554	-2.03795125153E-005	0.0002007993	7.55095407	0.0009782684	0.0001252593	0.0003887831		0.0186206048	0.0025677111	0.0005734109	0.0009519471	0.0197162534	0.0026700341	-0.0002820823	0.0008447683	0.0578967512	0.0066988955	0.0027830365	0.0036165108		0.6666643546	0	0.000000151	1.95887335414E-007	0.6664288078	3.05274976853E-005	1.74887811964E-006	1.37069692904E-006
2	2.85		0.7238474719	0.0017171159	0.000112424	0.0004792697	0.7208794866	0.0017588188	-0.00003841	0.0004157836	8.1879584048	0.0025549615	-0.0001549457	0.0006113992		0.0182539385	0.0045744621	-6.51163909487E-005	0.0018314616	0.0196086928	0.0047581356	-0.0002125936	0.0016878981	0.0966518675	0.0200917045	0.0003458142	0.0066813531		0.6666628611	1.32835027778E-006	1.61260919958E-008	3.07742602137E-007	0.6664273615	5.47209378522E-005	-1.56441481737E-006	2.78255491483E-006
3	2		0.5511453049	0.0021736177	-8.2563797271E-006	0.0005635438	0.5671185891	0.0019745353	-0.0003241745	0.0007893477	1.4067847742	0.0039814285	-0.0002084411	0.0004827815		0.0541914036	0.0101126636	0.001006315	0.0042217562	0.0402800852	0.0084394312	0.0031268666	0.0055139638	0.5827738504	0.1021788136	0.0136217806	0.0190589234		0.6660719743	0.0001058528	1.4062053534E-005	1.9459575631E-005	0.6656438084	0.000181648	3.89910703213E-005	2.99645726794E-005
2	2.475		0.7313470505	0.0007894048	6.61252428916E-005	0.0001901744	0.7318313721	0.0007860595	-5.93096057394E-005	0.0001956529	5.6411773005	0.0002121858	-0.0001935613	0.0004369983		0.0162042854	0.0021923396	-3.6474637305E-005	0.0007448785	0.0159998534	0.002173958	-0.0001085358	0.0007621707	0.0083194319	0.001375482	0.0001048909	0.000944089		0.6666674441	1.58790423107E-006	1.0128619147E-008	9.15555366669E-008	0.6664690667	2.51571342089E-005	-8.43458441044E-007	5.53885797515E-007
2	2.45		0.7311341954	0.0009978137	0.0001804218	0.0002390708	0.7318521757	0.0009919381	-0.0001517672	0.0002537241	5.4652754747	0.0004035487	-0.0003457557	0.0005426544		0.0182665909	0.0026918219	-0.0004452986	0.0009248086	0.0178988331	0.0026635231	0.0002405474	0.000972263	0.0111478047	0.0019298751	0.0008012949	0.001707154		0.6666671947	1.19989050264E-006	8.29172399664E-008	1.76395521305E-007	0.6664445444	3.0732191839E-005	-1.14911893914E-006	8.66473120132E-007
2	2.425		0.7303155826	0.0009698305	1.11292999296E-005	0.0002365954	0.731274098	0.0009626066	-2.00415727868E-005	0.0002433209	5.2904006338	0.0005104322	-8.61899420423E-005	0.0005260676		0.0165809271	0.0025915328	0.0004759984	0.0009580027	0.016258786	0.0025502538	-0.0005461979	0.0009852941	0.0155408485	0.0020291607	-0.001023742	0.0023372483		0.666666733	5.88737316881E-007	-1.12860820491E-007	2.57655867082E-007	0.6664648392	2.96831056176E-005	-4.18400468395E-007	1.29715941951E-006
2	2.35		0.7278737343	0.0008410603	0.000146252	0.0001794036	0.7295335105	0.0008289097	-0.00018677	0.0001984102	4.7736692639	0.0007498583	-0.0003582135	0.0003730489		0.0187462134	0.002590966	-0.0009508278	0.0007669556	0.0179843246	0.0025124675	0.0011302464	0.0008524742	0.0392123112	0.0042542388	0.0036216245	0.002912786		0.6666634766	2.5356213342E-006	4.90527842897E-007	3.93765535489E-007	0.666442606	2.96063878251E-005	1.19879103619E-006	0.000001313
3	3.2		0.5292418591	0.0011467191	-0.000508646	0.000465438	0.5128269227	0.0012526533	-8.82682101632E-005	0.0003601288	11.1579572472	0.001723515	0.0002295063	0.0003232372		0.0453116696	0.0055102496	0.0028455341	0.0032064651	0.0593843905	0.0065055102	-0.0007358211	0.0026779134	0.3569837607	0.0365758277	0.0002650974	0.0100409662		0.6666608315	2.608370128E-006	4.40389828206E-009	1.66099700454E-007	0.6653358637	0.0001345525	2.69034719676E-005	1.86678001286E-005
3	2.525		0.6530801245	0.0004011496	-3.10358022702E-005	0.0001141769	0.6531077368	0.000401201	3.51232422571E-005	0.000114308	5.9917673328	0.0002354605	0.0001281569	0.00030721		0.0245518415	0.0013494528	0.0003746453	0.0005537163	0.02453141	0.0013488921	-0.0003687964	0.000553723	-0.0294216134	0.0024712903	-9.49040256489E-006	6.69707549987E-005		0.6666693566	8.29168505777E-006	-4.62899999483E-010	3.87756763634E-009	0.6662809852	2.05348285943E-005	2.64566750107E-008	4.46058722076E-007
3	2.55		0.655647502	0.0010952453	-3.83592331526E-005	0.0003105518	0.6548197798	0.0011015271	6.15854675064E-005	0.0003004194	6.2735876593	0.000266792	-3.03897650309E-005	0.0008189437		0.0272720449	0.0038851865	-0.0002957665	0.0016201484	0.0277665038	0.003928373	0.0003760425	0.0015730242	-0.0271882624	0.0064870764	-0.0010919099	0.0031860139		0.6666690004	9.01653654958E-007	-5.73990560683E-008	1.66557320652E-007	0.6662370868	5.6264921992E-005	5.64079268085E-007	1.11322030687E-006
3	2.575		0.6531974554	0.0004251554	-2.81587252542E-005	0.0001269044	0.6514893067	0.0004303393	-0.000001697	0.0001187695	6.5552152829	0.0002133246	4.84197378104E-005	0.0003243229		0.0247577838	0.0014654209	-0.0003819352	0.0005976918	0.0257102204	0.0014996575	0.0003635985	0.0005671095	-0.0110111438	0.0028273095	-0.0011162998	0.002273686		0.6666680251	7.8976622916E-006	-5.34331237831E-008	1.08905925601E-007	0.6662688678	2.07955111276E-005	-1.32155835107E-007	7.4721868599E-007
3	2.625		0.6517459831	0.0009607713	0.0001574122	0.0002909998	0.6483203227	0.0009841737	-0.0001292108	0.000252689	7.1093475401	0.0009148998	-0.0002949401	0.000660769		0.0277305384	0.0034883957	-0.0002775908	0.0014349767	0.0299245154	0.0036408603	8.57528712954E-005	0.0012799435	0.0563764096	0.0108392686	-0.0009566885	0.00957711		0.6666650566	0	-3.86645069175E-008	3.90209070794E-007	0.6662118879	0.000051454	-1.49221267978E-006	2.43238575556E-006
3	2.65		0.6492506127	0.0008015236	0.0001869961	0.0002475081	0.6449216044	0.0008275411	-0.0001435477	0.0002105456	7.3815474802	0.0009564505	-0.0004450971	0.0005278931		0.0260680583	0.0031023937	-0.0003800331	0.0012616218	0.0287271845	0.0033169379	0.0002511188	0.0011115084	0.1013217285	0.0138010124	-0.004237478	0.0098805563		0.6666634608	2.00390918169E-006	-1.60243164839E-007	3.73575261666E-007	0.6662312417	4.64371093904E-005	-0.000001042	2.30110742955E-006
3	2.1		0.5839397279	0.0012565872	6.75673856547E-005	0.0003047362	0.5975767941	0.0011531712	0.00014121	0.0004262598	1.9745798219	0.0025930512	0.000186069	0.0002156729		0.0437722161	0.0057403817	0.0018625127	0.0018886388	0.033815449	0.004871449	-0.001859337	0.002500798	0.5990102	0.0727507727	0.0027641372	0.0084181683		0.6663557111	3.83923642734E-005	1.28972978372E-006	4.40423762559E-006	0.6659173014	9.37327696764E-005	-3.1454502582E-006	1.17575810209E-005
3	2.75		0.6380507998	0.0004880375	6.90522546172E-005	0.0001734518	0.6303180859	0.0005135492	-1.94198057202E-005	0.0001354583	8.4041629105	0.0009194654	-0.0001352641	0.0002383542		0.0238503315	0.0016937202	0.0007691206	0.0008499088	0.0281310002	0.001867759	-0.0006531445	0.0006999389	0.2828041924	0.0181753452	0.0049349978	0.0066439011		0.6666588428	0	1.44160192211E-007	1.93826089488E-007	0.6662288382	2.65906126595E-005	1.16353047065E-006	2.432323622E-006
3	2.85		0.620744581	0.0008805906	0.0003372967	0.0003397994	0.6098120958	0.000942104	-0.000174119	0.0002463497	9.2909754045	0.0019771554	-0.0002667724	0.0002544155		0.026653023	0.0032069366	-0.0010979191	0.001865894	0.0333914786	0.0036608639	0.0010259828	0.0014070063	0.4778092126	0.0478754024	-0.0028937477	0.0093771976		0.6666555553	2.82289510637E-006	-6.90644085919E-008	2.23604856094E-007	0.6661246097	5.60565655167E-005	-1.13223896163E-006	7.47312913366E-006
3	2.475		0.6516386642	0.0005860885	-0.0002250622	0.0001636381	0.6533985451	0.0005790246	0.0002719956	0.0001753078	5.4285142745	0.0002726257	0.0006581184	0.0004428942		0.0257163403	0.0019986782	0.0002515078	0.0008235052	0.0247384231	0.0019515545	-0.0003255495	0.0008688265	-0.0097949669	0.003625802	-0.0013970098	0.0033833425		0.6666685594	3.66941913835E-006	-9.75071014155E-008	2.36136426241E-007	0.6662682538	0.000027865	-6.16396901276E-007	8.66613300181E-007
3	2.45		0.6492919673	0.0006090748	-5.79198121064E-005	0.0001662572	0.6519244425	0.000598306	5.33951702989E-005	0.0001824886	5.1493651522	0.0004365886	0.0001111099	0.0004422169		0.0256912729	0.002113651	0.0001009846	0.0007998704	0.0243021036	0.0020420882	-4.73412106991E-005	0.0008700189	0.0170474032	0.0048922009	-0.0004718573	0.0047510181		0.666666671	2.49093163799E-006	-0.000000037	3.68522968191E-007	0.6662700257	2.98219068405E-005	3.05426731997E-007	0.000001214
3	2.425		0.647617581	0.0005665298	2.7551137513E-005	0.0001531455	0.6511062694	0.0005523581	-3.83127270696E-005	0.0001745544	4.8742309321	0.0005435919	-0.0001272173	0.000395625		0.026621564	0.0020271909	-0.0001659855	0.0007574938	0.024594581	0.0019317747	0.000246267	0.0008376346	0.0529055907	0.0062903637	0.000549007	0.0056347695		0.6666635396	6.95444641152E-006	4.77415688389E-008	4.87502735656E-007	0.6662574687	2.90331033641E-005	6.66944455521E-007	1.24431591198E-006
3	2.35		0.6378096567	0.0006033969	5.84849176674E-005	0.0001613398	0.6439440714	0.0005799832	-0.0001918888	0.0001988968	4.0772476485	0.0009201389	-0.0003581614	0.0003473818		0.0263196909	0.0020828872	0.0004195197	0.0008053884	0.0231089144	0.0019350716	-0.0004283762	0.0009375454	0.1848384165	0.0148830696	-0.00119493	0.0078683241		0.6666457122	3.5934153566E-006	-1.44331371549E-007	9.72246973573E-007	0.6662585386	2.99211622792E-005	-1.12446065226E-007	2.33991479365E-006
4	3.2		0.3630653914	0.0043378058	-0.0007545206	0.0017810726	0.3367586379	0.0047797649	-0.000132753	0.0015200185	11.7149441429	0.0038044284	0.0001700799	0.0010371266		0.0815663361	0.0267105065	-0.0035568011	0.0167312646	0.1070688786	0.0312914671	0.0052516732	0.0156492099	0.2808029061	0.078541096	0.0132069532	0.0340319976		0.6666635257	1.41488685582E-006	1.48346915229E-007	3.82886064734E-007	0.6612357293	0.0014533643	0.00002625	0.0001758092
4	2.525		0.6026632514	0.0003067827	-7.37962484068E-005	9.93964510448E-005	0.6027179398	0.0003072191	7.54462134278E-005	9.9542836495E-005	5.988521049	0.0007349671	0.0002337948	0.0002985764		0.0280613344	0.001121342	9.67912772089E-005	0.0005181488	0.0280265289	0.0011203923	-0.0001125107	0.0005191162	-0.1001592709	0.0044890561	-2.08380714067E-005	9.90130545095E-005		0.6666717671	2.11323124416E-005	-5.50132368777E-010	4.41407822909E-009	0.6661350387	1.72544608556E-005	-0.000000134	2.37070731902E-007
4	2.55		0.6031565531	0.0002971504	-4.62718594658E-005	0.0001002232	0.6013414534	0.0003030812	2.88722957733E-005	9.539678426E-005	6.3819005601	0.0001890453	0.0001480673	0.0002897978		0.0272302328	0.0010807854	0.0002702281	0.000516811	0.0282254047	0.0011034339	-0.0002436325	0.0004970551	-0.0810649866	0.0043587161	0.001047997	0.0022864031		0.6666704327	6.82158602408E-006	3.98293823206E-008	8.6610328946E-008	0.6661391294	0	2.3556382941E-007	5.04411927808E-007
4	2.575		0.602038611	0.0003693905	-3.33937265046E-005	0.0001280738	0.598326453	0.0003764852	0.000022067	0.0001159648	6.7728009329	0.000308756	0.0001006602	0.0003499621		0.0269343818	0.0013678591	0.0002275864	0.0006643103	0.0290010701	0.0014266643	-0.0002405105	0.0006138948	-0.0244636262	0.0057437325	0.0031943697	0.0055105963		0.6666680985	1.14307059076E-005	1.08073466417E-007	1.85469949542E-007	0.6661307248	2.79993968733E-005	-5.27715555806E-010	9.8349008025E-007
3	2.2		0.6098609857	0.0006670284	-4.67423381822E-005	0.0001680254	0.6207779634	0.0006198149	0.0001094461	0.0002298917	2.6981660998	0.0013912548	0.0001098996	0.0001709032		0.036077617	0.0027013335	-0.0004589107	0.0009579087	0.0286849853	0.0023444184	0.0012892125	0.0012134429	0.5068775618	0.0359217882	0.0082758605	0.0062909632		0.6665269289	1.24008462592E-005	2.32979895808E-006	1.76785625316E-006	0.6660875232	4.05712475802E-005	7.40818987324E-006	4.84656753047E-006
4	2.625		0.5972385114	0.0003139542	-2.0248714356E-005	0.0001172742	0.5897158537	0.0003286392	7.72826989093E-006	9.66709387478E-005	7.5353083799	0.0002172154	3.19655890493E-005	0.0002670603		0.0271036143	0.0011678557	4.08671712523E-005	0.0006161528	0.031423451	0.0012681701	-3.05572744134E-005	0.0005309331	0.1896805867	0.0102710028	-0.0002091384	0.0083391382		0.6666619742	1.40211929702E-005	-5.74590567559E-009	2.26933248005E-007	0.6660923578	2.68485404656E-005	-5.62375659447E-008	1.55876699568E-006
4	2.65		0.5937305166	0.0005309583	-0.0001122053	0.0002014706	0.5843213748	0.000561357	8.12687263221E-005	0.0001592682	7.9008543041	0.0009152955	0.0001939514	0.0004036253		0.0278765194	0.0019939942	-0.0004276939	0.0010717844	0.033410308	0.0022064689	0.0002902809	0.0008972161	0.3350279947	0.0246138431	-0.0082567566	0.0151847214		0.6666587857	0.000005519	-2.04386924098E-007	3.75902737089E-007	0.6660579996	3.61907538233E-005	-1.58807369932E-006	3.33094904414E-006
4	2.75		0.5677899793	0.0005441067	0.000029094	0.0002270035	0.5506301165	0.0005977841	-2.8119573796E-005	0.0001622198	9.2177115044	0.0014082515	-3.36092258367E-005	0.0002296578		0.0317664612	0.0022496621	-5.09875827201E-006	0.0013129662	0.0430018045	0.0026882439	0.0001025097	0.0010197402	0.967024853	0.0573478862	0.0043923677	0.0136106947		0.6666493176	4.82323168786E-006	8.08079750122E-008	2.47542740107E-007	0.6658437258	4.78692076977E-005	1.4505324948E-006	6.84774570716E-006
4	2.85		0.5281111084	0.000925366	2.84396553992E-005	0.0004361871	0.5039521777	0.0010430452	5.06296415395E-005	0.0002985817	10.2326589651	0.0023722819	-8.80791864767E-005	0.0002880432		0.0351777676	0.0038292924	5.96158198765E-005	0.0027056683	0.0527549539	0.0046936018	0.0004109778	0.002075994	1.1795998479	0.0980040621	0.0118864637	0.0186750853		0.6666493982	2.85579241353E-006	1.75949072563E-007	2.75726375299E-007	0.6655058786	9.62321535457E-005	6.74041272937E-006	1.84826938484E-005
4	2.475		0.59826221	0.0002834811	-1.40182773537E-005	8.56980703673E-005	0.6020787032	0.0002754941	2.19476295331E-005	9.51606410826E-005	5.2045881802	0.0002428171	-6.63922984123E-006	0.0002586124		0.0295119629	0.0010456936	-0.0001656255	0.0004546601	0.0273500872	0.0010015728	0.000207984	0.0004930097	-0.0179890467	0.0042772475	0.001987478	0.004252097		0.6666687125	8.87352714926E-006	1.14115792744E-007	0.000000242	0.6661237078	3.02221444507E-005	4.41726813891E-007	7.20648026772E-007
4	2.45		0.5945910179	0.0003762525	-5.00260914866E-005	0.0001127896	0.6003058641	0.0003639007	9.07759435833E-005	0.0001305519	4.8198197983	0.0003795514	0.0001874156	0.0003278545		0.0301417507	0.0014148429	0.0001276652	0.0006081738	0.0269525562	0.0013277307	-0.00020955	0.0006798806	0.0751502133	0.0080214921	-0.003074864	0.0079746248		0.6666628374	1.03796259291E-005	-2.04580805431E-007	5.28859524087E-007	0.6661152248	2.28755813995E-005	-8.44913464595E-007	1.41836439219E-006
4	2.425		0.5897789339	0.0004871875	-3.98995277658E-005	0.0001423	0.5973890016	0.0004658677	9.9250869966E-006	0.0001715382	4.4435273439	0.0006649607	6.81138310771E-007	0.0003877507		0.0318461776	0.0019275456	-0.0001518268	0.0007878984	0.0274967704	0.0017684439	0.0001040101	0.0009155781	0.199423897	0.0156669905	0.0027932061	0.0125256656		0.6666524128	7.52688121322E-006	2.13530828799E-007	9.76150591736E-007	0.6660868753	0.000031577	-3.22942426231E-007	0.000002427
4	2.35		0.568116533	0.0008850128	-2.13432710673E-005	0.0002451443	0.5816332575	0.0008198046	-6.4694212749E-005	0.0003374888	3.3864559106	0.0018440429	-0.0001165888	0.0004940089		0.0374812585	0.0036729839	0.000855374	0.0014335562	0.0289304524	0.0031800204	-0.0013790708	0.0018525969	0.6687904704	0.0653689052	-0.017457663	0.0250525394		0.6665787408	8.63633389186E-006	-2.33136848857E-006	3.35464910323E-006	0.6659711411	6.31271533113E-005	-5.59286265003E-006	8.20262045438E-006
5	3.2		0.2215324593	0.0043618896	0.0011747502	0.0023782433	0.1946114204	0.0049350896	0.0002418815	0.0020800264	11.9170518108	0.0021606683	-0.0001136828	0.0008090741		0.0962640851	0.03161478	0.0038347574	0.0268188717	0.1442063	0.0395153422	-0.0004879598	0.025305934	0.1296581825	0.0342865849	-0.0002738565	0.0206170255		0.666665543	9.00278454539E-006	-2.43808741209E-009	1.79275655622E-007	0.6455672623	0.0047713484	0.0001356175	0.0009601439
5	2.525		0.5661037813	0.0003201288	-0.000003538	0.0001134477	0.5661975923	0.0003186268	4.16410131376E-006	0.0001136875	5.9851460781	0.0014175784	-0.000046169	0.0003689778		0.0296687007	0.0012295196	0.0003071007	0.0006199067	0.0296165421	0.0012283684	-0.0003075921	0.0006209286	-0.2064935756	0.0084812778	-4.00313424037E-005	0.0001623016		0.6666744407	2.32958526724E-005	-1.54779064317E-009	0.000000006	0.6660143199	0.00003522	-7.59970400029E-009	3.08375550904E-008
3	2.3		0.6291276947	0.0008248799	2.07625242307E-005	0.0002110677	0.6369921311	0.0007818704	5.38225785131E-005	0.0002723977	3.5801026447	0.001489051	0.0001753225	0.0003751814		0.0306633432	0.0030761498	0.0006892102	0.0011471369	0.0259005712	0.0027788328	-0.0013234735	0.0013880877	0.3148393435	0.0310724996	-0.0110951589	0.011111846		0.6666185399	0	-1.78292635312E-006	0.000001777	0.6661922435	4.44589373266E-005	-5.39989481815E-006	4.24871230119E-006
5	2.55		0.5666637527	0.0003189004	-4.30008201637E-005	0.0001178405	0.5635244718	0.0003252642	3.32822827562E-005	0.0001098769	6.4939568432	0.0003504348	8.67561505942E-005	0.0003648978		0.0289827836	0.0012411571	6.02575231145E-005	0.0006305705	0.030727719	0.0012799424	-0.000054234	0.0005975169	-0.1571485403	0.0084642383	0.0003869186	0.0053425216		0.6666718249	2.0649566355E-005	1.14314739195E-008	1.56355156123E-007	0.6660076417	2.41134984071E-005	7.44107090823E-008	6.94553334096E-007
5	2.575		0.5648097888	0.0006431976	4.35654485942E-005	0.0002440652	0.5583840853	0.0006661833	-3.57069089785E-005	0.0002133544	6.9976451461	0.0006480096	-2.79404763338E-005	0.0006984666		0.0296229358	0.0025811663	-6.2650795897E-005	0.0013622624	0.0333092713	0.0027581596	-3.31672347436E-005	0.0012338868	0.0008221782	0.0206382277	-0.0003084898	0.0211088587		0.6666671161	2.35008314463E-006	-7.17682381736E-009	5.32935864763E-007	0.6659686792	5.12727609405E-005	-1.12041443022E-006	2.903176422E-006
5	2.625		0.5560866747	0.0004648944	-9.17437360153E-005	0.0001981666	0.5429539667	0.000498045	0.000057415	0.0001538038	7.9660485445	0.0008898052	0.0001795268	0.0004302248		0.028153032	0.0018222198	0.000202159	0.0010830122	0.0357389798	0.0020686138	3.27186183485E-005	0.0008961792	0.5321550287	0.0356737511	0.0029997286	0.0239776789		0.6666566383	0	5.87530482376E-008	4.67336173586E-007	0.6659186066	3.88005559954E-005	2.61605414526E-006	4.21776674911E-006
5	2.65		0.5487094456	0.000546517	8.85225673413E-005	0.0002388201	0.5320780219	0.0005971449	-3.33567852129E-005	0.0001758844	8.4214198158	0.0012566389	-0.0001754355	0.0004352782		0.0304427908	0.0022795642	-0.000406945	0.0013565208	0.0410952972	0.0027025036	0.000329458	0.0010948291	0.9368689406	0.0641966933	-0.0118819914	0.0307712877		0.6666506216	0	-2.08084835144E-007	5.37757565235E-007	0.6658044218	0.00005236	-1.40635968849E-006	6.22506852752E-006
5	2.75		0.5017910942	0.0010617019	0.00106181	0.0005551569	0.470979768	0.0012225672	-0.0002165038	0.0003745993	9.9573841184	0.0031216738	-0.0010223317	0.0004704486		0.0320791535	0.005078005	0.0006765628	0.0034755177	0.0530450431	0.0066424466	-0.0003581935	0.002717007	1.8793125599	0.217071023	0.0101444614	0.0447318894		0.6666433691	4.54778188287E-006	1.29745086244E-007	5.58251169087E-007	0.6653712829	0.0001475053	3.73880929974E-006	2.74680719228E-005
5	2.85		0.432228262	0.0008314546	2.93568237637E-005	0.0004723052	0.390635097	0.0009868655	-2.16173411502E-005	0.0003231537	10.9627412009	0.0020398358	1.49236836987E-005	0.0003981018		0.0388445527	0.0044319976	-0.0021584374	0.0033036197	0.0721448432	0.006039921	0.0020698455	0.00272568	1.6804652267	0.1298488755	0.0145671983	0.0346401188		0.6666494533	5.84079901218E-006	1.51244633507E-007	3.56448934519E-007	0.6642449198	0.0001843094	-5.69005800209E-006	0.000037251
5	2.475		0.5582912388	0.0004677845	6.56168994804E-005	0.0001525951	0.5648827913	0.0004509755	-0.000080387	0.0001761788	4.9735402426	0.0004962909	-0.0002857579	0.0004979273		0.0323489334	0.0018572288	-9.02823158846E-005	0.0008431451	0.0285963341	0.0017415718	0.0001922643	0.000941582	0.0025075485	0.0144716151	0.0027560593	0.0146014695		0.6666674525	8.1108869656E-006	1.37422764151E-007	0.000000728	0.6659844824	3.83305563648E-005	1.01734774235E-006	2.06557953047E-006
5	2.45		0.5510582624	0.0007474672	-1.32340526912E-005	0.0002367613	0.5610249024	0.0007072116	2.28801037086E-005	0.0002892133	4.4813104828	0.0010988496	9.31243967046E-005	0.0007296032		0.0339710918	0.0030271053	0.0007745911	0.0013500701	0.0281618621	0.0027438519	-0.0009341728	0.0015510921	0.2462514323	0.0346467175	-0.0180387085	0.0324858858		0.6666525998	4.47352614306E-006	-1.10160366012E-006	1.99209433065E-006	0.6659559381	5.72890873469E-005	-2.03369652874E-006	4.80916866152E-006
5	2.425		0.542609256	0.0005419211	-3.24647608562E-005	0.0001643122	0.5559296873	0.0005044083	8.89259114207E-005	0.0002120679	4.0070974478	0.0009917994	0.0001758656	0.0004549009		0.0370603254	0.0022964057	-6.69985726609E-005	0.0009868452	0.0291328456	0.0020110304	5.17837303433E-005	0.0011774772	0.573329927	0.0405914273	-0.0044021433	0.0258411548		0.6666238928	4.28520020507E-006	-3.39500801348E-007	1.97915215869E-006	0.6658944052	0.000042852	-6.7669991424E-007	4.47715940712E-006
5	2.35		0.5040195258	0.0007088629	-8.65650620814E-006	0.0002102503	0.5280211205	0.0006310338	-8.41629446005E-005	0.0003083917	2.7254680048	0.0017805949	-0.0001697114	0.0003796296		0.0447572772	0.0032371985	7.85202526964E-005	0.0013623903	0.0296077787	0.0026309586	0.0008077761	0.0017911815	1.4903826885	0.1028205033	0.0266997118	0.0326354302		0.6664217408	1.61971349632E-005	4.39046951928E-006	5.37881570411E-006	0.6656724396	6.61245265914E-005	0.000010269	1.18033716479E-005
3	2.4		0.6454034049	0.0005245689	-8.34863127228E-005	0.0001338059	0.6497465376	0.0005087569	0.0001388927	0.0001562469	4.6036355219	0.0005980009	0.0002578433	0.0003278772		0.0272677525	0.0018883641	0.0004256203	0.0006642315	0.0248708642	0.0017810592	-0.0005584572	0.0007562262	0.0989013804	0.007953593	-0.0046333973	0.0057788126		0.6666586633	4.57463221745E-006	-4.48477357952E-007	5.60189940035E-007	0.6662514697	2.71924594453E-005	-1.14767539196E-006	1.47780256336E-006
6	3.2		0.0964458181	0.0092580896	0.000892609	0.005872824	0.0699288509	0.0099281991	0.0131139375	0.0048799815	11.9849507784	0.0021141584	-0.0027531137	0.0010027462		0.0982811608	0.0806959219	0.0958637105	0.0628653984	0.1434340123	0.097091204	-0.0057585908	0.0585843635	0.0400151213	0.0262752271	-0.0009835771	0.0154585743		0.6666663805	2.40883158728E-006	-0.000000007	1.10772289047E-007	0.5583728857	0.0566743504	0.0047916138	0.0098354349
6	2.525		0.5376383942	0.0003385503	-5.14135255445E-005	0.0001273799	0.5377792125	0.0003381405	5.34463475743E-005	0.0001276016	5.9816637129	0.0005216525	0.0001624761	0.0004428012		0.0305874958	0.0013366797	-6.33145234289E-005	0.000711184	0.0305146337	0.0013349758	7.9361859627E-005	0.000712997	-0.3459549449	0.0144676514	4.3532749401E-005	0.0006786153		0.6666771802	0.000016341	1.47915049419E-009	1.99083726885E-008	0.6659081856	0.000028664	1.95223435646E-007	9.42312237932E-007
6	2.55		0.5386683791	0.0006135643	-6.56897330488E-005	0.0002511742	0.5339155026	0.0006287135	4.83966956498E-005	0.0002286646	6.6091106519	0.0004129324	0.0001811754	0.0008119284		0.0288510579	0.0023911116	0.0002847143	0.0013985521	0.0315765267	0.0024995884	-0.0002814487	0.0013039373	-0.2499184137	0.0261079536	0.0061583409	0.019303915		0.6666730174	0.000003281	1.45229050756E-007	4.54872018444E-007	0.6659078477	5.27000796135E-005	-5.27969154641E-008	2.72469629772E-006
6	2.575		0.5360618748	0.0004649165	-0.0001145575	0.0001938039	0.5263086024	0.0004889992	5.24522188194E-005	0.000162974	7.2271832995	0.0005682102	0.0002752488	0.0005616003		0.029967222	0.0018938351	-0.0004816501	0.0010866125	0.0355818812	0.0020722689	0.0003282332	0.0009634881	0.0928335053	0.0260330552	-0.0089351277	0.0264198041		0.6666652132	1.17462997112E-005	-1.76462482498E-007	5.21141175486E-007	0.6658360802	0.000042555	-1.743370337E-006	3.22034859458E-006
6	2.625		0.5213481218	0.0005820455	-0.0003662591	0.0002763786	0.501027883	0.0006424711	0.0001421245	0.0001999339	8.3967435176	0.0014579642	0.0007460973	0.0005895797		0.0294646051	0.002408289	0.0012910739	0.0015957689	0.0418245282	0.002870664	-0.000561865	0.0012793873	1.1804180757	0.1172124148	0.0382250116	0.0527893948		0.666649669	1.50174333272E-005	5.5372673805E-007	7.80272407722E-007	0.6656876563	6.04100744645E-005	1.03815244907E-005	9.03694459657E-006
6	2.65		0.5096068824	0.0003640985	-0.0001317784	0.0001870666	0.4836651124	0.0004121056	5.26935757565E-005	0.0001287395	8.9310641082	0.0009994455	0.0003474096	0.0003167184		0.0287147336	0.0015563857	0.0001569309	0.0010971384	0.0448827903	0.0019390658	-8.76935875263E-005	0.0008503595	1.8118106872	0.078134502	0.0143861001	0.0348948463		0.6666434719	6.5844250471E-006	1.82076993382E-007	4.51789963033E-007	0.6655836174	4.41696659942E-005	1.43938642878E-006	7.42207912552E-006
6	2.75		0.4345217385	0.0006389801	0.0001961385	0.0004006426	0.3861717595	0.0007733509	-0.000052581	0.0002653008	10.5964149971	0.0020202512	-0.0001065094	0.0003884075		0.0309498487	0.0032353178	0.001055134	0.0027251965	0.0659680018	0.0044817826	-0.0002441245	0.0021572238	2.8821190324	0.1791411337	0.0110612068	0.0496698268		0.6666403111	4.30125057191E-006	1.01805083232E-007	0.000000456	0.6644789128	0.0001357452	1.7002287905E-005	3.40491532768E-005
6	2.85		0.3318837685	0.0015369895	-3.50035443029E-005	0.0010297496	0.2729455932	0.0018602354	-0.0004932533	0.000750139	11.4660658077	0.0031544085	0.0007602936	0.0009351622		0.0381937116	0.0089728487	0.0057290137	0.0080909542	0.0850084499	0.011876708	0.0019773672	0.0069703478	1.5910562908	0.2010073987	0.0618724415	0.0886800165		0.66665424	0	4.83153094617E-007	6.94286693686E-007	0.66117816	0.0006574444	0.0002736136	0.0001826928
6	2.475		0.5258738184	0.0003595485	-3.21264683636E-005	0.0001201853	0.5359177371	0.0003430617	6.05225335426E-005	0.0001440869	4.7374823986	0.0004870688	0.0001668083	0.0004119388		0.0357205051	0.0014896015	-0.0001098585	0.0007074944	0.029870408	0.001359625	0.0001420059	0.0008075088	0.1145218061	0.0193644841	0.0045503246	0.0198410782		0.6666622579	1.11157735293E-005	2.0939590717E-007	9.07498289458E-007	0.6658325793	2.31393278136E-005	4.20135654632E-007	2.37419616877E-006
6	2.45		0.5146798244	0.0008245726	-2.43296262173E-005	0.0002574044	0.5299161242	0.0007640093	0.000019073	0.0003360901	4.1399786822	0.0015172342	6.4943467504E-005	0.000836104		0.0401799199	0.0036074325	0.0001427531	0.0016234959	0.030831334	0.0031428421	-0.0003973035	0.0019644619	0.648129105	0.079985102	-0.0174551803	0.0599655423		0.6666288124	3.80528187515E-006	-1.0443236778E-006	3.58160672955E-006	0.6657403778	7.55326885451E-005	-3.15457933045E-006	8.45352934919E-006
3	2.5		0.6528257075	0.0005560299	6.26925000256E-005	0.0001592809	0.6537181132	0.0005524231	-6.10922148867E-005	0.0001647755	5.7095611695	0.0001450187	-0.0001601788	0.0004326594		0.0249912336	0.0018971637	0.0001444061	0.000776822	0.0244816661	0.0018737932	-0.0001669494	0.0007993914	-0.0266582075	0.0036158201	-0.0001143082	0.0016289543		0.6666694506	4.12777705499E-006	-7.43406411408E-009	1.02833624892E-007	0.6662756026	2.72915326618E-005	-1.64387396886E-007	3.7075284598E-007
6	2.425		0.5004770234	0.0003719268	1.48076450703E-005	0.0001160748	0.5210879855	0.0003354291	3.89932617981E-006	0.000161359	3.5717183536	0.0008319681	1.75174300424E-005	0.0003365101		0.0412224878	0.0016451403	8.44638245028E-005	0.0007286953	0.0288035424	0.0013746158	-0.0003803973	0.0009157476	1.218759587	0.0540702925	-0.0191797615	0.0373842949		0.6665697381	1.52507154643E-005	-1.50872164698E-006	2.99786679661E-006	0.6656995682	3.29453107964E-005	-3.68891979707E-006	5.06034106889E-006
6	2.35		0.438158021	0.0008639794	1.71308730233E-005	0.0002670879	0.4761315923	0.0007284848	-0.0002458969	0.0004052972	2.1096898574	0.0024173791	-0.0004211783	0.0004820623		0.0570372679	0.0044664442	-0.0003435048	0.0019565798	0.0309509061	0.0033286329	-0.0003099758	0.0024995448	2.8568151586	0.2139673593	-0.0164376112	0.0640053933		0.6660114239	4.95435860641E-005	-3.4732215018E-006	1.45691227004E-005	0.665135068	0.0001107131	-1.10919027282E-005	2.36354514558E-005
7	3.2		0.0387359732	0.0058037956	-0.010072802	0.0049376572	0.0214189289	0.0065051233	0.0021289216	0.0045509944	11.9976694881	0.0007001139	-0.0002187601	0.0004822641		0.0320002864	0.0571635304	0.0195859864	0.0454503641	0.0743120817	0.0604516308	-0.0140818039	0.0471948452	0.00624557	0.0048755442	-0.0011102849	0.0037690675		0.6666666285	0	-6.81182211585E-009	2.30893021988E-008	0.2366844979	0.2901363003	0.0774156981	0.0844423349
7	2.525		0.5156732135	0.0003971185	-2.51117665555E-005	0.0001551901	0.5158708512	0.0003983246	2.53855994348E-005	0.0001557206	5.9781211074	0.0007536385	4.13443483316E-006	0.0005698616		0.0322185375	0.0016186517	0.0001544839	0.0008919184	0.0321054307	0.0016158859	-0.0001594147	0.0008941128	-0.5275601241	0.0243201544	-8.5738617529E-005	0.0006032789		0.6666801826	7.30072419909E-006	-3.24962068183E-009	1.62798174713E-008	0.6657869906	3.93156030235E-005	-0.000000059	8.71472066907E-008
7	2.55		0.5167261502	0.0003476235	1.75188313237E-006	0.0001466958	0.5100987681	0.0003568319	1.2337975138E-006	0.0001312647	6.7264042429	0.0002435344	-9.37191445258E-005	0.0004903119		0.0308336591	0.0014271282	0.0001756951	0.0008395191	0.0346308892	0.0015100174	-0.0001276139	0.0007747206	-0.3214459005	0.0218474062	0.0007978495	0.0176434944		0.6666733287	0.000016362	1.64814363881E-008	3.4392465297E-007	0.6657615313	0.000032724	5.89309511601E-007	1.56714751917E-006
7	2.575		0.5127507636	0.0005696075	-6.86008996196E-005	0.0002617049	0.4990981008	0.0006061322	9.34882111323E-006	0.000211256	7.4595874146	0.0009191512	0.0003868179	0.0007834086		0.0286314003	0.0023241426	4.61958537749E-005	0.0014766963	0.036142395	0.0025992046	0.0001451901	0.0012800739	0.2449571848	0.0608976355	0.0231936257	0.0647226686		0.6666630936	4.29528681816E-006	3.7052776541E-007	1.03769634734E-006	0.665742626	5.87371638317E-005	1.84068203656E-006	6.02370343969E-006
7	2.625		0.4909750133	0.0003715602	-4.87359013182E-005	0.0001944932	0.4618876506	0.0004210184	5.16261579692E-006	0.0001339663	8.8206141261	0.0010023793	0.0001513248	0.0003875364		0.0292365362	0.0015946315	7.61046975971E-005	0.0011574381	0.0471729595	0.0020104968	0.0003129779	0.0009033787	2.2570065957	0.1014874288	0.0219686918	0.0531574076		0.6666412438	6.60375350897E-006	2.48736092427E-007	0.000000605	0.6654370643	4.98572456441E-005	4.55105044121E-006	8.5836483801E-006
7	2.65		0.4727892669	0.0004230721	0.000169816	0.0002403701	0.4351462826	0.0004977627	-2.69993922448E-005	0.0001587714	9.4241282767	0.0014659738	-0.0002262726	0.0004159215		0.0291316883	0.0018922516	-0.000350794	0.0014617301	0.0536251411	0.0025045481	0.0002845234	0.0011395584	3.2462861397	0.1621202043	-0.0012755481	0.0734069719		0.6666345457	0	-9.53212087676E-009	7.30344472071E-007	0.6651879384	0.000059759	-3.2503174496E-006	1.41242775428E-005
7	2.75		0.3631348332	0.0014107852	0.0001465881	0.0009885714	0.2954483444	0.0017745858	-7.57955789494E-005	0.0006813651	11.1148576779	0.0042345153	0.00017532	0.0010644789		0.0290979501	0.007746242	-0.0004346396	0.0070950866	0.0771198114	0.0113805591	-0.0001943661	0.0059794095	3.3729823898	0.4457102775	0.0066461954	0.1582043372		0.6666426194	0	4.94942146202E-008	1.13152340465E-006	0.662748206	0.0005043874	-1.24453596532E-005	0.0001425597
7	2.85		0.243080603	0.0017427926	-0.001371033	0.0012557717	0.17540972	0.0021228072	0.0006749733	0.000972225	11.7520909732	0.0027094926	-0.000595896	0.001005002		0.038439416	0.0115188039	-0.0022926611	0.0104674248	0.0937341135	0.0153492382	0.0037799845	0.0096789563	1.1674177059	0.1725757572	0.0353976876	0.0896824235		0.6666592203	4.74815004888E-006	2.27124453123E-007	5.73174775594E-007	0.6535711437	0.0017135406	0.0001855177	0.0004105413
3	2.6		0.6530780379	0.0007011498	-5.77704464022E-005	0.0002143689	0.6505008105	0.0007136583	4.69059351442E-005	0.0001944933	6.8338560245	0.0005092784	0.0001655216	0.0005203511		0.0235773388	0.0023982685	-0.0005666573	0.0010240886	0.0249407216	0.0024797884	0.0004601943	0.0009392952	0.0155036725	0.0054776413	-0.0028716862	0.0054604428		0.6666667385	3.41990216287E-006	-1.26763131421E-007	2.40698975988E-007	0.6662835887	3.51685019937E-005	-8.15425749647E-007	1.36355313539E-006
7	2.475		0.4991903774	0.0004449358	-0.000061279	0.0001554259	0.5131864209	0.0004171301	0.0001104252	0.0001948896	4.4998392486	0.000707067	0.0003057893	0.0005596117		0.0369370554	0.0019255455	2.39515702348E-005	0.0009509369	0.0287632966	0.0017118931	1.73459217555E-005	0.001111868	0.309354606	0.0411548374	-0.0083988481	0.0404991127		0.6666539885	0	-3.63203240294E-007	1.75694730187E-006	0.6657262149	4.36337890875E-005	4.97604276094E-008	4.4632906346E-006
7	2.45		0.4823913042	0.0005775936	-2.11843906237E-005	0.0001872762	0.5038902299	0.000521445	0.0001117487	0.0002545338	3.7990459657	0.0012786484	0.0002603425	0.0006184221		0.0428025645	0.0026702012	0.0004327903	0.0012105941	0.0297225222	0.0022156008	-0.0005425932	0.0014922307	1.2736415107	0.1189137548	-0.0035705117	0.0821412285		0.6665899369	1.45905121406E-005	-2.38751511025E-007	5.08916777242E-006	0.6655839638	6.11332979235E-005	-3.08093676493E-006	8.72894169396E-006
7	2.425		0.460596327	0.0004830362	-1.89735694622E-005	0.0001546699	0.4901176972	0.0004233318	-0.000023682	0.0002256308	3.1430492688	0.0012846479	-3.07721444792E-005	0.0004559249		0.0469535737	0.0023117933	-0.0001806455	0.0010540172	0.0286631647	0.0018313625	7.91122143823E-005	0.0013463589	2.2734275268	0.1351048511	0.0001084831	0.0632386136		0.6664653478	2.02675269942E-005	-1.54939178895E-007	5.82949647295E-006	0.6654386782	5.7325223102E-005	-5.58130670255E-007	1.01046130987E-005
7	2.35		0.367965027	0.0008923383	5.88842372791E-005	0.0003053923	0.4231352763	0.000719188	8.16323664234E-005	0.0004657549	1.5541765898	0.0025486909	0.0001638666	0.0005659141		0.0669787228	0.0050233983	-0.0002389936	0.0024697081	0.0286158823	0.003532574	0.0004868875	0.0030812574	4.1274837155	0.2916879835	0.0009501106	0.095470285		0.6651707777	0.0001066886	-1.58590979556E-006	3.38585018981E-005	0.6643431292	0.0001586562	7.50430064182E-006	4.34933226607E-005
8	3.2		0.0083491548	0.0053988002	0.0059161362	0.006762355	-0.0009084525	0.0056521613	-0.0045050008	0.0065843138	12.0000477392	0.0003029886	0.0002441618	0.0003573227		-0.0340629059	0.0503949187	-0.02056715	0.0517091727	-0.0234302843	0.0499955234	0.0249762839	0.0523055601	-0.0005229636	0.0011866471	0.0005950044	0.0012443444		0.6666666695	1.53094877873E-006	3.19452548954E-009	6.66783344485E-009	0.0244261011	0.4275265606	-0.0190573652	0.0683011932
8	2.525		0.4979180955	0.0004016974	0.000097687	0.0001622721	0.4981792882	0.0004037076	-8.50337863918E-005	0.0001629778	5.9745260819	0.0007536385	-0.0002817509	0.0006203033		0.0327761922	0.0016876939	-3.27023551001E-005	0.000944307	0.0326333997	0.0016836269	7.52261298356E-005	0.0009472621	-0.7205805825	0.0331762166	-0.0002716346	0.0015604556		0.6666826893	2.12850858012E-005	-5.81762714644E-009	3.47097534691E-008	0.665696494	4.06487120185E-005	5.98900005135E-007	1.03206253093E-006
8	2.55		0.4990145631	0.0004025548	8.86509677211E-006	0.000181563	0.4903153048	0.0004217946	6.15143305122E-006	0.0001590138	6.845099155	0.0006075453	-2.6233580672E-005	0.0006227653		0.0302714725	0.0016573409	-2.71506614676E-005	0.0010520731	0.0351929308	0.0017808149	7.58631682067E-005	0.0009575138	-0.3854392248	0.0349582806	-0.0016520636	0.031119351		0.6666733587	1.49296118084E-005	-2.82197924129E-008	5.13222963733E-007	0.6656766161	4.01992100473E-005	5.39791694542E-007	2.94462977285E-006
8	2.575		0.4932108725	0.0005279009	1.53676855845E-005	0.0002648967	0.4751102338	0.0005716895	-0.000010237	0.0002054512	7.6932293674	0.001030418	1.24364100539E-005	0.0007822008		0.0278773096	0.0021714066	0.0003027762	0.0015100165	0.0380501046	0.00249193	-0.0001875303	0.0012699377	0.5839830417	0.0964226606	0.0243167546	0.0869504428		0.6666593043	9.88231509165E-006	0.000000314	1.14338524199E-006	0.6656158344	5.82553883094E-005	3.06589014302E-006	8.1072492083E-006
8	2.625		0.4624552444	0.000467608	2.71082075429E-005	0.0002798245	0.4229396187	0.0005526548	-1.77376154743E-005	0.0001842092	9.2345741318	0.001614182	2.76146969302E-005	0.0005782795		0.0264862746	0.0021120088	-0.000191585	0.0016792356	0.0511779012	0.0028033497	1.4025428116E-005	0.0013083569	3.5977415226	0.2101056402	0.0034029489	0.112640686		0.6666342167	0	0.00000003	1.02509309419E-006	0.6651757177	7.269008305E-005	-3.2062260494E-006	1.64909149836E-005
8	2.65		0.4368778884	0.0005830957	-0.0002250741	0.0003773724	0.3850212044	0.0007149923	7.4480302624E-005	0.000244742	9.8935606809	0.0022252992	0.0001957647	0.0006938457		0.0257260645	0.0028124483	-0.0010203601	0.00233699	0.0586575055	0.0039169409	0.0006138945	0.0018576011	4.8450287398	0.3727607982	-0.0867573804	0.1720499985		0.66662854	1.07243647795E-005	-6.93408289812E-007	1.35584639523E-006	0.6647619241	0.0001168661	-1.2235332651E-005	3.07252561091E-005
3	2.7		0.6447881215	0.0005109988	-0.0002223302	0.000161947	0.6387644138	0.0005327621	0.0001432212	0.0001319023	7.9067579638	0.0007930686	0.0003303542	0.0002841907		0.0268010778	0.0018288743	-0.0003721155	0.0008347702	0.030391535	0.0019872435	0.0003464601	0.0007025596	0.2060090967	0.0136851526	-0.0027950921	0.0070014244		0.6666603951	0.000004566	-9.25862391385E-008	2.30760079906E-007	0.6662035838	0.000027961	-2.43242197548E-007	2.31992235231E-006
8	2.75		0.2912245489	0.0010649597	-0.0005836753	0.0008062252	0.2061644439	0.0013796162	0.0003718265	0.0005757147	11.4959856582	0.0027958175	-0.0004525727	0.0008505017		0.0297099216	0.0066748468	-0.0016709034	0.0061350901	0.0964733165	0.009803946	-0.0019736935	0.0057200473	3.5180258129	0.3226920746	-0.0825337654	0.1396005748		0.6666461445	3.6838129804E-006	-0.000000481	8.15822378987E-007	0.6580388491	0.0007392725	-0.0001988989	0.0002003198
8	2.85		0.1597968373	0.0029286299	-0.0008586139	0.0022240286	0.0919633366	0.0034832176	0.0007125794	0.0019143899	11.9058212076	0.0032606121	-0.0006250131	0.0015576017		0.0356281878	0.0204563746	-0.0018510508	0.0179722824	0.0830990947	0.0252969186	-0.0028897561	0.0192188971	0.6449524494	0.173231573	-0.025926998	0.1178564715		0.6666631583	4.95426199771E-006	-1.40898876941E-007	6.41788895906E-007	0.6303721983	0.0075511831	-0.0007067641	0.0014610637
8	2.475		0.4741142403	0.0004547968	0.000025785	0.0001592379	0.4927972836	0.0004191693	-4.96543699806E-005	0.0002070098	4.2584773802	0.0008235386	-8.27094064997E-005	0.0005995679		0.0401204914	0.0020287819	0.000194492	0.0009984597	0.0291865792	0.0017490696	-0.0001183476	0.0011960736	0.7012906855	0.0698547417	0.0022870072	0.0615824355		0.6666375975	7.62535773214E-006	6.69179040311E-008	2.60921533893E-006	0.6655681291	5.00028145543E-005	1.13455501739E-006	6.33884350366E-006
8	2.45		0.4516385363	0.0006483256	-9.26884347693E-006	0.0002209032	0.4804636496	0.0005726909	0.000018985	0.0003146052	3.4595717348	0.0016817567	0.0001228611	0.0007607468		0.0438761837	0.0029671346	0.0005834201	0.0014547593	0.027060224	0.0024036208	-0.0006759935	0.0018265331	2.134520068	0.1750290188	-0.009329442	0.1185213896		0.6665302769	1.14276784013E-005	-6.9694348865E-007	7.51729798171E-006	0.6654452932	7.38832771761E-005	-3.12134328997E-006	1.41579286336E-005
8	2.425		0.4204657516	0.0009118895	0.0001080504	0.0002968028	0.4607215159	0.0007701109	-0.000072297	0.0004492538	2.7238877723	0.0027654677	-0.000018565	0.0008874094		0.0538584244	0.0045593695	-0.000143728	0.0021734656	0.0283505125	0.0034204684	-0.000315765	0.0027890651	3.9900235046	0.4916055847	-0.0035159335	0.2075065858		0.6662560746	4.5454296545E-005	-0.000000702	2.01812183601E-005	0.6650937252	0.0001222421	-1.06360597331E-005	2.78811018885E-005
8	2.35		0.2905611574	0.001775809	0.0001578187	0.0006782234	0.3664254153	0.0013769731	-0.0001983609	0.001012297	1.0675025521	0.0048542418	3.8059158309E-005	0.0013063603		0.0785509219	0.0107930355	0.0011808771	0.0059521794	0.0254078494	0.0075056988	4.1675634351E-005	0.0069766116	5.1054741902	0.6451858871	0.0593728869	0.2549065759		0.6632436979	0.000430719	4.06236309822E-005	0.000168315	0.662790027	0.0004760626	3.37095358319E-005	0.0001440244
10	3.2		0.0060983246	0.0019277991	-0.00255338	0.0018637005	0.0040536121	0.0019510635	0.0026836764	0.0018722938	11.9999421414	0.0001477657	-3.79354217631E-005	2.64688796864E-005		0.004167339	0.0137301796	-0.0035726153	0.0136210563	0.0051642061	0.0139451322	0.0051770096	0.0136046093	1.37916088955E-005	0.000028388	1.01861089899E-005	2.73803322584E-005		0.6666666666	0	4.29134247768E-011	1.17372581568E-010	0.0014947712	0.2352608403	0.0067130381	0.0260612549
10	2.525		0.4702591925	0.0004636639	-5.18100739675E-005	0.0001975041	0.47065624	0.0004626753	5.12912253448E-005	0.0001985696	5.9671851137	0.0004193253	0.0002015706	0.0008074586		0.0335051732	0.0019890928	-0.000207655	0.0011733561	0.0332900559	0.0019834097	0.0002068363	0.0011778057	-1.2126812556	0.0634525751	0.0002468042	0.0021874598		0.6666880598	2.2556112359E-005	0.000000004	4.09392376976E-008	0.6655303234	5.20911101693E-005	-1.95151431239E-008	2.88663445983E-007
10	2.55		0.4711416733	0.0005122129	-8.00698428369E-005	0.0002500492	0.4576755585	0.0005420348	1.66290985282E-005	0.0002114574	7.0866306465	0.0006544241	0.00084228	0.0009469537		0.0307769462	0.0021945029	-3.37222162172E-005	0.0014731164	0.038478586	0.0024247007	-8.42843596618E-005	0.001328957	-0.5534143008	0.1384591369	0.0368396354	0.1109656368		0.666673767	1.24029410376E-005	4.54155604508E-007	1.37372929671E-006	0.6654538259	6.48441763082E-005	-5.98108975093E-007	0.000007954
10	2.575		0.4613297753	0.0013699312	7.16279709325E-006	0.0007519496	0.4328742427	0.0015457226	-0.0001376712	0.0005440089	8.1611667287	0.0037341673	-0.0001599091	0.0023187595		0.0284214992	0.0060484436	-0.0004383938	0.0044402865	0.0453773664	0.007465299	0.000445626	0.0036121232	1.8706580785	0.9677303484	-0.118069756	0.4053905436		0.6666494963	7.56282498494E-006	-1.03422915636E-006	3.84525394816E-006	0.6652713495	0.0002025087	-0.000000705	3.3091131441E-005
2	0.6		0.5927752869	0.0049165772	-8.83369478694E-005	0.0011142068	0.5947031484	0.0048481277	0.0001904363	0.0011943765	0.1376416544	0.0011067111	-2.46694964492E-005	0.0002852002		0.075089636	0.0277815219	-0.003900493	0.0094992555	0.0722951227	0.0270770387	0.0030634954	0.0099652954	0.0082544248	0.0028087978	-0.0004467142	0.0010931993		0.6654408268	0.0004591314	-6.55132502118E-005	0.000177205	0.6652965571	0.0004815729	-7.32442551162E-006	2.14704564366E-005
3	2.8		0.6313988336	0.000797464	-1.83414467819E-005	0.0002790995	0.622124314	0.0008487832	1.18545938318E-005	0.0002112591	8.8643611571	0.0016627071	0.000004703	0.0002853035		0.0266128802	0.0029382973	7.43716477406E-006	0.0014494976	0.0322282373	0.0033197017	-0.000114749	0.0011605082	0.3964588422	0.0385593751	-0.0024627595	0.0095320426		0.6666566283	0.000002296	-6.34728001489E-008	2.49846373567E-007	0.6661611998	4.91088862161E-005	-9.90403009168E-007	5.10629255862E-006
10	2.625		0.4059353091	0.0007381561	-0.000018188	0.0005301737	0.3398207932	0.0009401015	-0.000062477	0.0003490408	10.022827571	0.0032167334	0.0004982017	0.0012889625		0.0224734388	0.0036959625	0.0002679403	0.0034008514	0.0649027353	0.0054253333	-0.0003701107	0.0028497218	7.613545704	1.5016633127	-0.0288133598	0.5136455154		0.6666200646	0	-1.3913932386E-007	3.07068851799E-006	0.6641973116	0.0001863807	5.98949499386E-007	6.07459029675E-005
10	2.65		0.3626518883	0.002229807	-0.0001583831	0.0017569016	0.2767060677	0.0029485074	7.82928445295E-005	0.0011681302	10.7278570287	0.0094596848	0.0003866275	0.0032960624		0.0196860131	0.0122760979	0.0006548536	0.0120358805	0.0765285306	0.0186655414	-0.000571819	0.0103858896	8.22105437	1.956803783	0.068723787	1.0288087359		0.6666225769	1.05263670224E-005	3.79122206205E-007	5.55267752493E-006	0.6628217927	0.0008370558	1.00283415974E-006	0.0003092205
10	2.75		0.1665435731	0.0032526803	-0.0013203371	0.0028751905	0.0725145547	0.0038550394	0.0020994886	0.0022885796	11.8812903575	0.0052562194	-0.0025837831	0.0025345225		0.0144118657	0.0219737166	0.0038176226	0.0228636865	0.0599582584	0.0255882286	-0.0029502157	0.022307229	1.32182423	0.471275872	-0.0184626928	0.3330333199		0.6666608852	1.90776250905E-006	-8.1912521231E-008	1.45743931898E-006	0.6366259533	0.0084828729	6.4751384348E-005	0.0023257571
10	2.85		0.0686422875	0.0024520277	-0.0035449856	0.002267642	0.0201838896	0.0026456954	-0.0005979729	0.002017886	11.9890428517	0.0012807967	0.000333044	0.0009082689		0.0107756818	0.0176498426	-0.0053206087	0.0181778151	0.0362537883	0.0179068919	0.0051376697	0.0180285084	0.1015161063	0.0407390545	0.0107258916	0.0395176735		0.6666662309	2.44605081326E-006	4.6159919121E-008	1.69737588558E-007	0.4820263064	0.0405095109	0.0135904323	0.0106962954
10	2.475		0.4305437936	0.000740923	-7.88018337812E-005	0.0002687681	0.459968971	0.0006577145	0.0001196013	0.0003702942	3.7780140547	0.0018422006	0.000270736	0.0010972103		0.0442284166	0.0034427826	-0.0003541398	0.0017984509	0.0273622884	0.0028280218	0.0008921255	0.002189857	2.0653599796	0.3965670006	-0.0145875126	0.4888042424		0.6665780641	1.97623931543E-005	-2.0093751309E-008	1.68997022501E-005	0.6652908178	9.56742744599E-005	8.59515353939E-006	0.00001866
10	2.45		0.3904892936	0.0010336235	-0.000022697	0.0003572754	0.4375608582	0.0008554856	4.98331311291E-005	0.0005350312	2.7921444023	0.0033394021	0.0003181867	0.0014719894		0.0565503119	0.0054523492	-0.0002583681	0.0026840214	0.0267735165	0.0039829089	0.0001108826	0.0033118367	5.4157653775	1.1328211359	-0.0987814817	0.6828400673		0.6662396704	7.21838470735E-005	-0.000008027	5.91453027229E-005	0.6648198116	0.0001618077	-2.13318350098E-006	4.11618449542E-005
10	2.425		0.3365180783	0.0026229938	-0.0001579465	0.0009945102	0.4037988211	0.0020459168	-0.0006770789	0.001504368	1.9307918591	0.009171599	-0.0016649498	0.0037087558		0.0650229854	0.0151305951	-0.0005762841	0.0081016789	0.0212217174	0.0103389792	3.226519753E-005	0.0096017704	7.777314611	2.6643792625	-0.126430381	2.2612650728		0.6653882909	0.0004060835	-5.49645316453E-006	0.0002661183	0.6641481952	0.0005304974	-2.47665848416E-005	0.0001878229
10	2.35		0.1479450621	0.003800326	-0.0003360842	0.0017904702	0.2548491789	0.0028640606	0.0012891679	0.0025156104	0.4042653407	0.0082201697	-0.0003135879	0.0029784521		0.0924007124	0.0275225607	-0.0058509477	0.0188914464	0.0154146525	0.0190612365	-0.0034656988	0.0204114171	4.8293616726	1.2727434599	-0.2623324476	0.6790654094		0.6484682166	0.004842094	-0.0008628395	0.0025485604	0.6538868571	0.0031543461	-0.0007214753	0.0011173221
12	3.2		0.0028930592	0.0022135611	-0.0001883187	0.0021838721	0.0024309713	0.0022092954	9.80286832601E-005	0.0021803091	11.9999913114	0.0004614995	-3.59759063743E-007	0.000008009		0.0016126844	0.0154198793	0.0031533989	0.0160543989	0.0015717145	0.0153740202	-0.0035148476	0.0159622225	2.27044764582E-006	2.7960699127E-006	-6.19831242639E-007	2.85489146056E-006		0.6666666667	5.37471019389E-006	-2.22012940705E-012	1.01983844304E-011	0.0257749619	0.1682414727	-0.0002980853	0.0073468491
12	2.525		0.4493479895	0.0007412572	-1.8081337834E-005	0.0003229651	0.4499077537	0.0007389161	1.51767094936E-005	0.0003248086	5.9597218446	0.0005334213	6.57099280534E-005	0.0014072825		0.0353184001	0.0032345982	-0.0004940607	0.0019650847	0.0350192192	0.0032222158	0.0004272514	0.0019686317	-1.856716058	0.1618265226	0.0012582364	0.0314650109		0.6666938743	2.69528464628E-005	2.006697488E-008	4.61788208851E-007	0.6653408664	9.61276206962E-005	-1.00962383723E-006	4.37857423606E-006
3	2.9		0.6105258359	0.0010116845	-0.0005473865	0.0003863545	0.5982749272	0.001097821	0.0001829893	0.0002838596	9.6728228591	0.0023274272	0.0003765718	0.0002207759		0.027652656	0.0040074598	0.0009325456	0.0020515833	0.0355722321	0.0046722191	-0.0009636713	0.0016364973	0.5195947323	0.0623981195	-0.0022748516	0.0082506462		0.666655459	2.54979725316E-006	-5.15058302726E-008	1.81754597605E-007	0.6660803356	7.24564270511E-005	6.26274964481E-007	8.72240150627E-006
12	2.55		0.4508034579	0.0015844097	-7.59647349993E-006	0.000827304	0.4321121775	0.0017125952	-0.000045532	0.0006725227	7.3295859015	0.0033922601	0.0001414367	0.0031141813		0.0289089859	0.0068100706	-0.0013625508	0.0049021299	0.0392752288	0.0078123894	0.0010943134	0.0043412739	0.3552737667	5.1263210865	-0.6612438117	5.0909245065		0.6666640006	4.39031908576E-005	-5.17073689576E-006	3.71597124979E-005	0.6653201552	0.0002266385	-6.94843082684E-006	2.98654589331E-005
12	2.575		0.4341371111	0.0022071207	-0.0002531493	0.0013444135	0.3935603529	0.0025887984	0.0001443255	0.0009568876	8.6254842964	0.0080243869	0.0008655005	0.0045841114		0.0261453509	0.0098213458	0.0013527252	0.0083315557	0.0493754987	0.0129411809	-0.0011191694	0.0069003178	4.4594343147	4.0596786754	-0.1156873127	5.0363984811		0.666635987	3.03831587036E-005	-8.20472524357E-007	3.67202960662E-005	0.6649721924	0.0003907112	0.000009526	9.63338940175E-005
12	2.625		0.3496942391	0.0016760821	0.0001148501	0.0014209608	0.2537790304	0.0023141635	-5.18261184058E-005	0.0009835634	10.7061889565	0.0079836932	0.0009965597	0.0040959067		0.0147627507	0.0101527205	-0.0030902015	0.0093807709	0.0819845211	0.0159317849	0.0032711031	0.009034163	10.5369419354	4.1227005101	0.6075438173	2.3011032447		0.6666195159	1.91468756419E-005	0.000002554	9.88858293872E-006	0.6622590929	0.0007564508	-6.79715636643E-005	0.0003101757
12	2.65		0.2889824411	0.0017973376	0.0007069922	0.0016766524	0.1743366707	0.0025042751	-7.31958789563E-005	0.0011644189	11.3382914562	0.0071116485	-0.0006765952	0.0028095383		0.0071723418	0.0118005715	0.0068919078	0.0119714237	0.0840908142	0.0190398135	-0.0059506066	0.0111777544	8.7639355882	1.8348102669	-0.2075838204	0.9267071569		0.6666315771	7.26192768276E-006	-8.31550689044E-007	3.71338763891E-006	0.6587622368	0.0014920113	0.0002388659	0.000568475
12	2.75		0.0945152841	0.0027436572	-0.0002367413	0.0027500196	0.0201464797	0.0031360666	0.000709663	0.002381456	11.9771760209	0.0026953698	-0.000554105	0.0018074432		-0.000288404	0.0201317251	-0.0049070629	0.0197005876	0.0343545411	0.0213191971	0.009294967	0.0198140312	0.3959201759	0.1790370009	0.0780304161	0.1552500747		0.666665248	0	2.80567199647E-007	5.56840593087E-007	0.5545605358	0.0267230572	0.0030350962	0.0072692809
12	2.85		0.0268510593	0.0020587029	9.00234543895E-005	0.0021330728	0.0009757281	0.0021482922	-0.0003250485	0.0020410857	11.999591812	0.000535791	8.09071362383E-005	0.0004895691		-0.0043431873	0.0153306662	8.2497802623E-005	0.0149299859	0.006257262	0.0152363099	-0.0013275548	0.0148919275	0.0081104845	0.01100953	-0.0008218711	0.0106809673		0.6666666377	1.80483896719E-006	-2.93410243619E-009	3.81586281577E-008	0.1570048943	0.1303737693	0.0057938059	0.0193479442
12	2.475		0.3907302607	0.0013127985	-1.01583252565E-006	0.0005207774	0.4326662054	0.001120816	-0.000029274	0.00072975	3.3039745388	0.0042170322	0.0002048172	0.0029030505		0.0475052835	0.0066918379	2.76668632686E-005	0.0036749034	0.0236682091	0.0051636355	-0.0001961793	0.0044061129	3.6903930719	2.8867429599	-0.573965962	6.9466516087		0.6664935034	0.0002043549	-0.000020555	0.0002254955	0.6650062319	0.0002033928	-3.00138456505E-006	6.06732962092E-005
12	2.45		0.3291165725	0.002544266	-6.46319098788E-005	0.0009853435	0.3980419023	0.0019984905	4.79276691754E-005	0.0014948056	2.1643211173	0.0093726361	-0.0006084452	0.0061980509		0.0663715762	0.0149588159	0.0002353736	0.0080896553	0.0212232739	0.0105712299	0.0005852356	0.0094757141	7.1675000034	19.2578491258	-0.3835058752	6.1220882746		0.6659392812	0.002474437	0.0001584246	0.0015080755	0.6640334547	0.0005379081	1.60350506841E-005	0.0002019252
12	2.425		0.2473615808	0.0035929091	8.08002845072E-005	0.0015563544	0.3454211346	0.0026711196	-0.0005402895	0.0022624196	1.2419504192	0.01235757	-0.0012959602	0.0055536578		0.0747219289	0.0235232591	-1.20776654835E-005	0.0137590111	0.0143671683	0.015683232	-0.0005789465	0.0145733834	10.4276323589	3.3441293766	-0.1721488021	2.3908197162		0.6632372711	0.0010866311	-5.3786343394E-005	0.0007844021	0.6623674063	0.0011810705	-1.61154827882E-005	0.000472738
12	2.35		0.0599329368	0.0032359537	-0.0001459747	0.0021182877	0.1680377609	0.0026929194	0.0006357522	0.0027071186	0.1230300535	0.0051057411	-0.0003587968	0.0027096781		0.0494840548	0.0206340394	0.0044013232	0.0190321856	-0.0006340313	0.0181379147	-0.0011756299	0.019725495	1.8589417762	0.592666902	0.1600450571	0.449704171		0.6084632086	0.0199065264	0.0039194274	0.0146805762	0.6366977929	0.0072449009	0.001151915	0.00270105
3	3		0.5852577938	0.0012501541	0.000017059	0.0004687881	0.5706097618	0.0013690467	-3.30400564309E-005	0.0003266435	10.3160711615	0.002689377	3.73376912578E-005	0.0002657452		0.0393881898	0.0059401121	-0.0044763723	0.0030117318	0.0518368883	0.0071273871	0.0015639477	0.0022802345	0.6374265458	0.0825943226	-0.0109579973	0.0112938054		0.6666544856	0	-2.12342329001E-007	2.18668389475E-007	0.6657518418	0.000119298	-2.94686212222E-005	1.67676850791E-005
14	3.2		0.0007644271	0.0031338302	0.0003742844	0.0031892329	0.0007443627	0.0031249823	-0.0003929958	0.0031848333	11.9999999626	0.0002484701	3.74902173554E-007	3.03794868083E-006		-0.0019751585	0.0216976013	3.16723824214E-005	0.0217494524	-0.0021292757	0.0216635216	-0.0002393101	0.0217158333	-3.97342853535E-007	2.43913144281E-007	1.37665567085E-010	2.01489142282E-008		0.6666666667	2.53593773441E-005	5.73600884608E-015	6.16936715845E-014	0.0389208672	0.2487999529	0.0058845969	0.0610532315
14	2.525		0.4359446591	0.0013437724	-0.0001226117	0.0006180745	0.4366104422	0.001339421	3.41484452633E-005	0.0006227461	5.9521136456	0.0007773608	-0.0009249574	0.0035555366		0.0358282713	0.0060909451	0.0005385367	0.0038711997	0.0353849426	0.0060513111	-0.0005840236	0.0038898098	-4.2162532401	1.1571727113	-0.022279142	0.5799020082		0.6667194011	0.000012446	-4.13273352113E-007	7.07981658788E-006	0.6652204904	0.0001929585	5.67781646744E-007	0.000029586
14	2.55		0.4371671611	0.0017321284	-0.000182776	0.0009900355	0.41320288	0.0018972386	8.34578641346E-005	0.0007929613	7.5684057161	0.0039995532	-0.0007998241	0.0041633625		0.0272656527	0.0075427827	1.19565954019E-005	0.0058826401	0.040096574	0.0087033564	-0.0008138413	0.0051547514	-0.2325771619	1.5284843655	-0.401770151	1.571304914		0.6666686288	9.92290913703E-006	-3.06266614805E-006	1.2252809877E-005	0.6652023279	0.0002662772	-1.10886021495E-005	0.000062284
14	2.575		0.4130606221	0.0015609232	0.0003983553	0.0010722005	0.3603311408	0.0018920097	5.57296734736E-005	0.0007863207	9.0634446947	0.0066908986	-0.0012983304	0.0051742476		0.0233291218	0.0075347353	0.0027577992	0.0064476802	0.0536847958	0.0100685897	-0.002835743	0.005777254	4.5801962745	15.4922426506	2.4981152134	18.3181608023		0.6666384464	5.22439235526E-005	1.42656962325E-005	0.0001048262	0.6646285997	0.0003357499	1.58963230957E-005	0.0001231607
14	2.625		0.2904977234	0.0056641702	-0.0015714581	0.0050885083	0.1680011805	0.0074434221	0.0007186218	0.0040484404	11.2455362812	0.0236913166	-0.0011598916	0.0139780871		0.010918998	0.0362299454	0.0140239497	0.034760526	0.0688218658	0.0537381353	-0.0069429315	0.0340578769	9.0409237175	8.9612584191	0.9308944963	6.838932738		0.6666350271	3.12319238545E-005	3.19680611615E-006	2.39241165853E-005	0.6593792053	0.0042062935	0.0008134518	0.0020465191
14	2.65		0.2244917495	0.0025236612	-0.0007180296	0.0024352457	0.0996931056	0.0031924154	0.0002676372	0.0019162807	11.6907314061	0.0073370419	-0.0004187705	0.0042160087		0.0039023654	0.0173737467	-0.0031702116	0.0170115946	0.0580255888	0.0219384125	-0.000171145	0.0175549408	4.4945155911	3.2693361487	0.0363778459	1.1993993162		0.6666521594	1.05624371318E-005	1.84736439076E-007	4.02393023051E-006	0.652538431	0.003692159	-0.0004191426	0.0016700244
14	2.75		0.0590201844	0.0029540997	0.0012460331	0.0030815498	0.0083031352	0.0031640057	-0.0005686955	0.0028988249	11.9940367731	0.0017121884	0.0002439524	0.0014422663		-0.00483041	0.0215371342	-0.0106200684	0.0209472093	0.0100957299	0.0211634507	0.0087271984	0.0212548711	0.0749912992	0.080861372	0.0302891	0.0802036098		0.666666437	1.59007795451E-006	0.000000093	2.45862151074E-007	0.4530410417	0.0611312961	-0.0032179342	0.0165619884
14	2.85		0.0149899079	0.0016102347	-5.61394828692E-005	0.0016346665	0.0011796344	0.0016502788	-0.0001575817	0.0016074074	11.9998232409	0.0002596782	2.00991254894E-005	0.0002037968		-0.0016455538	0.0109321884	0.0035671271	0.0116075226	0.0028988973	0.0109835187	-0.0041006497	0.0116321175	0.0011880893	0.0025254439	-0.0009497496	0.0026723272		0.666666663	2.0447738043E-006	-2.90718471583E-009	8.18246289564E-009	0.0250580285	0.1501531724	-0.0028480021	0.0209715489
14	2.475		0.3555651889	0.0037007997	0.0003455008	0.0016005392	0.4104969087	0.003078647	-0.0007854001	0.0022041001	2.8535677116	0.0132416319	-0.0018615382	0.0085267998		0.0503075512	0.0203409389	0.0004265752	0.0117787496	0.0208746128	0.0150932464	-0.0024429581	0.0136096215	6.508077255	5.3853988306	0.7025610458	6.8842557538		0.6663141077	0.0002911512	2.89156895898E-005	0.0003153716	0.6646762496	0.0006880471	-4.85575125761E-005	0.0002480573
14	2.45		0.2702712909	0.0047280692	0.0003163924	0.0021618971	0.3613621886	0.0036534962	0.0005262023	0.0030909443	1.6080297643	0.0177945129	0.0002014721	0.0106689766		0.0699582419	0.0292731849	-0.0005072424	0.0189994921	0.0150122033	0.0216715327	-0.0029253274	0.0217280993	11.2447754322	6.3462319979	0.2050573871	6.7707760406		0.6647369493	0.0010494436	2.34907161132E-005	0.0011599308	0.6629913563	0.001377276	-0.0001392332	0.0006425619
3	3.1		0.5559115177	0.0015014404	-0.0005649212	0.0006308487	0.5398573108	0.0016377434	0.0001779373	0.000476823	10.8056848186	0.0027513344	-1.82506664129E-005	0.0004376005		0.0373070902	0.0060252794	0.0031425923	0.0040326317	0.0493350113	0.0071298756	-0.0015939468	0.0032156659	0.4502334026	0.0615229903	-0.0056896373	0.0148996836		0.6666588324	1.62579795086E-006	-9.97579879602E-008	2.62758197879E-007	0.6656618114	0.0001335333	2.29719137606E-005	2.30268746343E-005
14	2.425		0.173346819	0.0034410133	-0.0004659941	0.0017844025	0.2928959141	0.0026011862	0.0007976821	0.0024327155	0.7446012773	0.010793172	0.0007983849	0.0056372532		0.0762084654	0.0237209059	-0.0037888506	0.0171350645	0.0074660946	0.0184393611	-0.0005231117	0.0168601466	10.4457949463	3.4091259346	-0.0461639815	3.5423729118		0.6585830919	0.0030444001	-1.02558150297E-006	0.0031539859	0.6591267341	0.0019130165	-0.0002117041	0.0009444659
14	2.35		0.0273941544	0.0030827593	-0.000838309	0.0022928104	0.1148813374	0.0027001067	0.001293645	0.0027654933	0.0404825933	0.0033599907	-0.0007430065	0.0021598805		0.0351986226	0.0192262121	0.0030652475	0.0193356045	-0.0029623002	0.0200879043	-0.0058925651	0.0197800358	0.7689974019	0.3004547382	0.0473523016	0.2794154861		0.4987502229	0.0807546444	-0.0082501522	0.0684555818	0.5957476319	0.0163564951	-0.0017257157	0.005459684
16	3.2		0.0007442909	0.0044025256	0.0004620597	0.0044230274	0.0008230895	0.0043962709	-0.0005123382	0.0044234446	12	0	1.26883891046E-007	1.09550804717E-006		-0.0005226057	0.0316187054	0.0036410215	0.0301762371	-0.0006922175	0.0315475436	-0.0036188347	0.0301817844	-2.3432614366E-008	2.67087465782E-008	-5.87405996631E-010	1.30447088617E-015		0.6666666667	1.86015996447E-005	1.04285646863E-020	4.40590500969E-020	-0.0300408735	0.4184620751	-0.0004026937	0.0287885256
16	2.525		0.4269520063	0.0019308625	0.0003818765	0.0010330679	0.4278657634	0.0019164594	-0.0002652133	0.0010738507	5.9453182054	0.0041577884	0.0016474099	0.0103488416		0.0292966903	0.0084819264	-0.0015257646	0.0061140817	0.0277406203	0.0083653766	0.0014248993	0.0064663758	-15.7976784335	12.9541881579	0.3473238971	12.8453056198		0.6668351974	0.0001354046	6.6264663262E-006	0.0001655039	0.6653508137	0.0002726058	1.18213154967E-006	7.42101870394E-005
16	2.55		0.4277275756	0.0021748283	0.0001680161	0.0013417466	0.3988733232	0.0024250292	-5.33242447914E-006	0.0010834571	7.800834901	0.0060741379	0.0004370986	0.0062128693		0.025889888	0.009995492	0.001798689	0.0077668197	0.0415965494	0.011840335	0.0005080892	0.0072904061	-0.2207367951	5.2470279859	-0.5572585916	3.4537676113		0.666668551	3.4565395373E-005	-3.24315251408E-006	0.000021125	0.6650844071	0.0003733777	4.17563679498E-005	0.0001197451
16	2.575		0.3943057841	0.0025713929	-0.0001220972	0.0021233431	0.3288558159	0.0032833162	0.0005625347	0.0014258827	9.4778696821	0.0132932185	-0.0005521588	0.0076655566		0.013193645	0.0127974485	0.0061623381	0.0137074854	0.0548640267	0.0181427772	-0.0013902066	0.0116978035	11.8513311496	9.7557845725	-1.0514047146	8.8077383253		0.6666155794	4.28031952385E-005	-4.56518252112E-006	3.81706132054E-005	0.6644285863	0.0006668395	9.82703335684E-005	0.0002867368
16	2.625		0.2513546585	0.0035377627	0.0005859274	0.0036989486	0.1245969284	0.0047883742	-0.0009065346	0.0027097985	11.544355163	0.013133875	0.000524686	0.0070880438		-0.0055631436	0.0260314038	0.0027561177	0.026080479	0.0743317063	0.0341627282	-0.0072758123	0.0255515266	9.3323543634	4.3153035327	-2.0001346976	5.9352750815		0.666639804	1.29367198113E-005	-0.000005841	1.73183797996E-005	0.654672174	0.0040035549	-0.0002927389	0.0020681059
16	2.65		0.1768331203	0.0038087948	-0.0017577999	0.0034734783	0.0603912954	0.0047424723	0.0005587052	0.0028788324	11.8521327068	0.0083735231	-0.0003208658	0.0042525321		0.0116916591	0.0265249071	-0.0020237601	0.0268683152	0.0680057257	0.0349461749	-0.0018866153	0.0254338961	3.986979185	1.6756274744	-0.0810614567	1.0513618691		0.6666557192	4.55537052257E-006	-2.30382000211E-007	2.88844403299E-006	0.6326765192	0.0109626082	-0.0003433118	0.0039544695
16	2.75		0.038621607	0.0032613612	-0.0008756575	0.0033036808	0.0058156947	0.0034332741	0.0009481553	0.0031364313	11.997628481	0.0011691586	-0.0003110529	0.0010103182		-0.0014222674	0.0233055254	-0.0032772065	0.0224154216	0.0099833098	0.0238065516	-0.0007030835	0.0210335746	0.0284003597	0.0420471921	-0.0014207112	0.0372071997		0.6666665906	4.83108219138E-007	-3.82128772945E-009	9.97195838128E-008	0.2790109856	0.158569306	0.0017536548	0.0202947664
16	2.85		0.0075413214	0.0026899965	-0.000199198	0.0026423668	0.0002717599	0.0027179374	8.37762254427E-005	0.002619792	11.9999782813	0.0002983865	-5.67631959537E-006	0.0001744928		0.0020652953	0.0188564433	0.0023938148	0.0194927431	0.0042600168	0.0189122211	-0.0017935213	0.0196245842	0.0003956043	0.0013587575	-0.0001219455	0.0014087011		0.6666666656	3.10819315693E-006	-3.26577559595E-010	3.77428169973E-009	-0.011922487	0.3292527222	0.0046754697	0.0424833868
4	0		0.0830455386	0.0647385102	-0.0483408112	0.0388871229	0.0830455386	0.0647385067	0.0483408112	0.0388871258	-9.48708766557E-022	5.725436871E-020	-4.7519353183E-005	3.82262709154E-005		2.6697578221	0.8545408747	3.8469760365	2.2391361576	2.669757822	0.8545401014	-3.8469760365	2.2391355673	-5.44714703837E-006	3.02579596329E-006	-3.43723088283E-022	9.3445464547E-021		-0.1716523632	0.7609208224	3.59102267168E-018	1.39136895858E-015	0.5015732145	0.1058411677	0	0
16	2.475		0.3259316478	0.0041795662	0.0002969381	0.0020592048	0.3928221497	0.0033615482	-0.0001222092	0.0026882693	2.4431275977	0.0160798416	-0.0011195765	0.0123783776		0.0535229494	0.0236888911	-0.0021829005	0.0149130094	0.0164804235	0.0180286859	0.0039884913	0.0161580969	6.8335471547	23.693996868	-0.587083621	8.9830593589		0.6662478497	0.0017164713	0.000033059	0.0004878475	0.6643543018	0.0008719283	3.02631717828E-005	0.0004370508
16	2.45		0.220722844	0.0035144407	-0.0005131071	0.0019259459	0.3282403742	0.0027178793	4.58181797586E-005	0.0024788466	1.1608971764	0.0126588755	-0.0014143721	0.0083650526		0.0591297527	0.0210425597	0.0002476386	0.0171895235	0.0084991853	0.0159477549	0.0030466261	0.0168341174	9.8898988877	4.9568703041	-1.5309191146	4.7636128768		0.6638330437	0.0014323881	-0.000322199	0.0012879525	0.6622795936	0.0012794102	0.000154989	0.0006816869
16	2.425		0.1189118043	0.0036880279	-0.0010926845	0.0022211954	0.2466772393	0.0027811642	0.0002433809	0.002731614	0.4265609841	0.0097078269	-0.0027891111	0.0056198229		0.0647331692	0.0264522945	-0.0066169148	0.020258038	0.0020400058	0.0191411085	-0.0027458882	0.0195241266	7.4900379243	3.1115450577	-0.5252478458	2.11410913		0.6508173156	0.0066952111	-0.0008738827	0.0047061515	0.6550786861	0.0034522316	-0.0009364132	0.0018481269
16	2.35		0.010705347	0.0036607883	-0.000953348	0.0028915831	0.0777073203	0.0032306545	0.0009225206	0.003235428	0.0119050111	0.0027853023	-0.0006456691	0.0019594096		0.0264341601	0.021774961	-0.0019268558	0.0250658599	-0.0001618842	0.0209642074	0.0055336952	0.0233711459	0.3289136534	0.1938705844	-0.0136979069	0.2084456454		0.4821484961	0.6517834209	-0.0670026955	0.6483243463	0.5102270388	0.0473678662	0.0018202831	0.0108976611
20	3.2		-0.0009518929	0.0020323237	0.0001635688	0.0020418726	-0.0009937058	0.0020370906	-0.0001824818	0.002039014	12	0	0.000000003	0.000000034		-0.0005319491	0.0148785025	0.0008443081	0.0136990201	-0.000107197	0.0149255079	-0.0009216885	0.0137459491	-7.67962475991E-011	4.1270261182E-019	-1.41029044155E-011	2.25642788328E-017		0.6666666667	3.39834331331E-006	1.2680331489E-022	2.64485417769E-023	-0.0362999476	0.2369591412	0.0023267192	0.0179291349
20	2.525		0.425635726	0.0023449161	-0.0003951875	0.0012094306	0.4267104647	0.0023317328	0.0004449954	0.0011835395	5.9311126578	0.0043486607	0.0005130861	0.0107016576		0.0345285509	0.010890119	0.000021484	0.0081061743	0.0345313196	0.0108558155	-0.0009571956	0.0075020664	-16.3376895856	9.7448549767	-0.379399221	14.6567860485		0.666810459	0.000081082	-0.000001112	0.0001377332	0.6651749626	0.0003562473	-1.63977577935E-005	0.0001118602
20	2.55		0.4214878963	0.003632564	-0.0001617467	0.0025320254	0.3846321242	0.00409614	0.0003554216	0.0020116894	8.2323786952	0.0130406683	0.0004821775	0.0108108962		0.0214318255	0.0178815128	-0.0010173787	0.0156940752	0.0402187587	0.021392148	-0.0011304291	0.0133526903	3.3793239169	10.1037832524	0.0513386153	8.5516259807		0.6666510237	4.80711244556E-005	3.72058326618E-007	3.84142931803E-005	0.6650699558	0.0006896117	-3.1870933883E-005	0.0002911981
20	2.575		0.3642795705	0.0021306573	-0.0014180988	0.0019291118	0.2790316952	0.0026877669	-3.64625633879E-005	0.0014263536	10.1869097481	0.0110218082	0.0023099424	0.0080730875		0.0077960779	0.0114270527	-0.0016645823	0.0124800189	0.0494465722	0.0154828092	0.0024740898	0.0108431316	10.7407933245	7.1889897716	2.1379358514	6.6167076216		0.6666345611	0.000021413	0.000006454	0.000019768	0.6640887106	0.000661854	2.40182032999E-005	0.0004111171
20	2.625		0.1758741116	0.0030667495	0.0007742854	0.0031037994	0.0599195758	0.0037495739	-0.0002037506	0.0025333869	11.8519895621	0.0067726563	0.0004120352	0.0038548649		-0.0015830554	0.0227160426	0.002358774	0.0239242485	0.0529115766	0.0263574969	0.0007534748	0.0229189376	4.2956916649	1.6874064205	0.0467377227	1.3866592083		0.6666572303	0.000003868	9.93957134287E-008	3.04567529925E-006	0.6371935635	0.0081128017	0.0003731987	0.0035908485
20	2.65		0.1061485913	0.0035014811	-0.002287877	0.0034517974	0.0210810137	0.004002985	0.0021411271	0.0031155744	11.9676902913	0.0042849336	-0.0020548603	0.0029022969		0.0017079756	0.0233810557	0.0035651081	0.0242819845	0.0312316685	0.0248981327	-0.0077394649	0.0244146976	0.9827717691	0.528993791	-0.1461488588	0.4812177902		0.6666645483	1.13032944611E-006	-3.13312758917E-007	0.000001037	0.5812110366	0.0245595146	0.0005084673	0.0082930797
4	0.1		0.1916601547	0.0078930332	-0.0029669415	0.0029429344	0.1920590933	0.0078627353	0.002866127	0.0030395698	7.7263904056E-005	3.20074962708E-006	-3.11958466682E-006	3.14189953943E-006		0.2543594074	0.0823920402	0.0473320236	0.0494605409	0.2493521261	0.0824247756	-0.0480762324	0.0523167465	9.50750674152E-007	7.72919989736E-008	7.54058705614E-008	8.63979255132E-008		0.6593012353	0.0195577739	0.0200957757	0.0230034074	0.6213094191	0.0129532537	7.45608865588E-005	0.0008667045
20	2.75		0.0139269382	0.0033330394	-0.0006279824	0.0034386754	-0.0003518591	0.003419736	0.0004292117	0.0033713956	12.0000227309	0.0004664959	-5.79492638662E-005	0.0004512058		-0.0036253289	0.0242593183	0.0107458055	0.0238416135	0.0016637509	0.024497369	-0.0103801733	0.0242408581	0.0015561983	0.0089721869	-0.0037979737	0.0088891801		0.6666666633	1.29871121463E-006	-8.14370370787E-009	1.90540058891E-008	0.0536026945	0.2963300891	0.001669597	0.0528450112
20	2.85		0.0016391935	0.0026753177	0.0013596558	0.0026613685	-0.0003261259	0.0026878165	-0.0013568451	0.0026641756	12.0000060866	0.0003953509	2.48133434677E-005	4.86955778595E-005		0.0005752337	0.0182324888	0.000528815	0.0184963945	0.0009776946	0.0183577921	-0.0002653441	0.0186559663	0.000011454	0.0001236788	-3.69880935649E-006	0.0001249656		0.6666666666	6.37994801527E-006	-7.68253368997E-012	2.67843924077E-010	-0.0477419022	0.2910186865	-0.0047137412	0.0353200435
20	2.475		0.2726173079	0.0033856447	-0.0004726401	0.001748108	0.3609909169	0.0026691343	0.0005102738	0.0022207485	1.726449573	0.0133275066	-0.0010504743	0.0084017868		0.0621579175	0.0205877988	0.0015838633	0.0146041759	0.0162114007	0.0151206105	-0.0014185902	0.0156508205	15.8381831769	7.1388985745	2.7948675707	7.6852467701		0.6650293688	0.0007376954	0.0002626446	0.0007378175	0.6632232757	0.0009339027	2.7751171486E-005	0.0005074821
20	2.45		0.1402313419	0.0054669949	-0.0009887762	0.0031293267	0.2651774685	0.0041141611	0.0020055663	0.0038422753	0.5567321319	0.0180215909	-0.0040101903	0.0111736889		0.0735007432	0.0375278701	0.0021636513	0.0321728892	0.0079122732	0.0291519519	-0.0070687207	0.0281282979	14.628548643	20.7401688042	2.1463614105	13.8166854467		0.6472047496	0.0393790697	-1.62233761991E-005	0.0294935089	0.6566972496	0.0037576564	-0.0007151066	0.0022076272
20	2.425		0.0553900866	0.0074711449	0.0007246534	0.0049598554	0.1698533103	0.0061367445	-0.000600313	0.0061490818	0.1336029032	0.012996783	0.0010342226	0.0070708866		0.0488014212	0.0495519901	0.0031310846	0.0432238394	-0.0002369493	0.0423438641	0.0012998673	0.0450683854	3.7188777996	2.8842258901	0.1395495289	2.1510262918		0.6084373531	0.050120386	-0.0004774542	0.0380625597	0.6368202088	0.0179545739	0.0008410362	0.0072072668
20	2.35		0.0028153349	0.0034197074	-0.0001007321	0.0031989454	0.0387153118	0.0032402851	9.52503382519E-005	0.0033954335	0.0015259273	0.0012545821	-3.02978148221E-005	0.0011082863		0.0077064831	0.0230468944	0.0023776897	0.0230592475	-0.0054299666	0.0229428144	-0.0018771671	0.0233677328	0.0364739075	0.0592584117	0.0058267985	0.0585990684		-1.1504790516	9.6985292482	-1.3656723028	9.9047179097	0.234832777	0.1526766719	-0.0072125475	0.0394370301
24	3.2		0.0001352519	0.0018519114	0.0003998171	0.0018588444	0.0001249614	0.0018527998	-0.0004040079	0.0018531847	12	0	4.54563883393E-010	2.08508624067E-009		-0.0004202642	0.012974427	0.001040342	0.0130569634	-0.000023305	0.012937312	-0.0016773821	0.0129888917	6.50916113212E-013	1.62515008632E-021	-2.10446142593E-012	5.21362837469E-018		0.6666666667	0	1.75137529738E-024	4.99491433709E-024	-0.0083659806	0.2336227052	-0.0013801828	0.0298306911
24	2.525		0.4263180935	0.0026215629	0.0002335769	0.0014370848	0.4274781078	0.0026241336	0.000370808	0.0014609294	5.9179482308	0.005505257	-0.0078593047	0.0112118823		0.0293469987	0.0116575316	0.000048287	0.0086016314	0.0290074745	0.0115371795	-0.0008169855	0.0090838756	-13.9537179972	22.684472055	1.2927055908	13.168347713		0.6667682251	0.0001698747	1.41181247988E-005	0.0001096025	0.6653562261	0.0003663071	-2.6510598995E-005	0.0001339693
24	2.55		0.4133490694	0.0031906172	-0.0001704279	0.0022722151	0.3679226438	0.0037592929	0.0004992858	0.0017520727	8.6515769289	0.0133506741	-0.0013797432	0.0110165101		0.0228735681	0.0153442119	0.0005072607	0.0145312168	0.0504356303	0.0197416799	0.0015030997	0.012620503	6.2411874573	12.7988988893	3.1696838511	20.5148094932		0.6666447249	0.000041823	1.11023431958E-005	0.000068162	0.6647382174	0.0006364268	4.84709257146E-005	0.0003147735
24	2.575		0.3284598361	0.0030032849	-2.62866552222E-005	0.0027232934	0.2247872394	0.0038634589	-3.14215579222E-005	0.0021058628	10.7705371667	0.0146159808	0.0016417452	0.0101826067		0.010748261	0.0193189411	-0.0029812221	0.0193349823	0.0703302569	0.0248674427	0.0016579267	0.0201164065	17.6964615984	10.9567332056	2.909547468	13.7703279417		0.666627514	2.49078910706E-005	0.000006486	3.08048417897E-005	0.661771983	0.0014544687	-9.10884480141E-005	0.0008645339
4	0.2		0.1899703565	0.007643648	0.0030811985	0.0032285921	0.1902946339	0.0075588318	-0.0035817123	0.0034742228	0.0001657958	6.69331693681E-006	0.000004161	4.29062704547E-006		0.2803222177	0.0870995167	-0.0491687121	0.0667357437	0.2631768731	0.0834417711	0.0630489609	0.0734958142	1.77327453834E-006	2.77801875215E-007	-2.3216056782E-007	3.14772894982E-007		0.6283395768	0.0156580845	-0.0106776343	0.0145821095	0.6144025305	0.014080635	0.0009094884	0.0009054825
24	2.625		0.1189534093	0.0032446879	-0.0003367734	0.0030375484	0.0269284158	0.0038161054	-0.0003807942	0.0025133245	11.9548907439	0.0045402091	0.0003701295	0.0025527662		0.0077364101	0.0223649465	0.0050830765	0.0230718408	0.0490228174	0.02562883	-0.0008398109	0.0228169065	2.0118906027	0.8431800031	0.0071924095	0.66888505		0.6666630472	2.44624244562E-006	1.41639190732E-008	1.20582650643E-006	0.5944762287	0.0212986471	0.0019801938	0.0068538872
24	2.65		0.0655524179	0.0048508082	-0.0007940304	0.0048411788	0.0078803479	0.0052994925	0.0004881285	0.0044308663	11.9926894017	0.0033639898	-0.0002911835	0.0025628911		0.0002358604	0.03411291	0.0116192881	0.0354852366	0.0213600077	0.0366716341	-0.0098718916	0.0344574871	0.2880233018	0.3361631162	-0.0870004285	0.3044115554		0.6666661518	1.69826755894E-006	-1.55566971291E-007	5.4445657857E-007	0.4510478615	0.1142613612	0.0052403489	0.0212471786
24	2.75		0.0062710561	0.0037883421	-0.000419939	0.0037410332	0.0003506998	0.003828185	0.0003250952	0.0037257594	11.9999782376	0.0001114606	-1.78290798424E-005	0.0002046095		0.0013824644	0.025552649	0.0022214593	0.0261280449	0.0030028565	0.0257414713	-0.0015848588	0.0260953507	0.0002973961	0.001884734	-0.000118064	0.0019074358		0.6666666661	0.000005688	-2.10982520596E-010	3.40695107806E-009	-0.0043997084	0.3788047374	-0.0005003747	0.0521834183
24	2.85		0.0008280266	0.0025012159	-0.0005734743	0.0025789736	0.000314155	0.0025049551	0.0005601042	0.0025696165	11.9999992293	0.0009096317	-2.80126106431E-006	1.28518756511E-005		-0.003422311	0.01771298	-0.0013098721	0.0177456158	-0.0028427644	0.0176005092	0.0012532121	0.017742646	1.45859821019E-006	1.12952967585E-005	9.54194936741E-007	1.11578255225E-005		0.6666666667	6.91980291163E-006	1.68118170648E-012	1.99292627904E-011	0.0293399071	0.2191246754	0.0019651684	0.0525729335
24	2.475		0.2165475201	0.0045274283	0.0001097549	0.0025307041	0.3239007153	0.0035188807	-0.000163506	0.0031554218	1.1388592189	0.0179433742	-0.0017455938	0.0123919635		0.0643070118	0.0309587524	-0.0038116464	0.0230321042	0.0110690898	0.022042555	-0.0035432973	0.0218215915	18.4494714198	29.14215295	3.3125361312	27.2995893163		0.6625436044	0.0033958622	0.0006862495	0.0058971764	0.6616888631	0.0018782587	-0.000262197	0.0009829364
24	2.45		0.0798600606	0.0053578926	0.0006557567	0.0036276461	0.2032425629	0.0042802102	-0.0039546766	0.0041818986	0.2345002	0.0115916882	-0.0006423113	0.00660179		0.0521319732	0.0361519745	-0.00284972	0.0322342235	0.0027895593	0.0273368796	-0.0024252186	0.03209921	7.3073685731	4.0615728894	-0.5306850453	3.1142769764		0.6332290647	0.018616208	-0.0020156478	0.0157432615	0.647124975	0.00748987	-0.0002317992	0.0047027924
24	2.425		0.0239784458	0.0050059222	-0.0006273183	0.0037834885	0.1137253907	0.0042513942	0.0016439773	0.0046837021	0.0393390535	0.0057474036	-0.0004383981	0.0036665859		0.0295206496	0.0299314277	0.0002033983	0.0281845372	-0.0106128802	0.0295289952	0.0038860936	0.0310949108	1.2919530113	0.8827247959	0.0447157735	0.7385104587		0.4887878442	0.1291320397	-0.009708197	0.1275714914	0.6028843117	0.0238982227	0.0014609466	0.0092382158
24	2.35		-0.000322376	0.0026161185	0.000397485	0.0024397807	0.0181495913	0.0025199226	-0.0003104826	0.0025225957	3.02558123525E-006	0.0004691994	6.97283973506E-005	0.000425276		0.0081595456	0.0173739557	-0.0014568213	0.0181077023	-0.0001233598	0.0174360789	0.0003615317	0.0178284156	0.0086300896	0.0130976668	-0.0010457388	0.0135820028		3.1924006824	20.3408566415	0.0248045595	17.4133094931	0.0255351167	0.2154356792	0.0026160368	0.0578590821
28	3.2		7.40928160724E-005	0.0020539017	0.0004167052	0.0021070001	0.000085856	0.002048754	-0.0004203116	0.0021093768	12	0	3.18747767041E-011	1.59966922741E-010		-0.0028523998	0.0143047165	0.001163504	0.0144670673	-0.0032544344	0.0143039568	-0.0013542385	0.0144230444	3.02090664487E-014	8.16294610441E-024	-1.47573583675E-013	7.04360877355E-019		0.6666666667	0	-1.85212058751E-024	5.02824602549E-025	0.0128646232	0.2054983716	0.0002251919	0.020501962
28	2.525		0.4240147062	0.0020835289	-0.0002454231	0.0011607969	0.4255521323	0.002067758	0.0003012221	0.0011677005	5.9039784045	0.0056094016	0.0039347296	0.0104021912		0.0328085904	0.0097196904	-0.0009857664	0.0074812262	0.0319148129	0.009356235	-0.0014413317	0.0074623071	-23.5256878244	20.4313400835	8.5279092409	43.6845349786		0.6668192111	0.0001276829	6.55486859756E-005	0.0003376146	0.6652037304	0.0003023303	-3.77748075151E-005	0.0001277959
4	0.3		0.203958669	0.0085275768	-0.0011338617	0.0029851392	0.2041137614	0.008510169	0.0011194074	0.0029649442	0.0003026594	1.26577123869E-005	-2.01568739524E-006	5.30413511647E-006		0.3230847684	0.1035979983	-0.0112515831	0.0626315752	0.3221931663	0.1027577368	0.0079625578	0.0619674857	4.35630788698E-006	9.12482168783E-007	-0.000000126	6.61188164243E-007		0.6273322609	0.0144636189	0.0014311757	0.0081980231	0.6205189456	0.01414675	-8.65617837886E-005	0.0005383439
28	2.55		0.4033830761	0.0023123106	0.0003512021	0.0017365279	0.34881132	0.0027209195	-4.6747172756E-005	0.0013738818	9.0538053313	0.0138791719	0.0004978476	0.0093397601		0.0208973671	0.0117764163	0.0033253634	0.0115919872	0.0494441094	0.0146858196	-0.0001289539	0.0100895624	26.4704657523	98.1321505335	5.2680165838	68.2319615726		0.6665823077	0.0003170232	2.31468778589E-005	0.0002013183	0.6645971355	0.0005166934	6.78884698566E-005	0.0002774518
28	2.575		0.2921436376	0.0024486229	5.02350515292E-005	0.0023306983	0.1755439222	0.003244808	-0.0014458584	0.0019745218	11.208126228	0.0122411422	0.0026206311	0.0099501806		0.005473116	0.0165651507	-0.00846508	0.0167094853	0.0643843409	0.0230378356	-0.0015274429	0.0181493817	13.8283974043	11.9208990624	-24.7016754458	120.283648469		0.666649228	5.16784759299E-005	-4.82630561542E-005	0.0002349499	0.6600781443	0.0017498734	-0.0005893621	0.0010760249
28	2.625		0.0809301656	0.0025850679	0.0006618409	0.0025143866	0.0131697944	0.0028838648	-0.0003219297	0.0022106156	11.985520381	0.0022612572	0.0002631714	0.0015503684		0.0034061222	0.0189268391	-0.0025960089	0.0187295629	0.032412128	0.0196047178	-0.000628543	0.0182060055	0.7172752345	0.3193207225	-0.0095462156	0.283711772		0.666665566	1.11456967018E-006	-1.46402818168E-008	4.35582953297E-007	0.5172304847	0.0376436034	-0.0014901539	0.0109471353
28	2.65		0.0389721422	0.002367421	0.0006284018	0.0024069136	0.002162861	0.00255243	-0.0005800006	0.0023074929	11.9986354658	0.0009738057	0.0002095334	0.0008285821		-0.0019098802	0.0169143557	0.000294125	0.0165562658	0.012057627	0.0176527882	-0.0002851591	0.017232583	0.0730526506	0.0682634362	-0.0009359652	0.0657064021		0.6666665549	0	-1.46276644764E-009	1.00628179261E-007	0.2540146879	0.1081765829	-0.0008746429	0.0307738395
28	2.75		0.0020524809	0.0020521612	0.0006413143	0.0020409813	-0.0003225806	0.0020512935	-0.000708602	0.0020442738	12.0000071602	0.0003913436	1.59064837087E-005	4.58881929055E-005		0.0006166229	0.0144762379	-0.0052055803	0.0142779466	0.0003873937	0.0144423707	0.0048651852	0.0143328288	1.57502827967E-005	0.0002047618	0.000068309	0.0002034565		0.6666666666	3.32844490542E-006	1.0469646876E-010	3.11484090431E-010	-0.007004594	0.215295035	-0.0032144827	0.0422036309
28	2.85		0.0007302774	0.0022113667	0.0001889987	0.0022497986	0.0004912525	0.0022192909	-0.0002725589	0.0022543146	11.9999998583	0.0012378013	3.7271797027E-007	3.08267364573E-006		-0.0018967808	0.0150782873	0.0023167833	0.0156509487	-0.0017333978	0.0153277266	-0.002879459	0.015621701	-8.24563948585E-007	1.35427449667E-006	-3.31171316963E-008	5.70456492931E-007		0.6666666667	2.91280604868E-005	-4.80574161103E-014	8.73346097569E-013	0.0128957462	0.2186780772	-0.0023659959	0.0623935121
28	2.475		0.1609543838	0.0057958633	-0.0007021126	0.0033204828	0.281417137	0.004368961	0.0007992089	0.0041182866	0.6997492126	0.0183684089	-0.0003714212	0.0110648271		0.0703457007	0.0406381937	0.007845889	0.032136176	0.0066321096	0.0306053755	-0.0041067057	0.0304635641	18.7676985873	13.0339738895	-0.1469318845	9.7279244265		0.6583743841	0.005579161	0.000101197	0.004059958	0.6584823463	0.0036968118	0.0003451101	0.0017254851
28	2.45		0.044241421	0.0040281811	0.0013804675	0.002634455	0.1525510259	0.0032874334	-0.0015479203	0.0030955663	0.096140339	0.0062625858	0.0015027783	0.0034435532		0.0583211008	0.0284275526	0.0014352847	0.0240067378	0.0076917943	0.0227661821	-0.0062769577	0.0245766037	4.8124166964	1.8665945852	0.198878378	1.3506724696		0.5640432891	0.0432343674	0.0076531185	0.0316749715	0.6212835702	0.0127083178	-0.0004756458	0.0046811715
28	2.425		0.012354743	0.0023048081	-0.0001238292	0.0018807199	0.077737838	0.0021188163	-0.0003343506	0.002083185	0.0130109813	0.0017344003	-0.0001504382	0.0012768727		0.0253499776	0.016993684	0.0014967369	0.0153145638	0.0021382534	0.0158164333	-0.0004955965	0.015851249	0.5510136465	0.2555969974	0.0248664938	0.2198725361		0.1465647105	0.4564424473	0.0010637284	0.4425099037	0.5035339585	0.0399346701	0.0020589213	0.0112460123
28	2.35		-0.00039468	0.0029054474	0.0002002982	0.0028055084	0.0091371324	0.0028627321	-0.0001493635	0.0028544239	-2.71314281496E-005	0.000256195	1.74944816741E-005	0.0002439627		0.0038456964	0.0209312113	-0.0006109284	0.019786517	0.0003200515	0.0210595809	0.0017968528	0.0194222207	0.0011541745	0.0045014502	-0.0001414135	0.0042487207		-26.3545682692	212.156215049	-8.9969832204	249.577600552	-0.1553647949	0.5260795988	0.019939181	0.1355558026
4	0.4		0.1983560673	0.0052610387	-0.0023998544	0.002188414	0.1987302487	0.005231657	0.0016099659	0.0021854987	0.0004632594	1.22908890363E-005	-6.00083302341E-006	5.5271971197E-006		0.2449471696	0.0543640971	0.0258417327	0.0362899264	0.2417861032	0.0536421474	-0.0306877166	0.0364345996	7.48647445986E-006	1.19275629969E-006	5.88792799737E-007	8.57471445398E-007		0.631255801	0.0084420105	0.0036952651	0.0056620723	0.6242880425	0.0081873411	-4.92520720382E-005	0.000938758
32	3.2		7.88535704328E-005	0.0014847915	-0.0003000566	0.0014582206	1.51367842825E-005	0.0014879534	0.0003650347	0.0014561512	12	0	-1.8658664235E-012	7.44308862958E-012		0.0020513407	0.0103692026	0.0012739555	0.0104005976	0.0024561226	0.0104011422	-0.0002256299	0.0104219137	3.59398310097E-016	2.69657885837E-026	8.63846531221E-015	3.43319835243E-020		0.6666666667	0	4.41539079689E-026	2.38998154928E-026	0.000078526	0.1412578409	-0.0012304581	0.0360552028
32	2.525		0.4243657956	0.003016889	-7.66314767788E-005	0.001827428	0.426216055	0.0029401549	-0.000328597	0.0018379842	5.8910204528	0.0078040601	0.0055178406	0.0149446347		0.0310352053	0.0146500943	-0.0010599227	0.012295375	0.0283647317	0.0142510874	5.77491826506E-005	0.0115980018	-27.9736815637	41.3311051219	5.1179694759	59.6870242153		0.6668312728	0.0003092995	2.57813928073E-005	0.0003247007	0.665296957	0.0004442029	-1.29178926757E-005	0.0002337126
32	2.55		0.3928596417	0.0028579354	0.0005436216	0.0022327801	0.3300756968	0.0034660797	0.0004146791	0.0017650328	9.4308792148	0.0131262988	-0.0029044481	0.0103582343		0.0200436469	0.0154949429	-0.0032556436	0.0146527592	0.0560428413	0.0208739905	-0.0023245759	0.0136550489	13.1159793417	15.578473418	-2.9012643586	15.0052809622		0.6666385502	3.45922746489E-005	-6.18864688096E-006	3.20591360912E-005	0.6642665667	0.0007414816	-0.0001492997	0.000411682
32	2.575		0.2493339275	0.0027683577	-0.0008010351	0.00265682	0.1264628082	0.0034256122	0.0001102321	0.0023668033	11.5264083786	0.0100959223	-0.0001040021	0.0070372166		0.005549943	0.0204025071	0.0015488524	0.0217498076	0.0562505407	0.0260094255	0.0015142377	0.0228720609	15.3836251511	10.8440454493	-0.1645033312	8.379015424		0.6666442363	1.61397056549E-005	-2.55700076604E-007	0.000012355	0.6558103615	0.0030593476	0.000202215	0.0019909599
32	2.625		0.0540251197	0.0023342617	-0.0005474629	0.0023236594	0.0060367064	0.0025185465	0.0007399048	0.0021867403	11.9955487674	0.0013075845	-0.000367311	0.0010536987		0.0005529072	0.0163700295	-0.0015695392	0.0169803588	0.017479683	0.0177273811	-0.0005756292	0.0168248712	0.2162766659	0.1461687462	-0.0069921792	0.1348444465		0.6666663768	0.000001287	-9.40285686047E-009	1.80763004736E-007	0.3798570532	0.076601251	-0.0031196551	0.0218559476
32	2.65		0.0244961197	0.0030241952	7.09099045839E-005	0.0030242787	0.0014239317	0.0030936846	-0.0001778882	0.002982134	11.9995470559	0.0007009292	3.72126566784E-005	0.0006602171		-3.38773517423E-006	0.0229882436	-0.0069024671	0.022357249	0.0045451488	0.0230280474	0.0057135496	0.0224948822	0.0140159022	0.0374732581	0.0090389419	0.0365069381		0.6666666479	1.77083650868E-006	1.21127705063E-008	4.8905419358E-008	0.0205403831	0.4795659955	-0.0161135686	0.1082307249
32	2.75		0.0011008642	0.0035100679	0.0005730778	0.0035695817	0.0001740556	0.0035054518	-0.0003986563	0.003573452	11.9999969843	0.0007451654	3.65555971809E-006	3.2745501778E-005		-0.0019932021	0.0252388536	-0.0013588557	0.0249495978	-0.0022771893	0.0249070554	0.0017768156	0.024903715	1.74750422289E-007	6.79256010729E-005	5.1576346518E-006	6.84606109447E-005		0.6666666667	5.32478353476E-006	6.93192386386E-012	9.17091286519E-011	0.028327512	0.3298654504	0.0019499459	0.1513277694
32	2.85		1.44729011862E-005	0.0020915451	-0.0002805808	0.0020635694	-5.76317900607E-005	0.0020812287	0.0002269022	0.0020431705	12	0	-8.48205069349E-008	7.63723513911E-007		0.0016066221	0.0152582581	0.0020173663	0.0149032519	0.0021694929	0.0149591706	-0.0020886855	0.0147757897	-1.98160841214E-007	5.2458286398E-008	3.92705105704E-010	8.0512838478E-016		0.6666666667	3.21777686569E-005	-8.09498776259E-021	7.06871648844E-020	-0.0394199489	0.251411481	0.010195699	0.1149331617
32	2.475		0.1147619822	0.0038515247	0.000313769	0.0023821192	0.2393265282	0.0029353556	-0.0008681172	0.0028567708	0.4105820282	0.0103288437	0.0009672108	0.0065814956		0.0700720938	0.0295802033	0.0042595392	0.0241164231	0.0034820729	0.0217600191	-0.0021159946	0.0219755631	15.5154002647	7.6264117977	0.474073301	5.8566179679		0.6492934995	0.0090686094	-0.0001412737	0.0064918186	0.6536730047	0.003849457	-0.0002649068	0.0021590418
32	2.45		0.0243097458	0.0026539489	0.0006660739	0.0019708955	0.1130921648	0.0023076072	-0.0009779825	0.0022982289	0.0391564242	0.003012324	0.0006096235	0.0019417291		0.0379241506	0.0184166859	0.002380735	0.0169905745	0.0005185565	0.017498199	-0.0082176563	0.0170283821	2.0377659458	0.7273817505	0.0652391808	0.6126612988		0.4581351902	0.0990822031	-0.0009448795	0.0825387351	0.5876300327	0.017072422	-0.0040138528	0.0064526245
4	0.5		0.0014901794	0.0372363072	0.0528361733	0.0362430582	0.0076212836	0.0363449528	-0.0572821781	0.0360877255	4.91933069226E-006	0.0001328609	0.0001956517	0.000133992		0.0874477567	0.8092910007	-2.3864769593	1.0856125185	0.0223242285	0.7321401258	2.3722402335	1.0997935094	-1.41907783397E-006	0.00004273	-0.0001250778	5.72456848398E-005		-0.154119409	0.6776191353	-0.7626908161	1.4657044663	0.3750871939	0.1915283403	-0.0024625699	0.0159965296
32	2.425		0.0048878575	0.0024045962	-0.0007620883	0.0020256127	0.0512920244	0.0022264726	0.0007169307	0.0021694293	0.003562628	0.0011907594	-0.0003518909	0.0009331617		0.0205856607	0.0162238183	-0.0047080002	0.0159072199	0.0030744903	0.0156257824	0.0039585853	0.0159001216	0.2146831281	0.1220134748	-0.0360494962	0.1160341686		-0.4461130611	1.6543096713	-0.0491683433	1.7127375262	0.3355182523	0.0814128191	-0.0040469061	0.0291739549
32	2.35		-8.88450768516E-005	0.0015069629	0.0005448023	0.0014475915	0.0046134502	0.0014924794	-0.0006604159	0.0014587219	-2.97366492522E-006	6.55605049145E-005	2.34576100339E-005	6.25438406455E-005		0.0045728378	0.0104478499	-0.0022570032	0.0105229531	0.0025970823	0.0104817919	0.0018165293	0.0103945272	0.0003223628	0.0006287426	-0.0001355536	0.0006328813		-8.1930516514	65.2261613458	-9.8275140138	65.939689014	-0.005534382	0.1601118632	0.0001314046	0.0511904377
2	0.7		0.6007088706	0.0023920347	-0.0001248023	0.0006550391	0.6030019152	0.0023562501	0.0004808065	0.0006712322	0.1759505508	0.000674336	-3.90905766395E-005	0.0001939637		0.0464814892	0.0108450874	0.0027700512	0.0041163853	0.0448007363	0.0105161968	-0.0046321075	0.0041111921	0.0082476628	0.001723127	0.0004787602	0.0006912658		0.6659363221	0.000171762	4.72404791797E-005	6.86803886403E-005	0.6658261026	0.0001807708	-1.74956743854E-005	1.08417000019E-005
4	0.6		0.1899128358	0.0048752487	-0.0008830746	0.0022966372	0.1905485679	0.0048498874	-0.0002480184	0.0023458873	0.0010208593	2.6205093355E-005	-4.77386166312E-006	1.25301640214E-005		0.1851726562	0.054562099	-0.0320801654	0.0355707414	0.18041325	0.0535174749	0.0149296089	0.0336707111	2.60219383952E-005	6.31248588909E-006	-3.77328860908E-006	4.17026225046E-006		0.6382936699	0.0079729547	-0.0033767545	0.0053859129	0.6308492647	0.0077079352	-0.0007055671	0.0010899183
2	0.05		0.5945099703	0.0038132282	0.0001193239	0.0008888317	0.5946800245	0.0038090706	0.0001201616	0.0008820849	0.0091439418	5.80609169022E-005	1.90243562723E-006	0.0001325747		0.0624144239	0.0194514731	-0.0001597223	0.0075409037	0.0623247519	0.0193836689	0.0001011627	0.0076111316	0.0002963792	4.94328730287E-005	-2.86070266647E-007	0.000034614		0.6714274183	0.0017926104	-0.00001028	0.0013466502	0.6655212936	0.0003420777	-1.01934120539E-006	8.09974555572E-006
2	0.15		0.5859944133	0.0047150568	0.0001349137	0.0010657829	0.5864367344	0.0047052375	0.0002407072	0.0011088219	0.0274195953	0.0002174385	5.31055324176E-007	0.0001653914		0.0761619862	0.0253519201	0.0007305134	0.0091124317	0.0754902757	0.0253088852	-3.86724058687E-005	0.0094546627	0.0005801797	0.0001251222	5.60382904566E-006	0.0001309428		0.6660731566	0.000513648	3.64632939752E-005	0.000525618	0.6652418265	0.0004545698	4.49191890692E-006	2.84909403141E-005
2	0.25		0.5873823478	0.0048267736	-0.0003284158	0.0012750895	0.5880953349	0.0048013724	2.65197721369E-005	0.0012683986	0.047044613	0.0003805911	-4.11147923811E-005	0.000211884		0.06325373	0.0282514777	-0.0003635603	0.0092250031	0.0625895323	0.0280604387	0.0021174399	0.0087357803	0.0010553865	0.0003714537	-2.35900808727E-005	0.0002389539		0.6658628498	0.0005028944	-0.000036961	0.0003301157	0.66547676	0.0004883792	0.000015277	0.000021421
2	0.35		0.593442035	0.0073326467	0.0001416112	0.0017722405	0.594462101	0.0072535766	5.8469748534E-005	0.001860759	0.0691903217	0.000839512	1.80126887573E-005	0.0003282288		0.0703966628	0.0343365999	0.001376602	0.0140680277	0.06834578	0.0338028459	-0.0023181367	0.0146767677	0.0021910852	0.0009112976	6.64492660395E-005	0.0005966564		0.6655869024	0.0005870198	4.58031401357E-005	0.0003908404	0.6653633836	0.0005928743	-8.82968987652E-006	2.21893459101E-005
2	0.45		0.5906946349	0.0043141865	0.0002243171	0.0009912698	0.5920448056	0.0042822878	-2.23082290193E-005	0.0010299316	0.093232647	0.0006653765	4.27604514569E-005	0.0002065277		0.073014199	0.0222514186	-0.0090292815	0.0078473243	0.0715546698	0.0219735884	0.0102752609	0.0082090203	0.0039173244	0.0010614818	-0.0005886431	0.000505358		0.6654881594	0.0003781621	-0.00020507	0.0001783396	0.665316544	0.0003906847	1.08984761149E-005	1.49745353921E-005
2	0.55		0.59641039	0.0034994072	0.0006525149	0.0009382966	0.5981326198	0.0034571327	-0.0008162231	0.0009756181	0.1225007937	0.0006976905	0.0001587885	0.000222658		0.0477629392	0.017960454	-0.0008858072	0.0061186673	0.0462269588	0.0175970588	7.1034339796E-007	0.0061543249	0.0043841609	0.0014349332	-8.06727710642E-005	0.0005786327		0.6659102839	0.0002925353	-2.09008358701E-005	0.0001188388	0.6657876652	0.0003030551	-7.34773083701E-006	1.30551507738E-005
4	0.7		0.1817898417	0.0242813825	0.0039200499	0.0060118512	0.1828355998	0.0241753603	-0.0033609938	0.0060215602	0.0014647322	0.0001956216	3.17563263345E-005	4.87126231268E-005		0.6415068667	0.37149414	-0.0290475883	0.1543750725	0.6354165538	0.3687260141	0.0344573883	0.1579459831	0.0001732615	9.64529396246E-005	-7.44829451589E-006	4.03204584121E-005		0.5814308696	0.0609037199	-0.0069723138	0.0188149793	0.57681237	0.0603995717	3.51781912863E-005	0.0024185066
2	0.65		0.5933017961	0.0028806756	-0.000088929	0.0006069332	0.5954757931	0.0028348902	0.0006422615	0.0007065803	0.1550285049	0.0007283071	-3.31853318892E-005	0.0001679362		0.0827883316	0.0175131209	0.0031501884	0.0057200631	0.0786899026	0.016887487	-0.0015984048	0.0064677639	0.0113209331	0.0022480388	0.0004440481	0.0008073581		0.6653415813	0.0002809088	5.20476877827E-005	0.0001004309	0.665205531	0.0002932384	9.83834445406E-006	2.23128593193E-005
2	0.75		0.6026477692	0.0016918981	0.0004847548	0.0004276443	0.6050443439	0.0016662631	-0.0005825339	0.0004634109	0.1973912074	0.000530745	0.0001561974	0.0001367627		0.0539110781	0.0083708876	-0.0019133419	0.0029914664	0.0515379166	0.0081513342	0.0010231507	0.0032268795	0.0115930059	0.0016527631	-0.0003701703	0.0005989119		0.6658365915	0.0001297709	-3.2066677935E-005	4.70365128266E-005	0.6657180889	0.0001383484	-7.10008304628E-006	1.02996229554E-005
2	0.85		0.6095428468	0.0030437725	-0.000473996	0.0008857987	0.6123189475	0.0029979646	-0.0002879457	0.0009413984	0.2479983305	0.0011757034	-0.0001837964	0.0003318299		0.0379800288	0.0129226181	-0.0008103174	0.0050150883	0.036285451	0.0125960144	0.0015196762	0.0051422211	0.0126244349	0.0038336672	-0.0002065437	0.0014530982		0.6660906714	0.000194472	-9.22592448646E-006	7.28168793392E-005	0.6659876129	0.0002113812	8.3020902101E-006	1.11115678E-005
2	0.95		0.6038990317	0.0027071857	0.0006256907	0.0009755192	0.6076511164	0.0026393884	-0.0020637301	0.0010787271	0.3037595344	0.0012826197	0.0002427225	0.0004228923		0.0216952903	0.0075730281	-0.0023643589	0.0048282341	0.0197408498	0.0071184997	0.0025250707	0.0053214998	0.0114496647	0.0033977012	-0.0008513984	0.0019830206		0.6663338832	0.0001137592	-2.7362796505E-005	6.53643838669E-005	0.6662606173	0.0001239314	0.0000042	9.9871343244E-006
2	1.05		0.6153127628	0.0017410997	-3.91042977624E-005	0.0004954334	0.6192270197	0.0016997113	0.0001316981	0.0005749613	0.3804931433	0.0009904774	-1.10227548485E-005	0.0002463531		0.0381220511	0.0066967938	0.0019135581	0.0028826429	0.035008615	0.0064156379	-0.003252468	0.0032950764	0.0270034385	0.0043072368	0.0009639969	0.0016246848		0.6661268401	9.2217554957E-005	2.08612652785E-005	3.46980775957E-005	0.6660097236	0.000105718	-0.000011398	9.29423588056E-006
2	1.15		0.6170429706	0.0053854186	-0.0025403158	0.0015148302	0.6220241765	0.0051490582	0.0017945189	0.001834044	0.4683184412	0.0036806339	-0.0015533079	0.0009012991		0.024517965	0.017630335	0.0005467316	0.0079927039	0.0212508584	0.0163374896	0.0034327039	0.0079257052	0.0255926672	0.0168952665	0.0010593299	0.00657913		0.6663330724	0.0002377575	1.98459057E-005	9.37446480229E-005	0.6662534883	0.0002717831	3.38563924925E-005	2.1693608884E-005
2	1.25		0.6290282215	0.0040030999	-0.000025817	0.000862916	0.6339468886	0.0038593635	-0.0002218615	0.0010452891	0.5836141151	0.003279388	-3.24544609901E-005	0.0005496819		0.0533364083	0.0172685719	-0.0010246182	0.0064245111	0.048176904	0.0161765023	0.0022802932	0.0069260438	0.0756977967	0.0232266339	-0.0002872011	0.0067262694		0.6660033629	0.0002105791	-2.524350799E-006	6.06479302876E-005	0.6658325091	0.0002586861	0.00000897	2.35912562638E-005
2	1.35		0.6346685661	0.0047578431	0.0001158132	0.0010421978	0.6401016575	0.0045637463	-0.000434588	0.0013019148	0.7194893323	0.0046203532	3.52503864146E-005	0.0007310318		0.0572564217	0.0241103016	-0.0041565702	0.0071655942	0.0508320218	0.0222124685	0.0090643248	0.0096167823	0.1139337528	0.0451991534	-0.004725906	0.009765236		0.666013668	0.000267604	-0.000027083	5.74954038153E-005	0.665802739	0.0003484957	3.89265248153E-005	4.14433466773E-005
2	1.45		0.6467389407	0.0035225254	9.28755535593E-005	0.0008035393	0.6522883941	0.0034203857	3.7252486017E-005	0.0010243363	0.8925075318	0.0039576911	9.79000990042E-005	0.0005882569		0.0315581951	0.0109768446	-0.0003517748	0.0048160185	0.0285727814	0.010309272	-0.0009771993	0.0062137128	0.0862966722	0.0275669501	-0.0010994527	0.0076935712		0.6663478855	0.0001066015	-4.58153071066E-006	2.97332314329E-005	0.6661948253	0.0001568721	-1.06638637683E-005	1.80827752447E-005
2	1.55		0.6537755183	0.0026997023	-0.0007432127	0.0006963225	0.6597806233	0.002588564	0.0011675775	0.0009336794	1.0974622374	0.003582359	-0.0005146458	0.0005240742		0.0247564711	0.0088781289	0.0008597462	0.0035384154	0.0212100404	0.008048151	-0.000857142	0.0045803734	0.0963982944	0.0324967992	0.002268621	0.0071643199		0.6664339885	8.26334676921E-005	6.26467085506E-006	1.81886473709E-005	0.6663081516	0.000120203	0.000000626	1.56161415032E-005
4	0.8		0.1906127597	0.0116575555	-0.000345906	0.0041714237	0.1921397904	0.0115618729	0.000040038	0.0039746398	0.0022965239	0.0001404118	-0.000004162	5.02963746988E-005		0.303946891	0.1152912289	0.018330155	0.0747022374	0.302360019	0.1131292468	-0.0142082604	0.070873831	0.0001870024	6.69036062239E-005	1.06175524818E-005	4.34012195536E-005		0.6167678395	0.0201948388	0.0042882069	0.0117541183	0.6123626111	0.0196799995	0.0004058867	0.001066054
2	1.65		0.6687983635	0.0031265595	6.49244533395E-005	0.0006596914	0.674349072	0.0029741243	-0.0003064699	0.0007508161	1.3574499447	0.0045964689	-9.35628787823E-006	0.0004669778		0.0420566877	0.0113752864	0.0008391975	0.0041524568	0.0372905383	0.0102076282	-0.0018924656	0.0047988171	0.1943961644	0.0489568263	0.0003266247	0.008475523		0.6663519307	8.20342979589E-005	7.23510279901E-007	1.41608106151E-005	0.6660955217	0.0001479657	-7.69247316146E-006	1.28912971438E-005
2	1.75		0.6785201009	0.0028044227	8.48207052587E-005	0.0006746728	0.6840981028	0.0026890912	-0.0001022054	0.0008226131	1.6619601835	0.0044984447	1.78404638092E-005	0.0004313184		0.0290753064	0.0087697101	-0.0009153376	0.0034724993	0.0257199363	0.0081294515	0.0021145772	0.0040124326	0.1646855927	0.0457275599	0.0012693393	0.0072951246		0.6664909035	5.11582421843E-005	1.41064999926E-006	8.09956482758E-006	0.6662751017	0.0001119167	8.06149145885E-006	1.25295868014E-005
2	1.85		0.6887491628	0.0021658227	7.36414565615E-005	0.0004272959	0.6940291353	0.0020659529	-5.13291514853E-005	0.0005588775	2.0258682604	0.0037290727	4.54204715768E-005	0.0002179318		0.034186337	0.0088928916	0.0011372732	0.0023293168	0.0299975368	0.0081615158	0.0011449513	0.0028665506	0.2189112341	0.0519359628	0.0061085955	0.0045103614		0.6665083373	3.91637165574E-005	0.000004652	3.39231453244E-006	0.6662283242	0.0001104344	1.45077144038E-005	9.93793210007E-006
2	1.95		0.6963578729	0.0030483115	0.0002609498	0.0005805474	0.7012629788	0.0029196003	-0.0006652266	0.0007563437	2.4490947034	0.0055037684	-0.0004097904	0.0003256781		0.0268528686	0.0093638202	-0.0025298731	0.0030776549	0.0238447882	0.008631618	0.0031104391	0.0038569939	0.1912674502	0.06051046	0.0034435761	0.0066461345		0.6665736113	3.10741580903E-005	1.81536791714E-006	3.40531767572E-006	0.6663309156	0.0001138133	5.13730712459E-006	1.12826670155E-005
2	2.05		0.7073488284	0.001429703	2.49975918114E-005	0.0003185406	0.7115242585	0.0013810294	-0.0002748832	0.0003915387	2.9442361441	0.0024306729	-0.0002795368	0.0002771689		0.0220056049	0.0042185104	0.0004726422	0.001458647	0.0198686318	0.0039486793	-0.001167675	0.0017680656	0.143915121	0.0241278862	-0.0037484466	0.0042882574		0.6666197069	8.60949325485E-006	-1.31825908547E-006	1.52488846805E-006	0.6663945116	5.00427939551E-005	-4.31751456853E-006	5.28740646086E-006
2	2.15		0.7180722861	0.0014638706	-0.0002053419	0.0002997964	0.7214463256	0.0014161193	0.0002076264	0.0003568362	3.5037663283	0.0023323416	0.0001961015	0.0003737099		0.0250382543	0.0050355335	0.0003765637	0.0014960409	0.022904331	0.0046784757	-0.0009635289	0.0018102377	0.1425698455	0.0263444825	-0.0032492987	0.0064051875		0.6666342526	6.57929719962E-006	-8.03878740304E-007	1.60128214021E-006	0.6663681176	0.000057529	-3.44841603842E-006	4.37790186442E-006
2	2.25		0.7231768111	0.0010565641	6.00983096021E-005	0.0002387481	0.725755097	0.0010337431	-5.10972832279E-005	0.0002771205	4.11429178	0.0013612136	-5.4813680246E-005	0.0004177539		0.0175678314	0.0030681488	-0.0009474631	0.0009866949	0.0164483599	0.0029513401	0.0012582339	0.001101865	0.0702961211	0.0104198708	0.0044923854	0.0044476826		0.6666565163	0.000002215	8.19506545014E-007	8.09504211601E-007	0.6664540167	3.52841751153E-005	1.99536398799E-006	1.78268601508E-006
2	2.35		0.7278737343	0.0008410546	0.000146252	0.0001794036	0.7295335105	0.0008289097	-0.00018677	0.0001984102	4.7736692639	0.0007498583	-0.0003582135	0.0003730489		0.0187462134	0.002590966	-0.0009508278	0.0007669556	0.0179843246	0.0025124675	0.0011302464	0.0008524742	0.0392123163	0.0042542388	0.0036216245	0.002912786		0.6666634766	2.5356213342E-006	4.90527842897E-007	3.93765535499E-007	0.666442606	2.96063878251E-005	1.1987910362E-006	0.000001313
2	2.45		0.7311341954	0.0009978154	0.0001804218	0.0002390708	0.7318521757	0.0009919447	-0.0001517672	0.0002537241	5.4652754747	0.0004038055	-0.0003457557	0.0005426544		0.0182665909	0.0026918219	-0.0004452986	0.0009248086	0.0178988331	0.0026635231	0.0002405474	0.000972263	0.0111478071	0.0019298751	0.0008012949	0.001707154		0.6666671947	5.99945251322E-007	8.29172399664E-008	1.76395521305E-007	0.6664445444	3.07439015715E-005	-1.14911893914E-006	8.66473120132E-007
2	2.55		0.731737779	0.0006821428	-5.48721452229E-005	0.0001537599	0.7315022229	0.0006842938	9.91651128953E-005	0.0001514879	6.1713307752	7.8582163283E-005	0.0002273386	0.0003513851		0.0196907666	0.0020692654	0.0007055478	0.0006599502	0.0198531679	0.0020822239	-0.0007259058	0.0006540029	0.0060953686	0.0011236143	0.0004720907	0.0004007404		0.6666675011	2.22441946947E-006	3.83452867963E-008	3.24723889509E-008	0.6664266822	2.39921282207E-005	-1.3970397858E-007	7.49594226911E-007
4	0.9		0.2091240928	0.0097540267	0.0009348929	0.0037672804	0.2114289354	0.0096003073	-0.0010448031	0.0038394516	0.003763565	0.0001754462	1.67847687261E-005	6.76426085753E-005		0.2325492214	0.1014094593	0.0043121631	0.057239542	0.2224251221	0.0990934778	-0.0065689573	0.0557697214	0.0003186077	0.0001311921	5.64235921251E-006	7.39526971597E-005		0.631365269	0.0149609729	-0.0005872068	0.0085452831	0.6279338866	0.01425368	-6.88286157948E-005	0.001729777
2	2.65		0.7320466606	0.0011532833	0.0001701684	0.0003079141	0.7308619183	0.0011665558	-0.0001318132	0.0002842016	6.8718564905	0.0007493951	-0.0002789954	0.000627612		0.0161556471	0.0029867455	0.0017274321	0.0012071487	0.0167418506	0.0030588714	-0.0014247909	0.0010956852	0.0203819724	0.0030765928	0.0041563255	0.0031918219		0.6666663806	1.09275182088E-006	2.71688486089E-007	2.08640188944E-007	0.6664640408	3.48568989804E-005	1.79207432414E-006	1.66534175237E-006
2	2.75		0.7276058091	0.0008682659	-7.9823346512E-005	0.000228401	0.725495617	0.0008850616	-2.03795125153E-005	0.0002007993	7.55095407	0.0009782684	0.0001252593	0.0003887831		0.0186206048	0.0025677111	0.0005734109	0.0009519471	0.0197162533	0.0026700341	-0.0002820823	0.0008447683	0.0578967652	0.0066988955	0.0027830365	0.0036165108		0.6666643546	0	0.000000151	1.95887335415E-007	0.6664288078	3.05274976853E-005	1.74887811964E-006	1.37069692903E-006
2	2.85		0.7238474719	0.0017171142	0.000112424	0.0004792697	0.7208794866	0.0017588199	-0.00003841	0.0004157836	8.1879584048	0.0025550112	-0.0001549457	0.0006113992		0.0182539385	0.0045744621	-6.51163909501E-005	0.0018314616	0.0196086928	0.0047581356	-0.0002125936	0.0016878981	0.0966518675	0.0200917045	0.0003458142	0.0066813531		0.6666628611	1.32835027778E-006	1.61260919958E-008	3.07742602137E-007	0.6664273615	0.000054729	-1.56441481737E-006	2.78255491483E-006
2	2.95		0.7146549937	0.0025363208	-0.0001685153	0.000739114	0.7107611353	0.0026174539	0.0003225413	0.000610017	8.777965666	0.0043944894	1.70278678858E-005	0.0006307091		0.0176889798	0.0065586323	0.0012200223	0.0029575513	0.0194688376	0.0069808594	-0.0008949653	0.0023430572	0.126259012	0.0394205548	0.0024683472	0.0091095303		0.6666621116	0.000001407	9.91001909146E-008	0.000000365	0.6664255167	8.13338909584E-005	2.06112229009E-006	0.000008031
2	3.05		0.7097343407	0.0012933699	0.0004086647	0.0003485784	0.7053544675	0.0013466062	9.9723231626E-006	0.0002695314	9.297218626	0.0023568968	-0.0004174823	0.000192214		0.0206075497	0.0037475187	-0.000200435	0.0015357266	0.0231234052	0.0040506669	-0.0004893602	0.0012194545	0.1575508416	0.0250168863	-0.0022394234	0.0030552219		0.6666614332	0	-7.99088081106E-008	1.0908385665E-007	0.6663829082	4.80234061539E-005	-4.16636660364E-006	4.60282193353E-006
2	3.15		0.6994861186	0.0012878485	-0.0001734619	0.0003455063	0.6944710557	0.0013414364	-7.66025555884E-005	0.0002760769	9.7600199204	0.0023395396	0.0001661335	0.000129314		0.0231985081	0.0038426564	0.0001460776	0.0017993578	0.0259725782	0.0041630245	-0.0001683535	0.0015024315	0.1739343542	0.0256468625	-0.0008682264	0.0022342127		0.6666613358	1.49309337734E-006	-2.84944982289E-008	7.25228535105E-008	0.6663380815	5.10006691101E-005	0.000000061	4.48609123343E-006
3	0.05		0.3617105365	0.0047847564	0.0001674338	0.0014708293	0.3617914319	0.0047815384	0.0001174494	0.0014691209	0.0006691634	8.87782515678E-006	5.76662296123E-007	1.81958337176E-005		0.1883160494	0.0476811946	-0.0053160565	0.020790994	0.1880873537	0.0475860752	0.0030430455	0.0209736793	1.39483436885E-005	0.000002077	-2.97201001502E-007	0.000001439		0.6970932166	0.0095734472	-0.0006873094	0.0075717504	0.6574090452	0.0021091319	-6.02048770918E-005	5.74573714835E-005
3	0.15		0.3535401121	0.0040932457	0.0003872084	0.001430551	0.3537401368	0.0041025654	-0.000077296	0.0013951758	0.0020220911	2.33820796611E-005	0.000004028	1.89682311626E-005		0.1715570127	0.0362343301	-0.0015898126	0.019818156	0.1736123753	0.0367979717	-0.0033012051	0.0187272281	2.87448003309E-005	0.000004157	3.7907866784E-008	4.44774912544E-006		0.6631575217	0.0020506447	8.08256261244E-005	0.0020964623	0.6573347359	0.0017379041	-0.000114306	0.0001723954
3	0.25		0.3496398027	0.0051381988	0.00130339	0.0017732115	0.3500818525	0.0051230781	-0.0014486882	0.0018038158	0.0035343893	5.19589495795E-005	2.11287797175E-005	0.000028223		0.1792792571	0.0499249346	-0.0143556659	0.0238061627	0.177238716	0.0496868603	0.0147680058	0.0240750176	6.97977325619E-005	1.58012940732E-005	-6.92126573933E-006	1.14921143674E-005		0.6593956603	0.0025818983	-0.0012478996	0.001843474	0.6566152686	0.0024691277	2.00372807719E-005	3.37872320585E-005
3	0.35		0.3588532157	0.0062752203	0.0004274006	0.0018524966	0.359273116	0.0062606536	6.12742871364E-005	0.0018036173	0.0055331521	0.000096712	7.34575461989E-006	3.61302630165E-005		0.2304795512	0.0662595262	-0.0137475434	0.0300403506	0.2304551179	0.0656347637	0.0207484278	0.0295160173	0.0001875955	4.7254137957E-005	-1.32052471424E-005	2.71894535231E-005		0.6569265017	0.0029803114	-0.0006128047	0.00164808	0.6554596857	0.0029917444	0.0001352853	0.0001415949
4	1		0.1978125624	0.0103846437	-0.002136527	0.0042850917	0.1999353723	0.0103489037	0.0011170988	0.0042361193	0.0053165673	0.0002788988	-5.7261795687E-005	0.0001146107		0.2430374156	0.1045079404	0.0356457826	0.0720071186	0.2421581834	0.1013908813	-0.0088551354	0.0725783104	0.0007270602	0.0003014219	0.0001024241	0.0002069438		0.6292869623	0.0160135842	0.0051512458	0.0106453898	0.6239201172	0.0155900717	0.0017926622	0.0018335832
3	0.45		0.3616026481	0.0072648365	0.0002443496	0.0021697872	0.3624539243	0.0072128662	-0.0007258999	0.0021861098	0.0080020297	0.000160652	6.88382629516E-006	5.45428833523E-005		0.1940769655	0.0670055917	-0.0097754298	0.0313019794	0.1907509147	0.0662743141	0.0018993817	0.0309300899	0.000319004	9.8376771127E-005	-1.55817734748E-005	5.21873525201E-005		0.6580425237	0.0031122676	-0.0004520784	0.0015682396	0.6570562808	0.0030891001	-0.000161173	0.0001664918
3	0.55		0.3561675218	0.0062080945	0.0012681218	0.0018385114	0.3574464412	0.0061499606	-0.0018213694	0.0018409964	0.0109896814	0.0001913204	4.23547304749E-005	6.05694547978E-005		0.2309407924	0.0689966008	0.0200953911	0.0285612883	0.226161863	0.0671496791	-0.0190008774	0.0281299199	0.0007038326	0.0001967869	6.13743863594E-005	8.70275614809E-005		0.6564411959	0.0031508467	0.0008364127	0.001301002	0.6553991833	0.003109959	2.77124643431E-005	0.0001051461
3	0.65		0.3566536893	0.0039844787	1.06039299945E-006	0.0014944714	0.3582849366	0.0039467841	0.0012641993	0.0014845478	0.0151200048	0.0001685252	-8.75275883785E-007	6.51526687049E-005		0.1331219923	0.0297614466	-0.0005860546	0.0166655946	0.1304930829	0.0292555707	-0.0108686807	0.0161713235	0.0007801721	0.0001600124	-2.40322063304E-006	9.21122525657E-005		0.6602328565	0.0014399054	-3.8526934832E-005	0.0008332427	0.6592946083	0.0013951809	-0.0002743255	0.0001999612
3	0.75		0.3530062495	0.0147385396	-0.0002232409	0.0040332913	0.3555803932	0.0144743352	-0.0003844348	0.0041854339	0.0204048225	0.0008492439	-1.3035383761E-005	0.0002349025		0.2684787648	0.1537240889	-0.0262841119	0.0687204616	0.2564966655	0.1501765843	0.025473944	0.0674096602	0.0027663387	0.0015309837	-0.0002636679	0.0006925112		0.6540883933	0.0073716062	-0.0010901336	0.0030493758	0.6534053685	0.0072565188	2.87084450901E-005	0.0003171919
3	0.85		0.3418199162	0.0085863601	0.0013679965	0.0029339578	0.3453701167	0.0083806538	0.000406517	0.0031237854	0.0268381355	0.0006712096	0.0001062324	0.000228317		0.1541426711	0.0676310496	-0.016798905	0.0402360525	0.1431587823	0.0645314079	0.0127356623	0.0427294485	0.0029554533	0.001241305	-0.000307271	0.0007340577		0.6587819643	0.0034724082	-0.0009648737	0.0020187136	0.6580073267	0.0034315598	-0.0001502894	0.000190103
3	0.95		0.3578826905	0.0088289152	0.001448359	0.0022962371	0.3624159606	0.0085592096	-0.0030287969	0.0025377804	0.0380760363	0.0009338013	0.0001495422	0.0002391662		0.2490430824	0.0935523939	-0.0180596295	0.0333884415	0.2289722726	0.0882460396	0.0356222201	0.0356993352	0.008554464	0.003140274	-0.0005939413	0.0011058368		0.6554621202	0.0042541603	-0.0008170935	0.00145339	0.6550829938	0.0041174666	0.0004198013	0.000425707
3	1.05		0.3730374183	0.0055141281	0.0013100325	0.0015302922	0.3780770381	0.0053814951	-0.0007781588	0.0016699775	0.053734871	0.0007871859	0.0001832271	0.0002129118		0.2048970188	0.0506730072	0.0008606451	0.0219813028	0.1910820549	0.047850258	-0.0021430152	0.0238692622	0.0128310923	0.0030985764	4.38464495023E-005	0.0013119104		0.6580365466	0.0021403896	-7.87405611347E-005	0.0008586102	0.6575629403	0.002091092	-3.20773385507E-005	0.0001355106
3	1.15		0.392279646	0.0029405555	4.77238131446E-005	0.000941202	0.3981751959	0.0028500848	-0.0002858401	0.0009864864	0.076472293	0.0005658057	7.25677548924E-006	0.000174361		0.1354659464	0.0232879911	-0.0065828024	0.0107116324	0.1247965103	0.0218559042	0.0054552322	0.0108333798	0.0155292441	0.0025865969	-0.0007017137	0.0011458631		0.6613703205	0.0008967685	-0.0002190536	0.0003920632	0.6609670652	0.0008725678	3.55946606069E-007	7.09236826784E-005
3	1.25		0.3983438634	0.0054201092	0.0008266118	0.001679213	0.4059770145	0.0052335807	2.87047288858E-005	0.0018880235	0.1051572188	0.0014028414	0.0002096023	0.0004117671		0.1299225146	0.0363502553	-0.000845384	0.0180270936	0.1165570625	0.0344885759	-0.0017375497	0.0193520982	0.0268865519	0.0072831326	-0.0001668	0.0034402396		0.6617101525	0.0013409761	-7.10498296611E-005	0.0006442994	0.661357199	0.0013153293	-6.68468385692E-005	0.0001344222
3	1.35		0.4056622631	0.003671782	-5.19284787981E-005	0.0011973016	0.4148577274	0.0035201831	0.0006168272	0.0012791176	0.1451121647	0.0012787679	-1.14646724284E-005	0.000388702		0.1133003094	0.0243631285	0.0029187959	0.0135450514	0.1011420382	0.0219406261	-0.0026928892	0.01455331	0.0425517051	0.0088702961	0.0010074758	0.0045912767		0.6626461591	0.0008657269	9.89980745193E-005	0.0004283672	0.6623299252	0.0008535828	-1.21147419578E-006	0.0001193136
4	1.1		0.2191477101	0.0066317467	-0.0006794118	0.0027685094	0.2224015249	0.006497751	0.0011845588	0.0029121512	0.0087955372	0.0002658078	-2.70770613127E-005	0.0001101514		0.1802446546	0.055439166	-0.0102607102	0.0376397741	0.1674625532	0.0537976853	0.0120283763	0.039010614	0.0012026624	0.0003559261	-6.56628342533E-005	0.0002400745		0.6432816144	0.0070823643	-0.0013993597	0.0047765715	0.6400444058	0.0067194591	7.25786567837E-005	0.0004469042
3	1.45		0.4232085815	0.0038125545	0.0001130513	0.001151322	0.4344714883	0.0035913283	-0.0006965884	0.0013229375	0.2051702499	0.0017790446	3.96985302455E-005	0.0004826124		0.1162593643	0.0264545661	-0.0021701852	0.0125969176	0.0981076249	0.0234849756	0.0090040528	0.0142311563	0.0783823053	0.0172969207	-0.0011102911	0.0074121673		0.6629051248	0.0008423866	-4.0827641323E-005	0.0003516105	0.6626689505	0.0008348474	0.0001166578	8.71741521667E-005
3	1.55		0.4330739177	0.0050358874	-0.0005942928	0.0013255987	0.4467504291	0.0046745797	0.0016471067	0.0016710433	0.2849942545	0.0031354577	-0.0002748415	0.0007122413		0.1323224128	0.0387719765	-0.0036251084	0.0150881567	0.1068499185	0.0339645861	-0.0045643826	0.0167223101	0.158163338	0.0451462434	-0.004712744	0.015340251		0.6626998323	0.0011292171	-7.81284743332E-005	0.0003789079	0.6624919684	0.0011362409	-0.0001458807	0.0001183324
3	1.65		0.4576481405	0.0046650015	0.0011131072	0.0011957507	0.4727905841	0.0043505846	-0.0029054903	0.0014809733	0.4083327238	0.0038133988	0.0006554478	0.0007953375		0.110673433	0.0310465505	-0.0017878649	0.0119172555	0.0910881607	0.0270506275	0.0003150642	0.014159287	0.229077376	0.0622420408	-0.0043920729	0.0194578566		0.6638733959	0.0007582616	-6.36354253607E-005	0.0002355844	0.6635429566	0.0008118212	-1.27223998329E-005	0.0001025306
3	1.75		0.4820388133	0.0022862871	-0.0001010099	0.0006512784	0.4983823147	0.0020956269	0.0003716663	0.0008564522	0.5831168257	0.0024430421	-3.63406897197E-005	0.0005191978		0.0778069341	0.0141820982	0.0015936604	0.0056944271	0.0592604835	0.0120067155	-0.0036878035	0.0069240717	0.2797441657	0.0482851461	0.0036301736	0.0144561838		0.6649936745	0.000295419	2.19532217043E-005	8.65867698988E-005	0.6646959308	0.0003382412	-0.000030878	4.75876239158E-005
3	1.85		0.5118380299	0.0062631632	0.0003971706	0.0015818399	0.5283936309	0.0056133635	-0.0003342134	0.0019064604	0.8369680027	0.0085481176	0.0003275788	0.0014310869		0.079004393	0.0373728021	0.0038061316	0.012648206	0.0599664567	0.029535835	0.0022860727	0.0135828933	0.4623433041	0.2086292871	0.0226212491	0.0485223776		0.665347452	0.000608031	6.22389110433E-005	0.0001388256	0.6649810366	0.0007471113	6.12896117647E-005	7.61861050871E-005
3	1.95		0.537801667	0.0018479993	-6.08314931812E-005	0.0005297326	0.5544563634	0.0016783554	0.0005835471	0.0007091202	1.1851123708	0.0031360206	0.0001763959	0.0004998371		0.0503511919	0.0086021563	0.0011342202	0.003683617	0.0371717763	0.0071941866	-0.000067607	0.0046073019	0.4675003722	0.073822222	0.0052137204	0.0177608014		0.6659901604	0.0001081347	7.48855143027E-006	2.58458480834E-005	0.6656482344	0.0001620163	7.94660502099E-006	2.98633724809E-005
3	2.05		0.5692712498	0.0015155263	7.15803169248E-005	0.0003524647	0.584050523	0.001380023	0.0002064424	0.0004904007	1.6738174942	0.0029668624	0.0002293678	0.0002878883		0.0538145329	0.0070078249	-0.001095483	0.0024839754	0.0412158426	0.0059452445	0.0001283337	0.0030281724	0.6556766415	0.0809136042	-0.0057136587	0.0117850265		0.666192213	0.00005926	-4.29945079905E-006	0.000008586	0.6657141589	0.000118933	-8.47608787404E-006	1.56161953651E-005
3	2.15		0.5980861349	0.000729992	5.66922907524E-005	0.0001847267	0.610363268	0.0006753852	-0.0002054201	0.0002541542	2.3171383657	0.0015201594	-0.0001366573	0.0001430125		0.0373674295	0.0030838353	0.0003594207	0.0011089736	0.0293341046	0.0026636265	-0.0001376221	0.0014102392	0.5252253782	0.0398589544	-9.24542584145E-005	0.0052330142		0.6664695356	1.5227829985E-005	1.63704409904E-009	1.99774763588E-006	0.6660471106	4.81546265745E-005	1.38548316737E-006	5.91831075676E-006
3	2.25		0.618853559	0.0012706552	4.39971785301E-005	0.0003033937	0.6283952687	0.0011959433	-5.60544422097E-005	0.0004007007	3.1167796201	0.0025129583	-0.000081244	0.0004162877		0.0363557537	0.0053864829	0.0009802455	0.0018398843	0.030319327	0.0047500713	-0.0012333626	0.0023766738	0.4530315077	0.0633567664	-0.0077575277	0.0156565798		0.6665735	1.34543907548E-005	-0.000001631	3.29820879919E-006	0.6660930851	8.09758647555E-005	-2.63007819846E-006	8.47447050603E-006
3	2.35		0.6378096567	0.0006033568	5.84849176674E-005	0.0001613398	0.6439440714	0.0005799999	-0.0001918888	0.0001988968	4.0772476485	0.000919465	-0.0003581614	0.0003473818		0.0263196909	0.0020828872	0.0004195197	0.0008053884	0.0231089144	0.0019350716	-0.0004283762	0.0009375454	0.1848384165	0.0148830696	-0.00119493	0.0078683241		0.6666457122	3.5934153566E-006	-1.44331371549E-007	9.72246973573E-007	0.6662585386	2.98491497505E-005	-1.12446065226E-007	2.33991479365E-006
4	1.2		0.2039924811	0.0091233468	0.0012449763	0.0032986852	0.2091984892	0.0090586756	-0.0003197935	0.0034351128	0.0122336053	0.0005462404	7.38485120977E-005	0.0001953704		0.208521451	0.0813778211	-0.0153786865	0.0465034133	0.2024851412	0.0800458568	-0.0088141108	0.0472131133	0.0030565273	0.0011659735	-0.0002210661	0.0006597185		0.6380116733	0.0116522614	-0.002084451	0.0063083218	0.634899546	0.0111389654	-0.0015070757	0.0011533662
3	2.45		0.6492919673	0.0006090519	-5.79198121064E-005	0.0001662572	0.6519244425	0.0005983293	5.33951702989E-005	0.0001824886	5.1493651522	0.0004379508	0.0001111099	0.0004422169		0.0256912729	0.002113651	0.0001009846	0.0007998704	0.0243021036	0.0020420882	-4.73412106881E-005	0.0008700189	0.0170474112	0.0048922009	-0.0004718573	0.0047510181		0.666666671	1.43814005173E-006	-0.000000037	3.68522968191E-007	0.6662700257	2.98219068405E-005	3.05426731997E-007	0.000001214
3	2.55		0.655647502	0.0010952453	-3.83592331525E-005	0.0003105518	0.6548197798	0.0011015221	6.15854675063E-005	0.0003004194	6.2735876593	0.000265031	-3.03897650309E-005	0.0008189437		0.0272720449	0.0038851865	-0.0002957665	0.0016201484	0.0277665038	0.003928373	0.0003760425	0.0015730242	-0.0271882624	0.0064870764	-0.0010919099	0.0031860139		0.6666690004	2.01615886465E-006	-5.73990560683E-008	1.66557320652E-007	0.6662370868	0.000056236	5.64079268086E-007	1.11322030687E-006
3	2.65		0.6492506127	0.0008015405	0.0001869961	0.0002475081	0.6449216044	0.000827552	-0.0001435477	0.0002105456	7.3815474802	0.0009564505	-0.0004450971	0.0005278931		0.0260680583	0.0031023937	-0.0003800331	0.0012616218	0.0287271845	0.0033169379	0.0002511188	0.0011115084	0.1013217285	0.0138010124	-0.004237478	0.0098805563		0.6666634608	3.47087251643E-006	-1.60243164839E-007	3.73575261665E-007	0.6662312417	4.64371093904E-005	-0.000001042	2.30110742956E-006
3	2.75		0.6380507998	0.0004880529	6.90522546172E-005	0.0001734518	0.6303180859	0.0005135492	-1.94198057202E-005	0.0001354583	8.4041629105	0.0009205145	-0.0001352641	0.0002383542		0.0238503315	0.0016937202	0.0007691206	0.0008499088	0.0281310002	0.001867759	-0.0006531445	0.0006999389	0.2828041999	0.0181753454	0.0049349978	0.0066439011		0.6666588428	1.83057326842E-006	1.44160192211E-007	1.93826089487E-007	0.6662288382	2.66535491089E-005	1.16353047065E-006	2.43232362199E-006
3	2.85		0.620744581	0.0008805906	0.0003372967	0.0003397994	0.6098120958	0.0009421103	-0.000174119	0.0002463497	9.2909754045	0.0019779291	-0.0002667724	0.0002544155		0.026653023	0.0032069366	-0.0010979191	0.001865894	0.0333914786	0.0036608639	0.0010259828	0.0014070063	0.4778092126	0.0478754024	-0.0028937477	0.0093771976		0.6666555553	2.82289510637E-006	-6.90644085918E-008	2.23604856093E-007	0.6661246097	5.6032867961E-005	-1.13223896163E-006	7.47312913366E-006
3	2.95		0.596883781	0.0010771006	0.0001425615	0.0004046941	0.5831632614	0.001167711	-7.80936249561E-005	0.0002935798	10.0183971925	0.002371881	1.08939969484E-006	0.0002085484		0.0333735791	0.0044135953	-0.0002096237	0.0024086962	0.0427868636	0.0051473873	-4.46893014526E-005	0.0019136659	0.5706310822	0.0630927742	0.000415979	0.008075911		0.6666551526	0.000002449	8.18506961307E-009	1.65726657916E-007	0.6659251804	8.4125714941E-005	-2.41252276483E-006	1.07764921423E-005
3	3.05		0.5694868573	0.001265289	0.0004593647	0.0004882752	0.5537518598	0.0013923831	-0.0001603003	0.0003510483	10.5817210755	0.002544545	-7.64558363817E-006	0.0003061405		0.0394492582	0.0056745263	0.0020798952	0.0030966589	0.0525638743	0.0067936364	-0.0009093762	0.0025514839	0.5613385985	0.0688844392	-0.0012848163	0.0122728951		0.6666564694	1.37994729314E-006	-2.4051771063E-008	2.26063073158E-007	0.6656822011	0.0001201981	1.17796141607E-005	1.64529491297E-005
3	3.15		0.5369794733	0.0055210427	0.0009606857	0.0021356827	0.5195865302	0.0061810754	-0.0007365613	0.0016199577	11.0062594306	0.0097527027	0.0006895997	0.0015570974		0.0491652243	0.0253021344	0.0001099708	0.0141450557	0.067489078	0.0304840319	-0.0030162433	0.0104286106	0.5321636644	0.2255798453	-0.0172696278	0.0468116472		0.6666577076	3.90550688912E-006	-2.96208878011E-007	7.94726476384E-007	0.665245407	0.0006002056	-3.46131804548E-005	0.0001003342
4	0.05		0.2086864751	0.0091321733	0.0004425126	0.0030610254	0.2087636488	0.0091092772	-0.0007221533	0.0031105288	4.12752011407E-005	1.81746646858E-006	5.56218004483E-007	3.08690356154E-006		0.3475830472	0.1183455992	-0.0318165666	0.0615584757	0.3441859742	0.1175022526	0.0403800926	0.0632446667	8.52095162313E-007	5.72173829866E-008	-0.000000029	4.99344637957E-008		0.75563437	0.0601461737	-0.0329989619	0.0625212	0.6189068978	0.0147331543	0.0003845473	0.0003622809
4	0.15		0.1965364274	0.005998907	-0.0002692883	0.0021986886	0.1964873452	0.0060066422	-5.40390724313E-005	0.0021882796	0.0001230264	3.7531538098E-006	-2.26580874408E-007	2.55519617208E-006		0.3248287676	0.079366751	-0.0257187232	0.0494320989	0.3262781349	0.0796931463	0.0262057046	0.0489331898	1.37558526594E-006	1.28734158901E-007	-7.78064648354E-008	1.43744644509E-007		0.6344488588	0.0126259249	-0.0037120455	0.010814246	0.6159229619	0.011163931	0.0001170805	0.000359846
4	1.3		0.2036783533	0.0173511516	-0.001018125	0.0058247499	0.2113043302	0.0164269489	0.0035976071	0.0063145341	0.0182604725	0.0015506626	-8.81709076737E-005	0.0005122055		0.4113346009	0.1857225199	0.0575405557	0.1309675374	0.3541102731	0.1682958463	-0.0943111583	0.1347333082	0.0132793298	0.0059363552	0.0018059121	0.0041166264		0.6104758745	0.0286833978	0.0042447205	0.0157703808	0.6102349698	0.0264042447	-0.0032487435	0.0027618631
4	0.25		0.1707654302	0.0147944424	0.0019079956	0.004735399	0.1707245184	0.0149059374	0.0006966131	0.0048867914	0.0001973086	1.7074251959E-005	2.42328835171E-006	7.17039071319E-006		0.5292808368	0.2022271115	-0.0393124077	0.1118604664	0.5342782913	0.2049754564	0.0349559574	0.1188385451	3.78709132722E-006	0.000001087	-2.58323347413E-007	7.83760604923E-007		0.5809483672	0.039117768	-0.0037769647	0.0227827938	0.5690398093	0.0380521697	-0.0014303659	0.0030273851
4	0.35		0.1955696897	0.0095849096	-0.00031202	0.0034417797	0.1958551769	0.0095789309	0.0001846635	0.0034625845	0.0003661255	1.79456275555E-005	-0.000000644	7.27621376249E-006		0.2875347551	0.1051233462	0.0039812733	0.0609799809	0.2866066512	0.1053101567	-0.0045303559	0.0612417322	5.78269966697E-006	1.47975991435E-006	6.04733691968E-008	9.65437189385E-007		0.6230415312	0.0167228618	-0.0009707496	0.0105110435	0.616144248	0.0163382615	7.56551068853E-005	0.0003309256
4	0.45		0.1935545974	0.0058613507	-0.0015271253	0.002500364	0.1938468005	0.0058493575	0.0005193113	0.0024779035	0.000559907	1.69558711055E-005	-4.58188228016E-006	7.63184029986E-006		0.2302412713	0.0703579045	0.0067677764	0.0384249916	0.2300057577	0.0700523831	-0.0076230297	0.037832395	1.0251325122E-005	2.36419431577E-006	2.1846953495E-007	1.35714667478E-006		0.6327925364	0.0100622592	0.0028112439	0.0059406159	0.6251907529	0.0097087006	0.0003225137	0.0002954164
4	0.55		0.0896462367	0.0586033929	0.0341729357	0.0274338432	0.0902000865	0.0580605947	-0.0326727129	0.0275358166	0.0003928755	0.0002568833	0.0001533191	0.0001231466		2.6003565239	0.8940836789	-2.1174715934	1.6041266527	2.5335187061	0.8332801027	2.1175710348	1.5956763527	0.0001989911	6.84429236025E-005	-0.0001659842	0.0001262766		0.306405551	0.3757090774	0.4379631833	0.8671332361	0.3850518768	0.2081884094	-0.0024725352	0.0073295742
4	0.65		0.158246593	0.0251239579	0.0030894163	0.0068962495	0.1616230316	0.0236383373	-0.0026920107	0.0081662391	0.0010418128	0.0001654654	2.05291988559E-005	0.000045892		1.4884476828	0.6737492082	-0.1734075077	0.4813024798	1.2549199724	0.5480250564	0.1844919595	0.5268713941	0.0002626838	0.0001167528	-0.000030376	8.44639347526E-005		0.5290097519	0.0718384136	0.0150176996	0.0315147885	0.5307841421	0.065868384	-0.0019082731	0.0031776995
4	0.75		0.2071629709	0.007375157	0.0003277064	0.0030978118	0.2080483824	0.0073358177	0.0001009588	0.0031264745	0.0020414669	7.26594927545E-005	3.23939534275E-006	3.06151230112E-005		0.1903543252	0.0747030676	0.0028422365	0.0423531027	0.1871370521	0.0742108561	-0.0093721624	0.0424472372	8.33086323862E-005	2.90075607711E-005	1.12729597899E-006	1.64936881695E-005		0.6384348291	0.011106284	-6.77661377354E-005	0.0062856708	0.6338732439	0.0107152376	-0.00044455	0.0004024816
4	0.85		0.1297632358	0.0461218798	-0.0012541321	0.0180136824	0.1324000502	0.045080433	0.0038405805	0.0179572639	0.0019109931	0.0006791259	-1.84742127454E-005	0.0002652035		1.7702554477	0.8173198549	0.3099574276	0.9509767402	1.6789772238	0.7651749971	-0.3163543004	0.9371552242	0.0015442234	0.0007088118	0.0002687812	0.000824757		0.310546987	0.298621093	-0.0455135588	0.122296505	0.3625561522	0.2196955642	-0.004608847	0.0062603204
4	0.95		0.1707973801	0.017340766	0.0018967496	0.0061460109	0.1735980831	0.016938395	-0.0022318039	0.0064363828	0.0037566833	0.0003812397	0.000041637	0.0001347329		0.5258574749	0.2720603683	-0.1632674814	0.224667369	0.4909643347	0.2552900748	0.209351229	0.2259727089	0.0010349637	0.0005264129	-0.0003145416	0.000433325		0.5790049904	0.0462409994	-0.0073185701	0.0201482774	0.5777414679	0.0415055742	0.0031424071	0.0037284312
4	1.05		0.2229698961	0.0074344347	-0.0014648952	0.0030419932	0.2257547433	0.0072914029	0.0014221863	0.0031534728	0.0073225945	0.000243869	-4.78801026049E-005	9.92381579903E-005		0.1990447951	0.0716149829	0.0305581522	0.0424938099	0.1869470257	0.0692271225	-0.0421371084	0.0442905258	0.0008925723	0.0003081741	0.0001305596	0.0001819242		0.6426665099	0.008314512	0.0034133276	0.0051471353	0.6393214201	0.0079640473	-0.0006509088	0.0009406147
4	1.15		0.2135275559	0.0101119079	0.0002211942	0.0036299274	0.2174488464	0.0098302866	0.0010108944	0.0039197964	0.0104747894	0.0004952403	1.08786444915E-005	0.0001762083		0.2777782786	0.1057909987	-0.0144060312	0.0605195545	0.2534399506	0.0978856479	0.0130906912	0.0617742498	0.0027207667	0.0010147555	-0.000136875	0.0005759399		0.6330317402	0.0132853918	-0.0018151144	0.0070725471	0.6300769826	0.0126574815	-0.0005375626	0.001230058
4	1.4		0.2358571082	0.0073140646	6.85478857249E-005	0.0028562407	0.2451804624	0.0071063728	-0.0046991974	0.0029675215	0.0316319685	0.000975425	-1.85709447492E-007	0.0003720398		0.1837605687	0.0624006421	0.0099857562	0.0379143373	0.1689945376	0.0594033977	-0.0097344557	0.0391311357	0.0133293539	0.0044295424	0.0006930167	0.0026336733		0.6465799003	0.006833993	0.0010804194	0.0039748411	0.6448781435	0.0063614709	0.0004712279	0.0007630733
4	1.25		0.1469957298	0.0266061213	0.0004755651	0.0083386611	0.1595308734	0.0237419705	-0.0036357109	0.0103232072	0.0107866764	0.0019478328	3.31247433061E-005	0.000602326		0.7033299743	0.4039265171	-0.0901803176	0.2517008133	0.5036418016	0.3123474517	0.1634976947	0.281461873	0.0151723315	0.0086627183	-0.0019034719	0.0053276492		0.5243852891	0.1008668195	0.0077508251	0.0374090187	0.536289807	0.0842173432	0.0028353803	0.0094493424
4	1.35		0.214449426	0.0119822221	0.0012233701	0.0038170027	0.2244846882	0.0109416072	0.0019071347	0.0040629914	0.0235152174	0.0013083458	0.0001343022	0.0004087445		0.3803447605	0.1696457672	0.0108498024	0.0775572485	0.3042983031	0.1394501558	-0.0349515523	0.0752375692	0.0183267124	0.0081004024	0.000492054	0.0036275252		0.6245216569	0.0188969376	-0.0014922436	0.0078078277	0.6250609339	0.0168754176	-0.0023952087	0.0012871114
4	1.45		0.2293356506	0.0083449769	0.0008919321	0.003393782	0.2416793765	0.0076635217	0.0028873874	0.004243159	0.0376553988	0.0013595981	0.0001498316	0.0005370129		0.1532754368	0.0654290197	-0.01891186	0.0427338363	0.1073997252	0.0554462067	-0.0101660877	0.051996785	0.0166336632	0.0069274728	-0.0020149937	0.0044154509		0.6489734018	0.0074598792	-0.0020275239	0.0048195525	0.6485148689	0.0064387425	-0.0017190856	0.0018543386
4	1.55		0.2318194105	0.0098320464	0.0033074749	0.0030311712	0.248549172	0.0089785723	0.0009414856	0.0035539545	0.0571092234	0.0023945537	0.0007928176	0.0007082627		0.2724669437	0.0873744664	-0.008446343	0.0486717478	0.2117422218	0.0757388691	-0.0265636502	0.0532862706	0.0654540321	0.020695511	-0.0021040146	0.0110381054		0.6362630218	0.0097174145	-0.0024175447	0.0050349137	0.638277926	0.0085127722	-0.0024746547	0.0017018049
4	1.65		0.2852110613	0.0037923757	0.0006315062	0.0015512839	0.3016753971	0.0035370939	-0.004142082	0.0017004845	0.1054147545	0.0013736722	0.0001554454	0.0005241593		0.1174809394	0.0293595919	0.0021872427	0.0161471139	0.094366055	0.0260172032	0.0108779931	0.015955532	0.0637632326	0.0153306208	0.0015502858	0.0079231517		0.6580419127	0.0020649317	0.0001516871	0.001060624	0.6575126071	0.0018498934	0.0006016667	0.000225965
4	1.75		0.3083466762	0.0049721807	-2.05284623862E-005	0.0016928645	0.3294436691	0.0045006119	0.0004413905	0.0019063666	0.1716457935	0.0026722688	2.22267116063E-005	0.0008224999		0.1343577192	0.0379360478	-0.0193751744	0.0190084577	0.1021740047	0.0316083153	0.024754162	0.0192055274	0.1597746036	0.04384367	-0.0197488167	0.0198546532		0.658417702	0.0022820504	-0.0009260901	0.0010404541	0.6584635377	0.00206446	0.0002615511	0.0003185315
4	1.85		0.3227827317	0.0067869868	-0.0004362897	0.0021191695	0.35027281	0.0060843731	-0.0005899793	0.0026751893	0.2722914624	0.0054211883	-0.0003914399	0.0014294089		0.1425152426	0.0487367612	0.0083691184	0.0247011216	0.1023740679	0.0404820997	0.0050175361	0.0292651004	0.3763044133	0.124067481	0.0225700787	0.0534772662		0.6589827817	0.0026073004	0.0004888953	0.0011140165	0.6591134219	0.0024311668	0.0003782168	0.000399005
4	1.95		0.3788033859	0.0018360643	1.38309498369E-005	0.0005861817	0.407270129	0.0016162835	0.0005457624	0.0007625677	0.4821439002	0.0021057292	8.10268466835E-005	0.0005187338		0.0948104281	0.0128822696	-0.0035159705	0.0056932931	0.0635973834	0.0101416478	0.0012910359	0.0063854262	0.5240857988	0.067570194	-0.0142935058	0.0233061822		0.663221211	0.0004442737	-9.5537808826E-005	0.0001520941	0.6630112589	0.0004491646	-3.24488352077E-005	6.70631033597E-005
4	2.05		0.4247280649	0.0012625819	0.0001608609	0.0003914991	0.4543573294	0.0011062903	4.54573015965E-005	0.0005371967	0.8162435985	0.0020275508	0.0002515504	0.0004091211		0.0751208313	0.0073648755	-0.0008809118	0.0033374907	0.048760624	0.0058240745	-0.0010767135	0.0040330111	0.8263893152	0.0759562388	-0.0134779677	0.0224514661		0.6647709318	0.0001748464	-3.29849187615E-005	5.13103602315E-005	0.6643807514	0.0002061935	-3.64314666457E-005	0.000036535
4	2.15		0.4781922674	0.0011785077	-8.09265369742E-005	0.00034265	0.5048492191	0.001033886	0.0002014092	0.0004849032	1.37300347	0.0024627505	2.19742311361E-005	0.0003508751		0.061193667	0.0064311551	-0.0006596244	0.0025857157	0.0401269071	0.0050478172	0.0012852169	0.0032871222	1.1507436025	0.1121572967	-0.0045613671	0.0220196257		0.6657346321	9.05799103694E-005	-3.81325403958E-006	1.78025487112E-005	0.6651956626	0.000142381	0.00000839	2.47442661137E-005
4	1.5		0.2275612926	0.0128039324	-0.0025451536	0.0045346649	0.2417982156	0.0116958595	0.0070296372	0.0054019119	0.0457532921	0.0025529337	-0.0004740482	0.0008712257		0.227603354	0.1148972338	0.0523646363	0.0693384226	0.1708284977	0.0979534733	-0.0894422516	0.0734359046	0.0367795099	0.0182365454	0.0079451857	0.0106686249		0.6405558151	0.0137323291	0.0053026173	0.0079815052	0.6412772965	0.0122372366	-0.002769527	0.0019358886
4	2.25		0.5275407329	0.0010460101	3.64127413862E-005	0.0002988902	0.5485435009	0.0009368531	0.0001826055	0.0004247432	2.218820049	0.0024601868	0.0003230049	0.0003084389		0.0442593552	0.0048349645	0.0005249866	0.0018993858	0.0307146117	0.0039286134	-0.0004548027	0.0025271721	1.0600460993	0.1050440433	-0.0007795039	0.0189313074		0.666338005	3.25717978765E-005	-0.000000386	0.000005905	0.6657589149	9.18497156721E-005	-1.66385212787E-006	1.55913309484E-005
4	2.35		0.568116533	0.000885006	-2.13432710673E-005	0.0002451443	0.5816332575	0.0008197826	-6.46942127489E-005	0.0003374888	3.3864559106	0.0018440429	-0.0001165888	0.0004940089		0.0374812586	0.0036729839	0.000855374	0.0014335562	0.0289304524	0.0031800204	-0.0013790708	0.0018525969	0.6687904743	0.0653689047	-0.017457663	0.0250525394		0.6665787408	8.32217957454E-006	-2.33136848858E-006	3.35464910326E-006	0.6659711411	6.30427022322E-005	-5.59286265003E-006	8.20262045431E-006
4	2.45		0.5945910179	0.0003762985	-5.00260914869E-005	0.0001127896	0.6003058641	0.0003638055	9.07759435838E-005	0.0001305519	4.8198197983	0.0003766205	0.0001874156	0.0003278545		0.0301417509	0.0014148431	0.0001276652	0.0006081738	0.0269525562	0.0013277307	-0.00020955	0.0006798806	0.0751502133	0.0080214921	-0.003074864	0.0079746248		0.6666628374	1.03796259291E-005	-2.04580805431E-007	5.2885952409E-007	0.6661152248	2.28755813995E-005	-8.44913464591E-007	1.41836439215E-006
4	2.55		0.6031565531	0.0002970329	-4.62718594658E-005	0.0001002232	0.6013414534	0.0003034264	2.88722957729E-005	9.5396784258E-005	6.3819005601	9.45226686552E-005	0.0001480673	0.0002897978		0.0272302328	0.0010807854	0.0002702281	0.000516811	0.0282254047	0.0011034339	-0.0002436325	0.0004970551	-0.0810649476	0.0043587163	0.001047997	0.0022864031		0.6666704327	6.82158602408E-006	3.98293823209E-008	8.66103289511E-008	0.6661391294	5.56980166516E-006	2.35563829408E-007	5.04411927752E-007
4	2.65		0.5937305166	0.0005309583	-0.0001122053	0.0002014706	0.5843213748	0.000561296	8.12687263221E-005	0.0001592682	7.9008543041	0.0009176884	0.0001939514	0.0004036253		0.0278765194	0.0019939942	-0.0004276939	0.0010717844	0.0334103081	0.0022064686	0.0002902809	0.0008972161	0.3350279992	0.0246138423	-0.0082567566	0.0151847214		0.6666587857	6.75941375167E-006	-2.04386924098E-007	3.75902737089E-007	0.6660579996	3.61907538233E-005	-1.58807369932E-006	3.33094904414E-006
4	2.75		0.5677899793	0.0005441308	0.000029094	0.0002270035	0.5506301165	0.0005978278	-2.81195737961E-005	0.0001622198	9.2177115044	0.0013987039	-3.36092258366E-005	0.0002296578		0.0317664612	0.0022496621	-5.09875828557E-006	0.0013129662	0.0430018045	0.002688244	0.0001025097	0.0010197402	0.967024853	0.0573478862	0.0043923677	0.0136106947		0.6666493176	7.62619890816E-006	8.08079750122E-008	2.47542740107E-007	0.6658437258	4.78692076977E-005	1.4505324948E-006	6.84774570716E-006
4	2.85		0.5281111084	0.0009253561	2.84396553992E-005	0.0004361871	0.5039521777	0.0010430408	5.06296415395E-005	0.0002985817	10.2326589651	0.0023712915	-8.80791864766E-005	0.0002880432		0.0351777676	0.0038292924	5.96158198767E-005	0.0027056683	0.0527549539	0.0046936018	0.0004109778	0.002075994	1.1795998479	0.098004062	0.0118864637	0.0186750853		0.6666493982	2.85579241353E-006	1.75949072563E-007	2.75726375298E-007	0.6655058786	9.61897698601E-005	6.74041272937E-006	1.84826938484E-005
4	2.95		0.4794400259	0.001023206	-5.23495681957E-005	0.0004941504	0.4507560722	0.001177981	-0.0001496495	0.0003509164	10.9321094199	0.0021771063	0.0002769938	0.0003809345		0.043557209	0.0052327584	-0.0010204095	0.00350369	0.0686001384	0.0068165795	0.0008452048	0.0029011806	1.0151525031	0.0941097858	0.0080205447	0.0240278952		0.6666536178	0.000004898	1.0322841091E-007	0.000000311	0.6648419692	0.000166569	-4.39227895406E-006	2.99215479007E-005
4	3.05		0.4302689124	0.0023658362	0.0003333424	0.0010490114	0.4007732437	0.0026986464	5.60594320345E-005	0.0008258208	11.3689013711	0.0036962994	-0.0001322853	0.0008140872		0.0686283104	0.013610008	0.005466096	0.0088662829	0.1007384346	0.017232437	-0.0030370418	0.0085536901	0.7966891969	0.1287190951	-0.0120861878	0.0486888649		0.6666571907	0	-1.4422099904E-007	5.82528862815E-007	0.6632359196	0.0005413961	5.19674307749E-005	9.02545989099E-005
4	3.15		0.3853825832	0.0026941239	0.0018759287	0.001309826	0.3581683035	0.0030110701	-0.0008437753	0.0010209853	11.6272621813	0.0028995328	0.0005771063	0.0007916081		0.0704361028	0.0169716509	-0.0033787369	0.0115773437	0.1019707312	0.0207733784	0.0040015704	0.0095981878	0.3975926859	0.0771070531	0.0138808496	0.0286974209		0.6666621495	4.08846155158E-006	1.57672664495E-007	3.27489298097E-007	0.6621169537	0.0008102502	1.13150631374E-005	0.0001294493
2	0.8		0.608878005	0.0041703755	-0.0005215657	0.0012362924	0.611437413	0.0041435885	0.0007592312	0.0012817985	0.2224128629	0.0014488428	-0.0001830512	0.0004275137		0.0426889764	0.0187095138	0.0030362578	0.0082442187	0.041781316	0.0185368152	-0.0051002791	0.0082700397	0.0114323979	0.0045044524	0.000747161	0.001973118		0.6660200347	0.0002806473	5.07232992363E-005	0.000122389	0.6658965683	0.0003073795	-1.74937278939E-005	2.81358630958E-005
4	1.6		0.2816811374	0.0053404616	-0.0006569594	0.0017685387	0.2954417985	0.0050259186	0.0007746502	0.0019007418	0.0848817654	0.0015840537	-0.0001844599	0.0004954834		0.1623106819	0.0431929873	0.0043498805	0.0230975243	0.1383679576	0.038891533	-0.0072895981	0.0229576261	0.0582792282	0.0151827499	0.0015398194	0.0076826455		0.6541545712	0.0032781735	0.0002763559	0.0016467322	0.6539325843	0.0030353597	-0.000171179	0.0002716931
5	0.05		0.0748500989	0.025542976	0.0005149966	0.0130576648	0.074536664	0.0254737526	-0.0020997677	0.0127785513	1.49659805451E-006	5.11843463819E-007	9.03045093749E-008	1.0472788718E-006		0.574695525	0.3582401308	-0.1319868787	0.4694290993	0.5790836453	0.3429446865	0.1428906602	0.4605569221	2.3086524497E-008	4.92770258828E-009	-1.42730119043E-009	3.84754795962E-009		-6.2801570819	21.129227925	-2.3642408562	17.1869690201	0.403975323	0.1624301236	0.0067357925	0.0121879865
5	0.15		0.0182679096	0.0305939691	0.0290937598	0.024318154	0.0186545072	0.0305040516	-0.0291726123	0.0243318054	1.17420807193E-006	1.98030463677E-006	2.96371783588E-006	2.47621304608E-006		0.3702963934	0.5220957706	-0.9656715547	0.6557965823	0.3636796382	0.5240512653	0.9756054148	0.6500105041	-3.22901634811E-009	0.000000019	-0.000000023	2.16432818676E-008		-0.6860857454	1.5787962105	-1.1260208372	3.3531959557	0.1929620345	0.3126223184	-0.0004416705	0.0033623164
5	0.25		0.0110457964	0.0151764945	-0.0158897575	0.0110377185	0.0108254063	0.0152289674	0.0160329939	0.0110903435	0.000001394	1.9115023515E-006	-2.36139877428E-006	1.63960044265E-006		0.1481241806	0.1992704853	-0.0093973894	0.1804159677	0.1487125763	0.199893576	0.0076270969	0.1819737331	1.4174388821E-008	1.77565117285E-008	-1.01498166646E-008	1.68744622996E-008		8.1003825587	58.0788642981	8.3662600339	46.5683936595	-0.1441404062	0.5122255682	-0.001393814	0.0154369604
5	0.35		0.0355881122	0.0211760934	0.012837008	0.0084246813	0.0358168657	0.0211006462	-0.0128189733	0.0084308166	7.80829012554E-006	4.64765026572E-006	2.99228972188E-006	1.96386933137E-006		0.5636927461	0.277058995	-0.0682626905	0.193853391	0.5587748291	0.2758010069	0.0672862711	0.1917977021	1.70911253905E-007	6.72423498619E-008	-4.41024824184E-009	4.9591543633E-008		0.0271797896	0.5413141854	0.109644984	0.4815071373	0.1469543726	0.3107215653	0.0001913615	0.003468455
5	0.45		0.0280819291	0.0258065741	-0.0230256329	0.0097864851	0.0304489765	0.0245738511	0.0233594457	0.0099045989	1.03507454166E-005	9.52651132715E-006	-8.68677296599E-006	0.000003692		0.6434693687	0.2834946389	0.2902818027	0.2275535726	0.5707597581	0.25849649	-0.2863304452	0.2242567731	4.84257285959E-007	1.93669019172E-007	1.62789315882E-007	1.58409866981E-007		0.430908109	0.6696828833	-0.5240017088	0.8956144723	0.3769887384	0.1917583344	0.0012543947	0.0043920417
5	0.55		0.0183370932	0.0238743171	-0.0111763191	0.0123156085	0.0177627072	0.0240708675	0.0108106336	0.0119213193	1.12348745364E-005	1.4625188452E-005	-6.90129717649E-006	7.60474927084E-006		0.4854206793	0.3897400145	0.2027885836	0.2453523391	0.5074457605	0.3857221267	-0.2094274907	0.2471295179	9.57940216066E-007	7.32802628869E-007	3.51782163818E-007	0.000000464		-0.7268156499	1.6618541059	-0.8882637727	2.4843604146	-0.1711234382	0.6167449355	-0.0027448693	0.0166168277
5	0.65		0.0656634662	0.0250754247	0.0176930355	0.0138254923	0.0596575477	0.028339687	-0.0139576381	0.0125167376	6.65041574687E-005	2.5388853666E-005	1.79629331718E-005	1.40381904499E-005		0.633982285	0.3227363602	-0.6842518677	0.3935954253	0.9365161299	0.4352022106	0.6524612553	0.4151008343	3.55030492676E-006	0.000001655	-3.43379376512E-006	2.02330559015E-006		-0.005369031	0.6344043582	0.2193262475	0.5434463776	0.2777023677	0.2318446292	0.0122061562	0.0202518862
5	0.75		0.073705019	0.0131241381	-0.0011129493	0.0062214977	0.0735427491	0.0132590928	0.0013964296	0.006146404	0.0001231833	2.19339259146E-005	-1.86180262411E-006	1.04063307395E-005		0.2391555409	0.1160040162	-0.0262598001	0.1035019834	0.2471956176	0.1174344799	0.0205620077	0.1034779973	3.90936929971E-006	1.62025711834E-006	-3.7562280139E-007	1.44666575858E-006		0.4420199106	0.1334105306	0.0010928192	0.0861234326	0.4229500821	0.1167797253	-0.0018580458	0.0029256108
5	0.85		0.042074542	0.0256275715	0.0045772376	0.0109984878	0.0421457323	0.0257319602	-0.0052552943	0.0111134978	0.0001159866	7.06468467475E-005	1.26164946028E-005	3.03175807447E-005		0.5848818507	0.3983405879	-0.0701342588	0.2473400191	0.5879582364	0.399813674	0.0851958011	0.2491928753	2.27611727382E-005	0.000015135	-2.60621238363E-006	9.39741132121E-006		-0.324455047	1.000847761	-0.1506721635	0.480566555	-0.1224659612	0.6088787021	-0.0008002505	0.0067844212
5	0.95		0.0579976239	0.0220810611	0.0162172295	0.0120819583	0.0578168381	0.0224420395	-0.0136318538	0.0119138501	0.0002636736	0.0001003841	7.36854553861E-005	5.48945486316E-005		0.3801038514	0.2381487065	-0.2636289193	0.2887282155	0.4024758957	0.2434478907	0.2459460106	0.2975597598	0.00004052	2.46067671997E-005	-2.68884657628E-005	2.98198772143E-005		0.1634477702	0.5884793478	0.0116276924	0.3320741204	0.3287516748	0.2317864875	0.0002488362	0.0158581307
4	1.7		0.2937524755	0.0038589305	-0.0002379001	0.0014569031	0.3129029844	0.0035504361	0.0008472421	0.0017605161	0.1332533441	0.0017054614	-8.50932050035E-005	0.0005914895		0.1396025638	0.0327558813	0.0121787362	0.0171675467	0.1039321521	0.0277290145	-0.010240029	0.0207364631	0.1125340978	0.0255719972	0.0088001532	0.0122570379		0.65738266	0.0020957125	0.0007823399	0.0010301569	0.6571637232	0.001902936	5.23931355011E-005	0.000362693
5	1.05		0.0642857292	0.0199921363	-0.0081499861	0.0096618675	0.0659071989	0.0197857402	0.008906058	0.0098288218	0.0004819922	0.000149887	-6.10341262846E-005	7.23490595651E-005		0.3542151425	0.2019646655	0.2139278539	0.1879196411	0.3409592006	0.200598108	-0.2281603111	0.1848654406	0.0001018585	5.67512173353E-005	5.97715164295E-005	5.27503088116E-005		0.2795097649	0.3311616043	0.0510618252	0.2013621541	0.3100681359	0.2282304821	-0.0063312976	0.0091840554
5	1.15		0.0612798525	0.0155911529	0.0024966545	0.0076304795	0.0641365634	0.0152146549	0.0005044794	0.0072672222	0.0007578783	0.0001927932	0.000030859	0.000094158		0.2297651054	0.1541167441	-0.0270261049	0.121912953	0.2220756504	0.1488817452	0.0103579822	0.1146607695	0.0001794069	0.0001178045	-2.05054813361E-005	9.30100840107E-005		0.4544889246	0.1851112865	-0.0390659449	0.1454391175	0.4083860942	0.1480771513	-0.0111820424	0.0126741582
5	1.25		0.0825780675	0.0193011619	0.0075142203	0.009536966	0.0867595123	0.0185915073	-0.0101122866	0.0108519688	0.0016848987	0.0003936929	0.0001527121	0.0001938312		0.349223595	0.2152396194	-0.1747857176	0.2006544408	0.2826208417	0.213650749	0.2229635581	0.2103293579	0.0007359712	0.000447592	-0.0003614384	0.0004160426		0.390032981	0.2030975985	-0.0604093308	0.1224145534	0.4189390097	0.1442761216	0.0125750656	0.018645472
5	1.35		0.0747116825	0.0242801013	0.0159103454	0.010045364	0.0827759942	0.0225676163	-0.023635011	0.0114790393	0.0025164344	0.0008171431	0.0005318718	0.0003362397		0.7955151533	0.3476768344	-0.4225818038	0.2970051451	0.6146569337	0.2967081375	0.551142695	0.3051497675	0.0045269561	0.0019684477	-0.0023758606	0.0016735232		0.1009882822	0.4112586466	-0.0800039402	0.1895594912	0.228091826	0.243688617	0.0211806206	0.0297108229
5	1.45		0.0296297496	0.0149785679	-0.000265125	0.0100604626	0.0521565025	0.0121765294	0.014668373	0.0115425362	0.001654822	0.0008324542	-9.99456646582E-006	0.0005538405		0.1289614404	0.1384042424	-0.1268173033	0.1136170133	0.0157480458	0.1261411117	0.1157876329	0.1031664685	0.0020301553	0.0021292239	-0.0019345222	0.0017395677		0.0032071543	0.9124673063	-0.0282552876	0.5191822913	0.2756418479	0.2792864352	-0.061625016	0.0661905297
5	1.55		0.0985053093	0.0058876761	0.0042333474	0.0043079918	0.1135880853	0.0058220379	0.0150409431	0.0044065413	0.0090699476	0.0005402927	0.0003959029	0.0003898135		0.0502781302	0.0438842055	-0.0021356846	0.0372422971	0.0451978027	0.0431616251	0.0157578163	0.03816361	0.0022269585	0.0018312278	-9.04193772463E-005	0.0015460414		0.6383299832	0.0273178828	-0.0003174008	0.0227519987	0.6163913136	0.0175290348	-0.0072516025	0.0047919735
5	1.65		0.101955232	0.0196637949	0.0041583421	0.005944586	0.1243328354	0.0169501886	-0.0123445018	0.0075094555	0.0155748895	0.002982275	0.0006018843	0.0008782156		0.4215004195	0.2256745823	-0.0439464788	0.1150434222	0.2770401261	0.1840361472	0.071987755	0.1170880667	0.0487988158	0.025911213	-0.0048365336	0.0128636145		0.4438258695	0.1252567304	-0.0357028048	0.0663991286	0.4855010109	0.0895766037	0.0198451916	0.0208279578
5	1.75		0.1699177904	0.0061544416	-0.0031421371	0.0031476752	0.18895947	0.0056232749	0.0042847468	0.0033763423	0.0430283742	0.0015424672	-0.0007492708	0.0007560674		0.1181551802	0.0482846228	0.0067048057	0.0392256958	0.0854250816	0.0409970845	-0.0257616352	0.0384546145	0.0383833281	0.0150868573	0.0018696379	0.0118301445		0.6417250714	0.0098835255	0.0003574131	0.0071061923	0.6403193581	0.0081199279	-0.0020266123	0.0009731211
5	1.85		0.1800196749	0.0054037732	-0.0017935492	0.0025047319	0.2087329839	0.0047480144	-0.0004264816	0.0028857937	0.0762608276	0.0022431503	-0.0007214049	0.0009665057		0.1323489642	0.0441798586	-0.0011151241	0.0298196614	0.0820622831	0.0361794262	0.0076673702	0.0296485317	0.1186344507	0.0378279809	-0.0007150386	0.0238818057		0.6421374477	0.0077267642	0.001025596	0.0048135412	0.6437308617	0.0059779257	0.0006817451	0.0010528268
5	1.95		0.2290390509	0.0032436645	-0.0001592286	0.0013204029	0.2638314386	0.0028420656	0.0009874291	0.0015593555	0.162904409	0.0022096392	-5.82724764581E-005	0.0007971836		0.1305031789	0.0263004822	0.0012977215	0.0149211945	0.0839366549	0.0205561187	-0.0039341887	0.015696465	0.3165022619	0.0605864939	0.0010310998	0.0306837053		0.6522743859	0.0027385885	0.0001994458	0.0013837498	0.6531929188	0.0022404214	-0.0002079896	0.0003766147
4	1.8		0.3182449602	0.003555887	-0.0002251463	0.001313994	0.3423856275	0.0032453689	0.0001042787	0.001618307	0.2178748504	0.0023290736	-0.0001373691	0.0007545145		0.1089796809	0.0248799524	-0.0070718084	0.0134061795	0.078992114	0.0213740128	0.008935919	0.0145556639	0.1949078639	0.0424892198	-0.0114619511	0.0202981354		0.6603992316	0.0013814162	-0.000360869	0.0006346199	0.6603012959	0.0012600714	8.90878985557E-005	0.0001895326
5	2.05		0.2795663333	0.0022206752	0.0006816057	0.0008678648	0.3217134708	0.001897274	-0.000621853	0.0011250885	0.3365839965	0.0024675116	0.0006126876	0.0007746749		0.0985805348	0.0149768054	-0.0016228284	0.0085571583	0.0550645645	0.0118712806	0.0035492117	0.0091608005	0.649155461	0.0910745608	-0.0072323454	0.0426271193		0.6596872016	0.0009894542	-0.0001321993	0.0004538301	0.6600568505	0.0008697025	7.59996940799E-005	0.0001641183
5	2.15		0.3523892142	0.001296837	9.19962296555E-005	0.000487709	0.3957514154	0.0010924215	-0.000038708	0.0006686411	0.7166563418	0.0022231253	0.0001626082	0.0005646005		0.0752253576	0.0078880272	0.0005731413	0.0043041532	0.038880276	0.0059897393	0.0018987246	0.0048577499	1.2079957786	0.1143830234	0.0075259722	0.0428644076		0.6637907497	0.0002725466	2.05775217131E-005	0.0001005769	0.6635025457	0.0002897438	6.62678910233E-005	6.16736364117E-005
5	2.25		0.4310770305	0.000554177	1.33284586434E-005	0.0001731386	0.4681425081	0.0004694155	-7.21025100612E-005	0.0002578306	1.4597176208	0.001324493	-5.22878683373E-005	0.0002119764		0.0638388564	0.0030361519	-0.0002808664	0.0013563807	0.0354714701	0.0022528843	0.0002785826	0.001714367	1.975463191	0.0867022455	0.0025467867	0.0208721923		0.6655303674	5.33093770977E-005	1.62193655348E-006	1.18357273793E-005	0.6648772442	7.68548806637E-005	8.21794336599E-007	1.65641033552E-005
5	2.35		0.5040195258	0.0007088629	-8.65650620815E-006	0.0002102503	0.5280211205	0.0006310338	-8.41629446005E-005	0.0003083917	2.7254680048	0.0017808601	-0.0001697114	0.0003796296		0.0447572772	0.0032371984	7.8520252694E-005	0.0013623903	0.0296077785	0.0026309585	0.0008077761	0.0017911815	1.490382693	0.1028205122	0.0266997118	0.0326354302		0.6664217408	1.67283290583E-005	4.39046951928E-006	5.3788157042E-006	0.6656724396	6.61245265914E-005	0.000010269	1.18033716472E-005
5	2.45		0.5510582624	0.000747422	-1.32340526912E-005	0.0002367613	0.5610249024	0.0007072435	2.28801037086E-005	0.0002892133	4.4813104828	0.0010981937	9.31243967046E-005	0.0007296032		0.0339710918	0.0030271053	0.0007745911	0.0013500701	0.0281618621	0.0027438519	-0.0009341728	0.0015510921	0.2462514323	0.0346467175	-0.0180387085	0.0324858858		0.6666525998	4.47352614306E-006	-1.10160366012E-006	1.99209433066E-006	0.6659559381	5.73763518108E-005	-2.03369652875E-006	4.80916866155E-006
5	2.55		0.5666637527	0.0003193104	-4.30008201637E-005	0.0001178405	0.5635244718	0.0003252642	3.32822827562E-005	0.0001098769	6.4939568432	0.0003809628	8.67561505942E-005	0.0003648978		0.0289827836	0.0012411571	6.02575230313E-005	0.0006305705	0.0307277189	0.0012799423	-0.000054234	0.0005975169	-0.1571483409	0.0084642358	0.0003869186	0.0053425216		0.6666718249	1.96885890036E-005	1.14314739195E-008	1.56355156123E-007	0.6660076417	2.24484453368E-005	7.44107090811E-008	6.94553334094E-007
5	2.65		0.5487094456	0.0005465644	8.85225673408E-005	0.0002388201	0.5320780219	0.0005970581	-3.3356785213E-005	0.0001758844	8.4214198157	0.0012566389	-0.0001754355	0.0004352782		0.0304427908	0.0022795642	-0.000406945	0.0013565208	0.0410952971	0.0027025039	0.000329458	0.0010948291	0.936868993	0.0641967148	-0.0118819914	0.0307712877		0.6666506216	8.31354822121E-006	-2.08084835144E-007	5.3775756524E-007	0.6658044218	5.1918092001E-005	-1.40635968849E-006	6.22506852752E-006
5	2.75		0.5017910942	0.001061691	0.00106181	0.0005551569	0.470979768	0.0012225767	-0.0002165038	0.0003745993	9.9573841184	0.0031216738	-0.0010223317	0.0004704486		0.0320791535	0.005078005	0.0006765628	0.0034755177	0.0530450431	0.0066424466	-0.0003581935	0.002717007	1.8793126555	0.2170710221	0.0101444615	0.0447318894		0.6666433691	5.56987253725E-006	1.29745086244E-007	5.58251169087E-007	0.6653712829	0.0001475053	3.73880929974E-006	2.74680719228E-005
5	2.85		0.432228262	0.0008314546	2.93568237636E-005	0.0004723052	0.390635097	0.0009868655	-2.16173411502E-005	0.0003231537	10.9627412009	0.0020362202	1.49236836987E-005	0.0003981018		0.0388445526	0.0044319976	-0.0021584374	0.0033036197	0.0721448432	0.006039921	0.0020698455	0.00272568	1.6804653829	0.1298488696	0.0145671983	0.0346401188		0.6666494533	5.84079901218E-006	1.51244633507E-007	3.56448934524E-007	0.6642449198	0.0001842631	-5.6900580021E-006	0.000037251
5	2.95		0.3569260717	0.0015431244	-0.0003253116	0.0008718607	0.3129667603	0.0018175333	-0.0002189079	0.000658798	11.5057687097	0.0025253131	0.0002920542	0.0006915724		0.054364863	0.0094506402	0.0009472208	0.0074678258	0.0962286044	0.0127088252	0.0006382252	0.0065137162	1.0184971935	0.1250398235	0.0062320204	0.0485293035		0.6666571879	8.57985748357E-006	5.78810717227E-008	4.53201945296E-007	0.6616416616	0.0005836826	4.1607645543E-005	0.000116994
4	1.9		0.3486027822	0.0037599268	0.0001858456	0.0012004127	0.3772000276	0.0033507874	-0.0005310075	0.0015788554	0.3612862648	0.0036053253	6.27957726293E-005	0.0009381042		0.1182545619	0.0288299818	-0.0048575091	0.0135560749	0.0813603339	0.0229009477	-0.0015427715	0.0160792895	0.4532554296	0.1068377091	-0.0153390919	0.0406597246		0.6614817745	0.0012190904	-0.0001628421	0.0004505107	0.661375497	0.0011688563	-0.0001366021	0.0001749684
5	3.05		0.2901006404	0.0027796618	0.0009969939	0.0016129519	0.2511010916	0.0031954236	0.0010429214	0.0013192535	11.7658429091	0.0028167768	-0.0009201561	0.0009871772		0.0608838484	0.0183285288	0.0135622961	0.014495629	0.1006271882	0.0233190566	-0.007205106	0.0136073351	0.4134967384	0.0893956605	-0.0200227095	0.0450208686		0.6666629902	0	-1.78534977516E-007	4.01630836028E-007	0.6579872515	0.0016926331	0.0002402011	0.0003331645
5	3.15		0.2434974401	0.0043215883	0.0023208362	0.0022175653	0.2140012942	0.004730663	-0.0012793108	0.0020449187	11.8819402855	0.0025340932	0.0006307516	0.0010026492		0.0854935561	0.0300584295	-0.0116643224	0.0219833051	0.1130765364	0.0350821468	0.0133622432	0.0228794243	0.1693934247	0.0505410577	0.0181305088	0.0301636814		0.6666651902	2.10921478702E-006	1.58448375452E-007	2.63734817671E-007	0.6522432431	0.003607073	-0.0001112537	0.0005324052
6	0.05		0.0038326479	0.0142933671	0.0146554241	0.0135786185	0.0037609368	0.0143326958	-0.0147409588	0.0135492614	7.50999837031E-009	2.73005805536E-008	9.65836528366E-008	8.92303706181E-008		0.0375692555	0.2180895542	-0.3371471833	0.226243081	0.0411943179	0.2195940036	0.3361255989	0.2263316428	3.42627674138E-011	3.77619377811E-011	1.03422979071E-010	1.70725417991E-011		-0.0707696461	0.4673625591	0.060515788	0.1955788502	0.0639490754	0.4643687126	0.0006465486	0.0202971538
6	0.15		-0.0152947697	0.0073574969	0.0036335071	0.0116495721	-0.015361733	0.0073726817	-0.0037242704	0.0116547832	-9.86924049728E-008	4.75034570912E-008	3.28764980879E-008	0.000000105		-0.29657571	0.1588988274	-0.0272019935	0.1501062399	-0.2962040816	0.1596283383	0.0252589064	0.1499376863	-8.30265684495E-010	7.18381923391E-011	9.8647695352E-011	5.24620748029E-011		0.8318722647	0.4646217282	-0.0003033532	0.8004965386	0.2496599898	0.1744092333	0.0005096324	0.0051954056
6	0.25		0.0499292796	0.0099341572	-0.0042197596	0.0052441016	0.0497138964	0.0099817886	0.0045937551	0.0051693433	0.000000669	1.33050265582E-007	-6.27152195517E-008	7.75393892585E-008		0.1787133435	0.1008103771	0.0281356	0.0756221123	0.1830492072	0.101556381	-0.0280627846	0.0744512145	3.59649202732E-009	1.1109277444E-010	-2.26983007642E-010	8.98376850255E-011		0.2782319466	0.2649273528	0.0846983792	0.2000698401	0.271815996	0.1807613008	-0.0023179363	0.0049898277
6	0.35		0.0340174448	0.0164673101	0.0095464168	0.008730135	0.0343839589	0.0164014208	-0.0106853028	0.0086784148	8.60615504425E-007	4.16709204635E-007	2.49349156861E-007	2.27595340571E-007		0.2591043482	0.1891410186	-0.1338138759	0.1479618771	0.2574226916	0.188362209	0.1254909353	0.145493126	5.07861180158E-009	7.30215624951E-010	5.86913626992E-010	5.85589737857E-010		-0.1875369536	0.9008093839	-0.1369857623	0.7050905405	0.0265219323	0.4187209171	-0.0007182084	0.0223876408
6	0.45		-0.013799055	0.0088635886	0.0262238112	0.009376254	-0.0139082741	0.0088867148	-0.0262521854	0.0093749718	-0.000000643	0.000000413	0.000001233	4.40859894505E-007		-0.0234607793	0.1047258383	-0.2439521038	0.1152146491	-0.0223705541	0.1047338124	0.2452571104	0.1155602749	-3.36193383418E-009	1.37563474459E-009	2.45029740885E-009	1.51452418969E-009		0.2570706313	0.3829797214	-0.1583414598	0.3604410357	0.2235735353	0.2060650896	-0.0005552431	0.0031605895
6	0.55		0.0117039116	0.0116564463	-0.010397151	0.0088542637	0.0118409163	0.0116139834	0.0106122667	0.0088268051	9.96848673621E-007	9.92826163489E-007	-0.000000888	7.56189263451E-007		0.121018141	0.1364499687	0.1761211246	0.1316507826	0.1199598021	0.1358906414	-0.1715790806	0.1311454267	9.85658129189E-009	5.94788545992E-009	3.58715777798E-009	5.74595221189E-009		1.5322494173	5.3979585887	-1.9064835589	3.8046502108	-0.0707139469	0.4462065194	-0.0015904678	0.0116033677
6	0.65		-0.0081834462	0.0123427136	-0.0010821424	0.0150144966	-0.0092444069	0.0123366994	0.0008464721	0.0150681567	-1.27119150378E-006	1.91738429439E-006	-1.68225622255E-007	2.33428127369E-006		-0.113411444	0.19690547	0.1979444043	0.2226940442	-0.1161464205	0.1995158185	-0.1959312869	0.2203848405	-2.23921642332E-008	2.85423585277E-008	2.79056606483E-008	3.2270321191E-008		-1.5851140966	3.8450963988	-0.5313580366	3.7958327544	0.1916864859	0.2869010572	0.003753722	0.0250140775
6	0.75		0.0183610881	0.0264401492	-0.0229137133	0.013115817	0.0186641646	0.0264899308	0.0216440428	0.0137409377	5.19875162507E-006	7.48628800982E-006	-6.48907721192E-006	3.71438223368E-006		0.5397600832	0.3395222619	0.4606677124	0.2756011313	0.5252651805	0.3342408117	-0.5153132896	0.2970629035	2.83671667495E-007	1.63317820777E-007	1.91599912699E-007	1.32594827022E-007		0.6080250243	2.2176521994	-1.1419640399	1.432968682	0.1160859859	0.4099688134	-0.0182256283	0.0395691151
4	2		0.3995536916	0.0014169356	-2.12754785374E-005	0.0004214531	0.4292121212	0.0012411339	-8.44816545998E-005	0.0005561792	0.6255904463	0.0019309248	-2.81367363448E-005	0.0004129497		0.0978847684	0.0100964162	0.00170188	0.0039557538	0.0658444069	0.0079315562	-0.0018945107	0.0045518567	0.7643265229	0.0743645814	0.0084314282	0.0213297304		0.6636772167	0.0002902267	3.41148403946E-005	8.30328407954E-005	0.6633267239	0.000315666	-5.96952851214E-006	4.53652874569E-005
6	0.85		-0.0299040408	0.0049691576	0.0542745141	0.0057348224	-0.0289164617	0.0049375411	-0.0542932501	0.0057718824	-1.54295817538E-005	0.000002564	2.8003810697E-005	0.000002959		-0.039224667	0.0526771079	-0.1102342138	0.0597766506	-0.042764669	0.0525321487	0.1168884444	0.0590393834	-1.34092148805E-007	8.41436539986E-008	-4.64507875466E-008	9.5484223933E-008		0.4581963849	0.1090293069	0.0270421408	0.0806547179	0.3097763321	0.1145341167	0.0014087351	0.0053926815
6	0.95		0.0049478876	0.0070281323	-0.0135255386	0.007613981	0.0057746788	0.0070260355	0.0138517894	0.0076617686	4.65220845685E-006	0.000006608	-1.27153797222E-005	7.15784669711E-006		-0.0272661277	0.076633875	0.1284909464	0.0997778015	-0.0296801427	0.0767767028	-0.1282028419	0.10079478	-1.22820275318E-007	4.06404743813E-007	6.22577538981E-007	5.29160263684E-007		-1.7494834696	4.1703273488	-0.1362593928	3.9352012025	0.0327221311	0.3302080902	-0.0020291397	0.0151159583
6	1.05		0.0395522236	0.0181770914	0.0013697744	0.0087054623	0.0400965925	0.0180429425	-0.0018684749	0.008620821	6.77652439168E-005	3.11426506721E-005	0.000002346	1.49107990382E-005		0.2796720106	0.20186657	0.0058150835	0.1412775089	0.2759458956	0.1996071074	-0.0010298255	0.1375893789	5.24023791922E-006	3.55509036997E-006	1.13305298891E-007	2.48750194879E-006		-0.0007991321	0.6375173757	-0.0367511094	0.3642571256	0.0830411169	0.4114231595	0.0003918459	0.0078889589
6	1.15		0.0155081697	0.013663683	0.0101353676	0.0108480475	0.0189009656	0.0130003224	-0.0111201516	0.0114296087	4.84227404731E-005	4.26600947844E-005	3.16283379444E-005	3.38523897647E-005		0.1332449255	0.1882247707	-0.2275386847	0.2498531752	0.0740831684	0.1913158069	0.2092399804	0.2411217984	8.03057497456E-006	1.10047287186E-005	-1.31547533004E-005	1.46059353214E-005		4.1498443668	9.1375014983	1.1295918107	12.0552908899	-0.1658569645	0.515760717	-0.0083448682	0.0283447927
6	1.25		-0.0070538805	0.0155087234	-0.0305938198	0.0137816243	-0.0057489945	0.0154378381	0.0309228837	0.0139677087	-4.01354840932E-005	8.82497506561E-005	-0.0001739232	7.83482792719E-005		0.0623033986	0.1754549285	0.2722981189	0.2287943724	0.0532420581	0.1740542573	-0.2630985176	0.2331494973	1.2003756086E-005	3.40655556167E-005	5.20461661552E-005	4.44069448299E-005		0.1221097355	1.0716075214	0.4423262058	1.1675929543	0.2562159631	0.2988850849	0.0028059918	0.0166481994
6	1.35		0.0234441703	0.0174613729	-0.0232480857	0.0124970358	0.0260797244	0.0171804861	0.0254158364	0.0125154575	0.0002432042	0.0001811057	-0.0002406887	0.0001293988		0.1639709849	0.2099172172	0.2127030588	0.1812908714	0.1527349526	0.206225413	-0.209143279	0.1794114905	0.0001073345	0.0001353718	0.0001359641	0.0001168205		-5.0508799357	21.4353179045	-3.2473923187	24.3482510513	-0.0215181827	0.4802383117	-0.0088782134	0.0212446608
6	1.45		0.0525127957	0.0072452729	-0.002744853	0.0051205313	0.0560711108	0.0071374532	0.0041394049	0.005305002	0.0009932867	0.000137002	-5.17126240523E-005	9.65233702666E-005		0.1094672763	0.0764845113	-0.0085056869	0.076018465	0.0949936047	0.0740375051	0.0087073872	0.0794290663	0.0002409083	0.0001639067	-1.84244524513E-005	0.0001625881		0.2910965437	0.2317409035	0.0327339744	0.1730839761	0.3252357504	0.1372285539	-0.010555498	0.0101749197
6	1.55		-0.0178638425	0.0161891451	-0.0230241662	0.0105952095	0.0022502476	0.0135500056	0.0266500907	0.0118157077	-0.0006144006	0.0005583938	-0.0007897015	0.0003633885		0.2226427037	0.2325763522	0.3033598395	0.227067988	0.0653703201	0.176479732	-0.2735706709	0.2172343338	0.0015997971	0.0016602413	0.0021489071	0.001611436		0.5812027213	0.4369917779	-0.0061867502	0.3957578097	-0.0242685931	0.4768800882	0.0688937926	0.0747202245
6	1.65		0.0869363833	0.0041900984	0.0027353311	0.0026114855	0.093851331	0.0041102944	-0.0023769658	0.0026317578	0.0054804376	0.0002637488	0.0001707429	0.000162641		0.07766583	0.0327159863	-0.0047390023	0.0251680166	0.0721054921	0.0315374038	0.00619578	0.0258142606	0.0018965708	0.000774879	-0.0001099027	0.0005921452		0.6043613517	0.0291635652	-0.0062090866	0.0200057498	0.581216808	0.0230968457	0.0007972358	0.0018401811
6	1.75		0.0564560161	0.0074643655	-0.0046238552	0.0044209735	0.071597145	0.006983787	0.0019574319	0.004695516	0.0065300761	0.0008596254	-0.0005259671	0.0004991823		0.1152672986	0.0665164937	0.038142852	0.0533670751	0.0851649741	0.0611386407	-0.0233340893	0.0540800429	0.0093950753	0.0052708043	0.0029836744	0.0041596916		0.472910004	0.1376014228	0.1008628496	0.1038919417	0.4577681388	0.0825434329	0.0121145155	0.0101430452
4	2.1		0.4494611364	0.0013369875	-0.0001269716	0.0004098865	0.4784010388	0.0011740469	0.0002051656	0.0005779197	1.0589100249	0.0024771788	-0.0001555838	0.0004453024		0.065313837	0.0077333833	-0.0033783401	0.0033498102	0.0421209152	0.006004026	0.0024254962	0.0040892235	0.963129772	0.1064646093	-0.0309066948	0.0268419036		0.6653537299	0.000145604	-0.000040291	3.6205594449E-005	0.6648847617	0.0001924569	-4.35118902637E-006	3.38114717179E-005
6	1.85		0.0689604017	0.0058384162	-0.0074564196	0.0038479953	0.0976098828	0.0054020359	-0.0103363756	0.0041020461	0.0147313711	0.0012297158	-0.0015787996	0.0007869735		0.0609456751	0.0444437803	-0.0283368413	0.0317162566	0.0390557703	0.0418037444	0.0196568127	0.0341175458	0.0170046923	0.0117094044	-0.0073717009	0.0082026562		0.5836143967	0.059306646	-0.0017176144	0.0468488028	0.5861034007	0.0354506857	0.0121045112	0.0105241031
6	1.95		0.1169736418	0.0043069109	0.0024562864	0.0021519221	0.1490549221	0.0038345404	-0.0013658082	0.0023781162	0.0461575082	0.0016656186	0.0009091213	0.0007809977		0.1125430477	0.0383402074	-0.0025316218	0.0233989039	0.073161868	0.031723609	0.0031757508	0.0219323339	0.1052235989	0.0340645605	-0.0019881595	0.0198011821		0.6154957763	0.0179843589	-0.0019949203	0.0092714152	0.6213041427	0.0122344721	-0.0007081936	0.0012869371
6	2.15		0.2235464056	0.0029091027	-0.0008515957	0.0013718404	0.2812393187	0.0024411418	-0.0014341363	0.0017171464	0.3146120949	0.0037152209	-0.0012026906	0.0014104118		0.0820906118	0.0195915595	-0.0005464418	0.0137947584	0.03755386	0.0149112109	-0.0010588293	0.0141238776	0.8857984283	0.1904195897	-0.0023729023	0.1090998169		0.6574950755	0.001990395	0.0001222345	0.0011322826	0.6583516028	0.0015938007	0.000065049	0.0003539485
6	2.25		0.3271563697	0.0010867952	5.66571521589E-005	0.000391511	0.3830727861	0.0008872931	0.0008887327	0.0005683653	0.8686298536	0.0023317151	0.000749412	0.000541229		0.0786089969	0.0064637881	-0.0007349362	0.0034342993	0.0355044675	0.0046738663	0.0001488962	0.0040948576	2.3650127793	0.1782476325	-0.0165735777	0.0628931274		0.6634779764	0.0002408305	-2.9960362337E-005	8.38462246535E-005	0.6631784934	0.0002557277	-1.75263169927E-005	0.000066115
6	2.35		0.438158021	0.0008639995	1.71308730234E-005	0.0002670879	0.4761315923	0.0007284967	-0.0002458969	0.0004052972	2.1096898575	0.0024177239	-0.0004211783	0.0004820623		0.0570372678	0.0044664443	-0.0003435048	0.0019565798	0.030950906	0.003328633	-0.0003099758	0.0024995448	2.8568151606	0.2139673614	-0.0164376112	0.0640053933		0.6660114239	4.95435860641E-005	-3.47322150181E-006	1.45691227005E-005	0.665135068	0.0001105736	-1.10919027282E-005	2.36354514558E-005
6	2.45		0.5146798244	0.0008245529	-2.43296262173E-005	0.0002574044	0.5299161242	0.0007639666	0.000019073	0.0003360901	4.1399786822	0.0015172342	6.49434675044E-005	0.000836104		0.04017992	0.0036074329	0.0001427531	0.0016234959	0.0308313339	0.003142842	-0.0003973035	0.0019644619	0.648129105	0.079985102	-0.0174551803	0.0599655423		0.6666288124	0	-1.04432367779E-006	3.58160672955E-006	0.6657403778	7.57241532085E-005	-3.15457933045E-006	8.45352934914E-006
6	2.55		0.5386683791	0.0006135643	-6.56897330485E-005	0.0002511742	0.5339155026	0.0006287135	4.83966956499E-005	0.0002286646	6.6091106519	0.0004166695	0.0001811754	0.0008119284		0.0288510578	0.0023911115	0.0002847143	0.0013985521	0.0315765267	0.0024995883	-0.0002814487	0.0013039373	-0.2499184137	0.0261079534	0.0061583409	0.019303915		0.6666730174	0.00000232	1.45229050757E-007	4.54872018446E-007	0.6659078477	5.2495418337E-005	-5.2796915464E-008	2.72469629772E-006
6	2.65		0.5096068823	0.0003640985	-0.0001317784	0.0001870666	0.4836651124	0.000411928	5.26935757565E-005	0.0001287395	8.9310641082	0.0009868733	0.0003474096	0.0003167184		0.0287147336	0.0015563857	0.0001569309	0.0010971384	0.0448827903	0.001939066	-8.7693587626E-005	0.0008503595	1.8118106872	0.07813451	0.0143861001	0.0348948463		0.6666434719	6.5844250471E-006	1.82076993382E-007	4.51789963033E-007	0.6655836174	4.36761346829E-005	1.43938642877E-006	7.42207912544E-006
6	2.75		0.4345217385	0.0006389312	0.0001961385	0.0004006426	0.3861717595	0.000773324	-0.000052581	0.0002653008	10.5964149971	0.0020202512	-0.0001065094	0.0003884075		0.0309498486	0.003235318	0.001055134	0.0027251965	0.0659680018	0.0044817831	-0.0002441245	0.0021572238	2.8821190324	0.1791411396	0.0110612068	0.0496698268		0.6666403111	4.30125057191E-006	1.01805083232E-007	0.000000456	0.6644789128	0.0001357452	1.7002287905E-005	3.40491532763E-005
4	2.2		0.5040413053	0.0010609741	0.0002454377	0.0003081284	0.5281728987	0.0009325452	0.0002334049	0.0004415332	1.7569437914	0.0024317626	0.0005189611	0.0003018148		0.0514399568	0.0051338369	2.88003258341E-005	0.0023102875	0.0336723889	0.0040254958	-0.0007698437	0.0028256587	1.1707975911	0.1092670476	-0.0101209052	0.019991068		0.6660887603	5.41025027144E-005	-5.58909056389E-006	9.84171678491E-006	0.6655445457	0.0001042783	-1.21716402959E-005	1.81434591246E-005
6	2.85		0.3318837685	0.0015369923	-3.50035443029E-005	0.0010297496	0.2729455932	0.0018602342	-0.0004932533	0.000750139	11.4660658077	0.0031544085	0.0007602936	0.0009351622		0.0381937116	0.0089728488	0.0057290137	0.0080909542	0.0850084499	0.0118767081	0.0019773672	0.0069703478	1.5910563132	0.2010073959	0.0618724415	0.0886800165		0.66665424	3.92908706601E-006	4.83153094617E-007	6.94286693676E-007	0.66117816	0.0006574444	0.0002736136	0.0001826928
6	2.95		0.2442931914	0.0014295941	0.000001607	0.0009030743	0.1926345623	0.0017136828	-0.0002616848	0.0007414831	11.8019795045	0.0016481911	0.0002371428	0.0006088216		0.0576070145	0.0103717044	0.002804051	0.0082988613	0.1119675524	0.0146676802	0.0007319978	0.008040908	0.6627516402	0.0813227299	0.0056647872	0.0382535427		0.6666617767	1.50579082745E-005	4.19073117322E-008	2.82868311854E-007	0.6525533385	0.0014458415	0.0003121627	0.0002783943
6	3.05		0.1720647708	0.0065288138	-0.0022018991	0.0036508401	0.1319254427	0.007894817	0.0011311794	0.0033222771	11.9280839987	0.0041755016	-0.0005331478	0.0016177863		0.08915848	0.047668789	0.0163324993	0.0399564276	0.1560919472	0.0675304948	-0.015399524	0.0428958419	0.2703803286	0.1125390637	-0.0229041004	0.0661866457		0.6666647136	7.23241230371E-006	-1.65068873083E-007	4.78725382137E-007	0.6282147146	0.0141255172	0.0010000021	0.0029142223
6	3.15		0.1239285267	0.0032327099	-0.0004825214	0.0025822027	0.0956669562	0.0035314951	0.004329743	0.0025227692	11.9720375	0.0010159467	-0.00122189	0.0006936105		0.0312813736	0.0237862748	0.0137135276	0.0224082291	0.0505039124	0.0270759723	-0.015464048	0.0250529428	0.0274453368	0.0132253837	-0.0071914035	0.0118481443		0.6666664707	0	-5.16447191156E-008	8.50594386838E-008	0.6209302961	0.0115137309	-0.0014401304	0.0018750668
7	0.05		0.0145643174	0.0091862755	0.0016670206	0.00677818	0.0146011613	0.0091941889	-0.0017794508	0.0067721348	2.61183166948E-009	1.65365939046E-009	9.10895333464E-010	3.6205500063E-009		0.0876332668	0.0875599914	-0.0188046374	0.0903190085	0.0881515465	0.0878354753	0.020016746	0.0900068597	3.59020112941E-011	9.78414759174E-014	1.28192184446E-012	6.07099559539E-014		-0.4379023592	1.1971134584	0.1729154745	1.0224963325	0.0170191792	0.3897425959	-0.002425351	0.0098095637
7	0.15		0.0039334738	0.0050729361	0.00658447	0.0046015261	0.0039713218	0.0050834684	-0.0066736467	0.0045976712	2.47903015059E-009	3.20085199566E-009	5.32294415289E-009	3.71360669626E-009		0.0262381152	0.0515752185	-0.0528213287	0.0505687376	0.0270575518	0.0519438133	0.0510534811	0.0504702576	1.45724847943E-011	1.82193837706E-013	1.90138157595E-011	1.80197339144E-013		-1.2540749878	4.9107044485	-1.6035159897	6.0359076311	-0.0814217165	0.4423364688	-0.002737982	0.0180196193
7	0.25		-0.0110809148	0.0049257868	0.0068078905	0.0077147176	-0.0110005084	0.00492836	-0.0067360463	0.0077185577	-1.55662369051E-008	6.91805943902E-009	1.01537172586E-008	1.15098706509E-008		-0.1777443922	0.0814225926	-0.0442192918	0.0828657372	-0.1779153658	0.0813659756	0.0447167519	0.0830322778	-7.95067060586E-011	1.24823815584E-012	4.3631731863E-011	1.21536769487E-012		1.0069181792	1.8317351572	1.0965341034	1.2054270312	0.156964647	0.1920118057	-3.30943779359E-005	0.0045342632
7	0.35		-0.0095340513	0.003093646	0.0172313924	0.003528503	-0.008913067	0.0030801904	-0.0173303648	0.0035432864	-2.76106279786E-008	0.000000009	5.06283032797E-008	1.03669645669E-008		-0.0295965306	0.0327036678	-0.0607423201	0.0332012208	-0.0315248097	0.0326110521	0.0616779357	0.0332956159	-1.31581527133E-010	1.95552923693E-012	2.27289379757E-010	1.97650613151E-012		-0.2581115479	0.6915465527	-0.0252750337	0.6340161615	0.0759075321	0.1816114991	-0.004075249	0.0117099594
7	0.45		-0.0087645061	0.0045752771	0.0129256268	0.0055809024	-0.0081737834	0.0046250712	-0.0128113434	0.0056566845	-5.13833081446E-008	2.68196525696E-008	0.000000076	3.28359107479E-008		-0.0539833599	0.0553069849	-0.0816269351	0.0533012096	-0.0560631588	0.0562096554	0.0828753558	0.0544108705	-2.51981051071E-010	1.33630873745E-011	3.31082178274E-010	1.28679763499E-011		-0.2158961376	0.965650135	-0.0563385032	0.9531385116	0.0403694559	0.2724732278	0.0002412985	0.0125639074
7	0.55		0.0087221512	0.0059376269	0.0078672137	0.0050216346	0.0086832926	0.0059219573	-0.0079089036	0.005068791	1.03103436006E-007	7.01879576253E-008	9.30814338729E-008	5.94137691306E-008		0.0356450575	0.0493996597	-0.0491358603	0.0519636053	0.0332956263	0.049322319	0.0492887955	0.0524553384	5.12468943792E-010	4.83522040255E-011	3.82435596629E-010	5.0873207217E-011		0.9011965266	13.1124101613	4.0208574188	12.8916593037	0.0375547588	0.2812091768	-0.0017259657	0.0224798533
4	2.3		0.5505359974	0.0006272471	-8.54334835618E-005	0.0001759446	0.5677642181	0.000571388	0.0001750325	0.0002492377	2.7665347898	0.0014366473	0.0002270294	0.0002515037		0.0400892367	0.0026529935	-0.0003043828	0.0011003332	0.0292271049	0.002232572	0.0009097016	0.0014257941	0.8965879455	0.0565247568	0.0116896731	0.0145285101		0.6664886267	1.11839146277E-005	0.000002314	2.91586968962E-006	0.6658931024	4.83984118433E-005	6.02755934672E-006	7.44273721505E-006
7	0.65		0.0146526454	0.0070937438	0.0012075935	0.0049700114	0.0145429388	0.0070605933	-0.0010110978	0.0049601086	3.48915121679E-007	1.68919239582E-007	2.87615414489E-008	1.18373850262E-007		0.0859429745	0.0685915703	-0.0070467283	0.0594996058	0.0846988498	0.0676958504	0.0110276381	0.0590721658	0.000000002	2.72280037103E-010	1.05152435771E-010	2.36218707479E-010		-0.5031395294	1.6648887391	0.0278766645	1.4377435775	-0.0296474951	0.4462033782	0.0006085707	0.0186129245
7	0.75		0.0021093857	0.0043008089	-0.0105075305	0.0044271521	0.002041476	0.004331167	0.0104373971	0.0044254162	1.01158592721E-007	2.06251455519E-007	-5.03927543543E-007	2.12320411187E-007		-0.006215114	0.0423848526	0.039794927	0.0421220947	-0.004651537	0.0426109371	-0.0390299342	0.0422949828	3.6812995679E-010	6.82380291911E-010	-1.69218392689E-009	6.781444774E-010		-3.6643263588	10.7905020537	-0.2480703889	9.9953155134	0.0571734012	0.2182867533	-0.0004994275	0.0100702377
7	0.85		0.0049737557	0.0036052849	-0.0141344648	0.0036833722	0.004995283	0.0036019059	0.0139380898	0.0036831346	4.80339604708E-007	3.48179693648E-007	-0.000001365	3.55720027296E-007		-0.0047899529	0.0328892742	0.0473116005	0.0367537218	-0.0049801772	0.032854347	-0.048376784	0.0367921427	1.91116070434E-009	2.14723146034E-009	-3.23063142483E-009	2.39952865987E-009		-1.9833702937	9.6686162556	-4.8149696534	10.9268063503	0.1216322194	0.1697142635	-0.0014507127	0.0124233759
7	0.95		0.0112689699	0.0049038632	0.0007076377	0.0047822739	0.0114271626	0.0048803505	-0.000417676	0.0048449782	2.19159457001E-006	9.53704608294E-007	1.37617440703E-007	0.00000093		0.0057830466	0.0504837915	0.0133914682	0.048888206	0.0016891884	0.0509278999	-0.0116359603	0.0497105282	1.16793028878E-008	1.33656361728E-008	4.18252426584E-009	1.29431670363E-008		-2.6456258979	26.4521032157	-8.6640252971	29.105699987	-0.1985589513	0.3899385214	0.0032571366	0.0403980762
7	1.05		-0.0003247818	0.0028655951	0.0027125236	0.003064687	-0.0003297725	0.0028585576	-0.0030656046	0.0030512971	-1.27182359161E-007	1.12228672941E-006	1.06227020507E-006	1.20018405451E-006		-0.0132453603	0.0246728576	0.0148692289	0.0280737914	-0.0127785753	0.0243914401	-0.0139752029	0.0279514732	-1.47958583977E-008	2.64891089986E-008	2.08814592951E-008	3.01404456259E-008		0.729558698	24.3312234265	-7.9531364742	23.4324078792	0.0457563726	0.1836206369	-0.0012549072	0.0139266631
7	1.15		-0.0116144291	0.0061578053	0.0199565933	0.0073548984	-0.0109577875	0.0061090368	-0.0202734276	0.007399278	-9.160205435E-006	4.85664509458E-006	1.57376194263E-005	0.0000058		-0.0554025994	0.0721271193	-0.1170199609	0.0801529369	-0.0596941879	0.0719772555	0.1156648757	0.0803355804	-2.83442938742E-007	0.000000314	-4.3662153032E-007	0.000000349		-0.3032912564	0.8934581435	0.2156971503	0.6960657274	0.0939158675	0.2910490056	-0.0018784089	0.0089884986
7	1.25		-0.0157305666	0.0040355246	0.0015126676	0.0073303981	-0.015537673	0.0040226637	-0.0014829361	0.0073575662	-2.49853641016E-005	6.40982680029E-006	2.40184216687E-006	1.16401635174E-005		-0.1662423608	0.066249337	-0.0042796417	0.0605048744	-0.1684738225	0.0664069049	0.002227847	0.0607535378	-3.0493008359E-006	1.16941330909E-006	-6.44515522743E-008	1.0682334556E-006		2.0348114421	2.7690064902	0.1765886045	3.292461094	0.1626281443	0.2012136834	-0.0012710932	0.0076282324
7	1.35		-0.0058493108	0.0047489849	-0.0036856242	0.0049797417	-0.0059156194	0.0047563519	0.0034708391	0.0049714554	-1.87117660549E-005	1.51917498638E-005	-1.1783911631E-005	1.59217339646E-005		-0.0102002978	0.0487158561	0.0168940058	0.0441978468	-0.009507463	0.0490322622	-0.0194761598	0.0444794726	-0.000000809	3.48758541099E-006	1.15540838575E-006	3.16444223628E-006		-2.2346718268	20.3449375983	3.5608674733	23.105176617	0.0720433793	0.2830864914	0.0011658893	0.0240726695
7	1.45		-0.0055549015	0.0059370614	0.0016759401	0.0057869764	-0.0031192131	0.0060287676	-0.0044668504	0.0055646331	-3.57885351028E-005	3.8257367089E-005	1.0777806025E-005	3.72518916945E-005		0.0054131176	0.0527839231	-0.0149079802	0.0565949671	0.0165534137	0.0509555719	0.0168118015	0.0552375222	1.46919433627E-006	1.53255326805E-005	-4.27628324048E-006	1.64328194902E-005		-1.7143157722	62.5600735748	-11.8021863477	60.6611454636	0.1719321933	0.2350621658	-0.0184586896	0.0558326395
7	1.55		0.002632368	0.0042536683	0.0145850973	0.004663769	0.006990667	0.0042376058	-0.0176822082	0.0046624996	3.42487364563E-005	5.52260538854E-005	0.0001888887	0.000060425		-0.0170797717	0.0393072325	-0.0391341489	0.0403492394	-0.0176614799	0.0388737451	0.0403520336	0.0404158568	-0.000019498	4.62700794488E-005	-4.52237320706E-005	4.75131282948E-005		-0.4003786694	3.255853735	1.256426894	3.542312382	-0.0494992831	0.378568884	0.0177409319	0.0816996683
4	2.4		0.5840311045	0.0007160548	0.000100864	0.000206294	0.5935590985	0.0006775147	-0.0001442628	0.0002635563	4.0780393448	0.0011902617	-0.000178441	0.0005220327		0.032367245	0.0027409017	0.000189691	0.0011300353	0.0268179635	0.0024669498	0.0003233988	0.0013653842	0.3303669	0.0316740975	-0.0001738044	0.0192461102		0.6666375446	3.99317757793E-006	1.04681219316E-008	1.78113841906E-006	0.6660760263	0.000045704	4.64525112218E-006	0.000004479
7	1.65		-0.0042729978	0.0064795793	-0.0130664315	0.0067755774	0.002463573	0.0061167543	0.0153023327	0.0071131255	-0.0001113789	0.0001695731	-0.0003403697	0.0001765613		-0.0114733185	0.0672193492	0.0530614579	0.0645523626	-0.0385471497	0.0672650875	-0.0546357708	0.0637275994	-5.00275789089E-005	0.0003209043	0.0002514961	0.0003081303		-1.112969718	3.4735374689	0.7653617789	3.9828962591	0.0472137085	0.5193676096	0.0264358603	0.0650376908
7	1.75		0.0171127754	0.0110307681	-0.0072185851	0.0064345813	0.0247102311	0.0107487483	0.0081762962	0.0064848055	0.0009057696	0.0005825029	-0.0003777165	0.0003369244		0.1428717546	0.0974457944	0.061609288	0.0843994707	0.1307849086	0.0930873643	-0.0552461004	0.0842223983	0.0028172705	0.0018970397	0.0011908528	0.0016333135		-0.3440852252	1.259380168	-0.1325455036	1.0665713281	0.0157108857	0.3952194651	-0.0002095079	0.0296789966
7	1.85		0.012991871	0.0080403988	-0.0003470301	0.0065301406	0.030785199	0.007525482	-0.0006276151	0.0068692191	0.0014078017	0.0008580265	-3.75364333402E-005	0.0006852122		0.0348203506	0.0606826735	-0.0387362565	0.0626361199	0.0149481286	0.0569354608	0.0250491835	0.0616368487	0.0029607224	0.0047863076	-0.0030476067	0.0049111597		-0.3973736439	2.5635794843	-0.1481001233	2.3034187373	0.1242300613	0.395914694	0.024763531	0.0657052917
7	1.95		0.0341981129	0.0050350749	0.0024814097	0.0034628193	0.0654781364	0.0045643201	-0.0197065616	0.00338529	0.007561204	0.0010885546	0.0004486241	0.0007264286		0.0597522034	0.0365292912	-0.0176647944	0.0331422513	0.041916999	0.030096889	0.0174130781	0.0313701504	0.0206118224	0.0118167673	-0.0054485496	0.0105253492		0.4695825847	0.1598637121	0.0204992838	0.1464173145	0.5076487595	0.0542756151	0.0446865296	0.029793794
7	2.05		0.0853518378	0.0081915161	0.0001769359	0.0048307056	0.1236961745	0.0074107688	-0.0015620105	0.005389727	0.0386460509	0.0036083838	4.50315679523E-005	0.001991852		0.0805932797	0.0660369777	-0.0084157865	0.0478620905	0.0476400057	0.0551275432	0.0298363096	0.0509355333	0.1168855496	0.0883863341	-0.0089199379	0.0606032978		0.6016850547	0.052141524	0.0015262126	0.0395513507	0.6085739939	0.0307338964	0.0067327206	0.0064372289
7	2.15		0.1297352889	0.0025139388	0.0006032713	0.0011987753	0.1891758251	0.0020858746	4.40452353107E-005	0.0014795792	0.1243193853	0.0022512736	0.0005291876	0.0009262153		0.1089750875	0.020490375	0.0036807318	0.0125462431	0.0482456183	0.0154276246	-0.0077643389	0.0129273624	0.6584060591	0.1134327074	0.0151666197	0.0608399989		0.6298278018	0.0064586841	0.0006241316	0.0034955181	0.6392272866	0.0039812689	-0.0008796674	0.0008307681
7	2.25		0.225301892	0.0019246233	-0.0002012019	0.0007460668	0.2973129614	0.0015168165	-3.76146543718E-005	0.0010150199	0.4604245705	0.0033848698	-0.000251417	0.0009847617		0.1069716987	0.0149433369	0.0009394498	0.0076944494	0.0431771658	0.0099647265	0.0002707378	0.0084109084	2.4974610053	0.3206572978	0.0278211955	0.1245635219		0.6563112784	0.0013366804	0.0001153924	0.0005135989	0.6579124205	0.0010631229	8.46645291991E-005	0.0002453579
7	2.35		0.367965027	0.00089237	5.88842372791E-005	0.0003053923	0.4231352763	0.0007192272	8.16323664243E-005	0.0004657549	1.5541765898	0.0025486023	0.0001638666	0.0005659141		0.0669787228	0.0050233982	-0.0002389936	0.0024697081	0.0286158823	0.0035325739	0.0004868875	0.0030812574	4.1274837155	0.2916879902	0.0009501106	0.095470285		0.6651707777	0.0001066886	-1.58590979556E-006	3.38585018981E-005	0.6643431292	0.0001586562	7.50430064184E-006	4.34933226609E-005
7	2.45		0.4823913042	0.0005777087	-2.11843906236E-005	0.0001872762	0.5038902299	0.000521445	0.0001117487	0.0002545338	3.7990459657	0.0012779823	0.0002603425	0.0006184221		0.0428025647	0.0026702008	0.0004327903	0.0012105941	0.0297225222	0.0022156008	-0.0005425932	0.0014922307	1.2736415107	0.1189137568	-0.0035705117	0.0821412285		0.6665899369	1.37560667675E-005	-2.38751511025E-007	5.08916777242E-006	0.6655839638	6.17109482171E-005	-3.08093676493E-006	8.72894169396E-006
7	2.55		0.5167261502	0.0003477568	1.75188313237E-006	0.0001466958	0.5100987681	0.0003569617	1.23379751379E-006	0.0001312647	6.7264042429	0.0002435344	-9.37191445249E-005	0.0004903119		0.0308336591	0.0014271282	0.0001756951	0.0008395191	0.0346308893	0.0015100148	-0.0001276139	0.0007747206	-0.3214461293	0.0218474317	0.0007978495	0.0176434944		0.6666733287	0.000016362	1.64814363881E-008	3.4392465297E-007	0.6657615313	0.000032724	5.89309511611E-007	1.56714751926E-006
4	2.5		0.6010020808	0.0003419401	-6.62307231818E-005	0.0001067089	0.6029329797	0.0003384429	8.0497583125E-005	0.0001124105	5.5951340743	0.0002524797	0.0002803456	0.0003243983		0.0290887677	0.0012926207	0.0004098562	0.0005630825	0.0280050674	0.0012642655	-0.000447909	0.0005874017	-0.0779959876	0.0047699583	-0.0020777268	0.0027155096		0.6666714101	1.31207298072E-005	-0.000000102	1.33878491495E-007	0.6661252331	1.78805407347E-005	-4.19182745193E-007	4.62084159401E-007
7	2.65		0.4727892669	0.0004227176	0.000169816	0.0002403701	0.4351462826	0.0004978229	-2.69993922448E-005	0.0001587714	9.4241282767	0.0014554649	-0.0002262726	0.0004159215		0.0291316883	0.0018922516	-0.000350794	0.0014617301	0.0536251411	0.0025045484	0.0002845234	0.0011395584	3.2462861397	0.1621202043	-0.0012755481	0.0734069719		0.6666345457	1.03247831775E-005	-9.53212087676E-009	7.30344472071E-007	0.6651879384	6.10822410212E-005	-3.2503174496E-006	1.41242775428E-005
7	2.75		0.3631348332	0.0014107754	0.0001465881	0.0009885714	0.2954483444	0.0017745858	-7.57955789494E-005	0.0006813651	11.1148576779	0.0042345153	0.00017532	0.0010644789		0.0290979501	0.007746242	-0.0004346396	0.0070950866	0.0771198114	0.011380559	-0.0001943661	0.0059794095	3.3729823898	0.4457102768	0.0066461954	0.1582043372		0.6666426194	4.04990059349E-006	4.94942146202E-008	1.13152340465E-006	0.662748206	0.0005044037	-1.24453596533E-005	0.0001425597
7	2.85		0.243080603	0.0017427938	-0.001371033	0.0012557717	0.17540972	0.0021228072	0.0006749733	0.000972225	11.7520909733	0.0027126859	-0.000595896	0.001005002		0.038439416	0.0115188039	-0.0022926611	0.0104674248	0.0937341135	0.0153492383	0.0037799845	0.0096789563	1.1674175441	0.1725757574	0.0353976876	0.0896824235		0.6666592203	4.74815004888E-006	2.27124453123E-007	5.731747756E-007	0.6535711437	0.0017135428	0.0001855177	0.0004105413
7	2.95		0.1402064579	0.0091888555	-0.0068254623	0.0064695309	0.0854680772	0.0129206906	0.0012247578	0.0046945143	11.9426386555	0.0082105561	-0.0004822794	0.00269724		0.078929018	0.0815642214	0.0662130393	0.0871611031	0.2686051617	0.1795667917	-0.013458113	0.0790029824	0.7806849626	0.5055412973	-0.0239909391	0.2025753144		0.666661834	0	-1.48938205044E-007	1.25507038327E-006	0.5861093729	0.0415314156	0.0133425855	0.0108216258
7	3.05		0.0892398777	0.0060765632	0.0073578978	0.0039435484	0.0557621119	0.0065856762	-0.0013866868	0.0035124221	11.9822126207	0.0020607576	0.0003671536	0.0010428161		0.0807035604	0.054320491	-0.0294072545	0.0425809591	0.1171829209	0.0600313891	0.0109603958	0.0411935604	0.0829506245	0.040750691	0.0067319036	0.0266369724		0.6666661577	0	4.14803655137E-008	1.63585071956E-007	0.5260680157	0.0507437263	-0.017384148	0.0103740115
7	3.15		0.0509567289	0.0059839071	-0.007094031	0.0046653752	0.0308892659	0.0062492631	0.0022492551	0.004789773	11.9952021382	0.000958452	-0.0003248875	0.0007188935		0.0392347114	0.0436802464	0.0144263149	0.0453839574	0.0450185766	0.0484214434	-0.0252214753	0.0470266955	0.0078898356	0.0078934072	-0.0040659998	0.0075761212		0.6666666184	1.67861432035E-006	-2.49256622193E-008	4.6439556003E-008	0.4416840769	0.0972728176	0.0172060251	0.032686056
8	0.05		0.0004746244	0.0035512143	-0.0041352324	0.003310034	0.0004587414	0.0035498021	0.0041535923	0.0033082104	8.06418828869E-012	5.87631555725E-011	-1.80253286437E-010	1.44053691244E-010		0.0120171828	0.0298076758	0.0240190819	0.0285424955	0.0120320035	0.0297918455	-0.0237902942	0.0285069625	9.36520349392E-014	2.8657404145E-016	-3.1534757496E-013	1.6443293089E-016		0.0487214612	0.3294814857	-0.0073590978	0.2595330085	-0.0445562494	0.4550485354	-4.92670845874E-005	0.0033459442
8	0.15		0.0056618656	0.0036175935	0.0036450278	0.0032800416	0.0055320588	0.0036195708	-0.0036756538	0.0032642722	3.44909330762E-010	2.19887631506E-010	2.65932357127E-010	2.3901338556E-010		0.0194385593	0.0326519654	-0.0265369454	0.0322337433	0.0204196229	0.0325167265	0.0273719678	0.0322119699	1.9068230594E-012	1.15399339403E-015	1.02385450534E-012	1.14171660826E-015		-8.0507095768	36.8796195742	-9.5809222373	46.760203157	-0.1032170767	0.4150527313	0.000287432	0.0076778706
8	0.25		0.0086756788	0.0044363884	-0.0033153346	0.0035557001	0.0087492149	0.0044381166	0.0033538314	0.0035560334	1.26676704168E-009	6.47878615126E-010	-5.02331604729E-010	5.38633322047E-010		0.0446575737	0.0361424023	0.0229196743	0.038463973	0.0447398405	0.0361322574	-0.0226627458	0.0384840626	6.09196930845E-012	6.32168588227E-015	-2.23694100532E-012	6.80719361143E-015		0.110877759	3.885720673	-1.1875654495	4.2612755586	0.0613077802	0.2331846445	-0.000190166	0.0040639717
8	0.35		0.0077958574	0.0034971842	0.0020621826	0.0031504014	0.0079571361	0.0034827119	-0.0019100625	0.0031704321	2.5712679417E-009	1.15357064836E-009	6.85074497163E-010	0.000000001		0.0198406661	0.0312901896	-0.0168788702	0.0302144394	0.0178815688	0.0313484669	0.0174683609	0.0301847694	1.20103814054E-011	2.73877606957E-014	3.13519044775E-012	2.64951179811E-014		-1.7830719931	12.9465090687	5.04807511	13.7993216523	-0.193481166	0.3806328355	-0.0027783285	0.0123868154
2	0.9		0.6112531167	0.0060455139	0.0005249693	0.0014312144	0.6142856352	0.0059110222	-0.0008300741	0.001484364	0.2765247609	0.0025745142	0.0002140475	0.0005789467		0.0626387448	0.0335034566	-0.0023431786	0.0099368102	0.0594377432	0.0322088917	0.0047570597	0.0099230575	0.0242045427	0.0121543996	-0.000842928	0.0034374201		0.6657463998	0.0004978741	-0.000037896	0.0001380343	0.6656043181	0.0005454219	1.96689301226E-005	2.84554949894E-005
4	2.6		0.6009352111	0.0008096861	8.53975621452E-006	0.0002855147	0.5953589006	0.0008373578	2.35358342393E-005	0.0002470372	7.1574122178	0.0008952351	5.37414750155E-005	0.0007160735		0.0280056454	0.0030783306	0.0001381113	0.0015270588	0.0312296578	0.0032807568	-2.8314535394E-005	0.0013824845	0.0738538186	0.0172793483	0.0039403051	0.0175067983		0.6666649728	1.64210525917E-006	1.18792598515E-007	0.000000528	0.666098065	5.46108021231E-005	1.01086212847E-006	2.94874529424E-006
8	0.45		0.0016929477	0.0034142597	0.001480243	0.0031201231	0.0018573411	0.0033892857	-0.0013713985	0.0031315301	1.24637600324E-009	2.51383318113E-009	1.09142645576E-009	2.30068709027E-009		0.016702746	0.0302970074	-0.0053585868	0.0291160665	0.0146064358	0.030249168	0.0060984117	0.0287814023	5.85106061652E-012	1.31554188866E-013	5.0226513336E-012	1.26459059838E-013		-1.7663025555	36.4087560538	8.2164895388	36.0229403986	-0.0630112969	0.2804242469	0.0036642546	0.0109773129
8	0.55		0.0064495409	0.0038874633	-0.0042688196	0.0035436783	0.0070778742	0.0038477997	0.0044835451	0.0035323804	1.0574354976E-008	6.37381849825E-009	-0.000000007	5.81186362293E-009		0.0175748138	0.0319269447	0.0485630571	0.035192531	0.0160141365	0.0313458597	-0.0483916025	0.0351745227	4.93484231138E-011	6.86792024022E-013	-3.13580662578E-011	7.57063468179E-013		2.6674907661	5.529339233	0.4099589392	6.4833180469	0.0351842083	0.2291500047	0.0010003092	0.0311457227
8	0.65		-0.0016662583	0.0023045844	-0.0068696268	0.0024530186	-0.0017200737	0.0022967918	0.0071124278	0.0024293059	-6.08080631678E-009	8.41031074254E-009	-2.50714294314E-008	0.000000009		-0.0107481855	0.0215774441	0.0186444129	0.02108375	-0.0095318663	0.0214526896	-0.0152923771	0.02049218	-2.92999827649E-011	2.29910250182E-012	-1.14077524685E-010	2.24647807473E-012		-2.9021889482	7.2757637284	2.1328532463	7.3598596445	-0.047437748	0.2075880637	0.0345734302	0.0549714766
8	0.75		0.0040307397	0.0024811317	0.0047122988	0.002418455	0.0031911492	0.0025176415	-0.0040670444	0.002381143	3.27379033664E-008	2.01518753678E-008	3.82739116279E-008	1.96430250903E-008		0.0045530673	0.0228790239	-0.0064791796	0.0211913161	0.0099141347	0.0231839644	0.0111839322	0.0210025029	1.53967773879E-010	1.20743213467E-011	1.73772671554E-010	1.11836577609E-011		-214.243139774	3320.5090177	-99.4348443206	3474.76647377	-0.2282707158	0.3718018425	0.0040908877	0.041637678
8	0.85		-0.002952876	0.0017074264	0.0025546157	0.0016754081	-0.0027041887	0.0017191398	-0.0025933434	0.0016737458	-5.33763379363E-008	3.086354038E-008	4.61773624705E-008	3.02847607818E-008		0.0028836484	0.0135973985	-0.0052968189	0.0135296655	0.0041004415	0.0137357523	0.0050698756	0.0135935324	-2.3957562475E-010	3.55429173946E-011	1.99937640054E-010	3.53658661329E-011		9.1597958556	60.7604228605	-15.7514123588	60.7318195356	0.0470007095	0.1293402231	0.0014615182	0.0083276415
8	0.95		0.0062576052	0.0029453418	-0.0016205609	0.0028164407	0.0061995581	0.0029443392	0.0016238135	0.0028199793	2.51737924503E-007	1.18488517525E-007	-6.51932732777E-008	1.13302233841E-007		0.0083821104	0.0260704787	-0.0100710466	0.0276739947	0.0080903684	0.0261151267	0.0095961459	0.0276531103	1.27399586434E-009	3.37534009217E-010	-4.32208936493E-010	3.58294659237E-010		3.9325543502	21.644229197	4.4368812317	21.0863491187	-0.0758651446	0.346375371	0.0016801865	0.0091136928
8	1.05		-0.006548867	0.0042870143	0.0061429542	0.004638815	-0.0065746036	0.004252137	-0.0060068284	0.0046297608	-5.86333048501E-007	3.83824731183E-007	0.00000055	4.15316084747E-007		-0.0127685604	0.0371525211	-0.0148399416	0.0369816399	-0.0136383481	0.0369260776	0.016440492	0.0365892293	-3.53318178841E-009	2.38246429935E-009	1.59456464039E-009	2.37151558447E-009		-0.942367323	8.0027534743	-0.4226030849	7.288919465	0.091122966	0.2755301062	-0.0027807582	0.0193291342
8	1.15		0.0089560135	0.0088072585	-0.0012085453	0.0059455163	0.0088782035	0.0088019939	0.0011599733	0.0059353085	1.78456589009E-006	1.75492363858E-006	-2.40805331009E-007	1.18465693351E-006		0.0883936661	0.0817810591	-0.0024529837	0.0691302099	0.0884534875	0.0818135375	0.0030352042	0.0690488959	3.63402884056E-008	0.000000026	-1.89395736158E-009	0.000000022		-0.8188857722	2.7078306867	-0.3579435701	2.2442436786	-0.1359792028	0.6091418581	-0.0007274272	0.0087674199
8	1.25		-0.0057989166	0.002345649	-0.0074517165	0.0028414236	-0.0055502795	0.0023426648	0.0075038385	0.0028453773	-2.57163845679E-006	1.04021905471E-006	-3.30435111897E-006	0.00000126		-0.0340047082	0.0229830327	0.0357902854	0.0220231775	-0.0344870217	0.022992205	-0.0356247023	0.0220299128	-6.53818220893E-008	3.61558121744E-008	0.000000041	3.46467143168E-008		-0.4662032197	1.2726439949	0.378278797	1.2032395061	0.071182264	0.1617416191	0.00109112	0.0030368711
8	1.35		0.0033343255	0.0026077088	0.005982279	0.0023308311	0.0033093167	0.002618732	-0.0057743269	0.0023348979	0.000003291	2.57381174014E-006	5.90358105915E-006	2.30015481276E-006		0.0190759019	0.0208365433	-0.023105408	0.0210980212	0.0196149259	0.0209710197	0.0236052499	0.0211263737	1.64097603456E-007	1.62366036182E-007	-1.5271342418E-007	1.64398082462E-007		2.1504451883	13.8146198879	2.3898417458	12.9800375817	0.0033373018	0.182356671	-0.0031694456	0.0114130794
4	2.7		0.5829128282	0.0005730386	-0.0001938148	0.0002363615	0.5696460957	0.0006178072	9.6347055313E-005	0.0001755552	8.5921406837	0.0012914349	0.0003232717	0.0003566218		0.0273871599	0.0021706988	0.0005186651	0.0012948296	0.0352330155	0.0024976914	-0.0008226752	0.0010404323	0.6288937889	0.0448924627	0.0127115833	0.0199759321		0.6666538201	7.34529007481E-006	2.66416161842E-007	0.000000419	0.6660109627	4.25139399548E-005	-2.35330075725E-006	5.24866005834E-006
8	1.45		-0.0089515543	0.002183831	-0.0043281232	0.0029778223	-0.0087537873	0.002192795	0.0046640704	0.0029966821	-0.000019665	4.79751956392E-006	-9.50445056285E-006	6.53940624706E-006		-0.0638317272	0.0242747852	-0.0074722908	0.0231187255	-0.0649756603	0.0244995222	0.0077385158	0.0234276886	-2.55163613532E-006	9.36738472496E-007	-3.32370362874E-007	8.92251779656E-007		2.7471191701	3.0171554031	-0.1433610426	3.3373014211	0.1189941659	0.1234050605	0.003018295	0.016288572
8	1.55		-0.0010668662	0.0039342189	-0.0035089597	0.0037339992	4.94667136488E-005	0.0038911818	0.0034108718	0.0037748456	-0.000005215	1.9239189307E-005	-1.7146711825E-005	1.82453647186E-005		0.0090389635	0.0321489206	0.0216582548	0.0344150938	0.0052505265	0.0322101959	-0.0234595186	0.0342442284	1.73042375154E-006	0.000006146	4.06059173103E-006	6.57880312392E-006		-0.669831972	16.0428321556	4.2926070502	15.3710268724	0.0393742837	0.2401455922	-0.0003921635	0.0139371973
8	1.65		0.0003862043	0.0067730713	-0.0052807983	0.0058137628	0.0021602724	0.0066963505	0.0054346603	0.0059579268	4.23372444652E-006	7.37481888951E-005	-5.73963990105E-005	6.31883947901E-005		0.0289846431	0.0557455489	0.0226589338	0.0573438252	0.0224303562	0.0563250009	-0.0242455187	0.0580640022	2.77886269021E-005	0.000052803	2.11741073731E-005	5.42879215571E-005		2.5850413977	14.4953387156	0.4111172886	16.2313883066	0.0449376463	0.3871656253	0.0062336383	0.0284437901
8	1.75		0.0034619528	0.0090544138	0.0039681627	0.0058093392	0.00741655	0.0088508831	-0.0036902283	0.0058372264	8.42044317044E-005	0.0002196558	9.59160584864E-005	0.0001403628		0.086759161	0.0744406371	-0.0186586491	0.0632390748	0.0796199441	0.0723731209	0.0165273989	0.061943708	0.0004111739	0.0003499945	-8.72180567179E-005	0.00029652		0.0444782893	2.4196786912	0.8249206652	2.311282832	-0.0379208345	0.5139583142	-0.0047643279	0.0306289779
8	1.85		0.0289722994	0.0058506245	-0.0003421072	0.0040531279	0.0357121541	0.0056907274	0.0009658925	0.0041170739	0.0015700273	0.0003164946	-1.80028259889E-005	0.0002174186		0.059150993	0.0434787111	0.0062071576	0.0394569679	0.0512831837	0.0420277094	-0.0028522813	0.038055071	0.0014134346	0.0010146967	0.000143363	0.0009162867		0.2495404605	0.3716063844	-0.0140628474	0.2999152988	0.2816989922	0.1696190705	0.001292324	0.0131521903
8	1.95		-0.0064566076	0.004681937	-0.0035802399	0.0042716914	0.0118314966	0.0044831195	0.0040342778	0.0043091827	-0.0007556271	0.0005669052	-0.0004244577	0.0005073695		0.0130168549	0.0343881656	-0.0095855349	0.0356915831	0.0054194736	0.0325661216	0.0078221334	0.0340000666	0.0018098076	0.0039743738	-0.0010946115	0.0041041694		5.5956585239	28.2110745725	5.166493778	27.3273199201	0.0336811067	0.3121656185	0.0038487227	0.0349196375
8	2.05		0.0412577812	0.006174263	-0.0006868435	0.0046296116	0.0688912801	0.0059308761	0.0013503182	0.0049118156	0.0114581704	0.0016757907	-0.0001766898	0.0012041163		0.0391769123	0.0456355996	-0.0035596755	0.0381594014	0.0259392414	0.0454496725	0.0042741425	0.0389099644	0.0255665187	0.0263794824	-0.0020445489	0.0215322659		0.5038369263	0.2233689661	0.0223239524	0.1493928232	0.5024848954	0.0894879624	-0.0038946425	0.0098052786
8	2.15		0.0525052401	0.0031342987	0.0012686094	0.0021121677	0.1095429927	0.002688285	-0.002303692	0.0024396069	0.0347584611	0.0019280637	0.0006517762	0.0011819295		0.0579913669	0.0262633506	-0.0062220104	0.0203311046	0.0137900692	0.0211807262	0.0086354735	0.0202109901	0.2009298933	0.0778963571	-0.0189491464	0.0558235343		0.5400046823	0.0545777662	-0.0078909273	0.03899651	0.5888891412	0.0190180771	0.0008257754	0.0035723099
8	2.25		0.1372743157	0.0026960432	-0.0002246759	0.0012383934	0.2171829417	0.002136262	0.0014918497	0.0015728007	0.214778789	0.0037341261	4.35251456673E-005	0.0013799469		0.1031573568	0.0210826102	0.0005663254	0.0134270384	0.0375916696	0.014436049	-0.0060374241	0.0132156962	1.7336165399	0.32080404	-0.0013825026	0.1663372678		0.6395468554	0.0050082271	0.0001230294	0.0024901261	0.6476851605	0.0030688206	-0.0007753547	0.0006772669
8	2.35		0.2905611574	0.0017758159	0.0001578187	0.0006782234	0.3664254153	0.0013769909	-0.0001983609	0.001012297	1.0675025521	0.0048542418	3.8059158309E-005	0.0013063603		0.0785509219	0.0107930356	0.0011808771	0.0059521794	0.0254078494	0.0075056988	4.16756343373E-005	0.0069766116	5.1054741942	0.6451858825	0.0593728869	0.2549065759		0.6632436979	0.0004307527	4.06236309822E-005	0.000168315	0.662790027	0.0004760474	3.37095358319E-005	0.0001440244
4	2.8		0.5496303323	0.0005987601	3.99682614685E-005	0.0002677801	0.5287946551	0.0006683116	1.8060794253E-005	0.0001865874	9.7651149433	0.0015815815	-3.274637381E-005	0.0002003987		0.0330800096	0.002557869	0.000728817	0.0015727508	0.0475302911	0.0031238487	-0.0010599502	0.0012508298	1.125471189	0.0693758315	-0.0011412156	0.0129095432		0.6666486171	4.87141119975E-006	-1.74678246884E-008	2.09269416357E-007	0.6656988571	5.91630834546E-005	-1.77348758372E-006	9.4042156006E-006
8	2.45		0.4516385363	0.0006483256	-9.26884347693E-006	0.0002209032	0.4804636496	0.0005727422	0.000018985	0.0003146052	3.4595717348	0.0016828745	0.0001228611	0.0007607468		0.0438761836	0.0029671347	0.0005834201	0.0014547593	0.027060224	0.0024036208	-0.0006759935	0.0018265331	2.1345200955	0.1750290208	-0.009329442	0.1185213896		0.6665302769	1.02212262921E-005	-6.9694348865E-007	7.51729798171E-006	0.6654452932	7.35289188879E-005	-3.12134328997E-006	1.41579286336E-005
8	2.55		0.4990145631	0.000402477	8.86509677206E-006	0.000181563	0.4903153048	0.0004215716	6.15143305122E-006	0.0001590138	6.845099155	0.0005805297	-2.6233580672E-005	0.0006227653		0.0302714725	0.0016573409	-2.71506614676E-005	0.0010520731	0.0351929308	0.0017808149	7.58631682067E-005	0.0009575138	-0.3854386505	0.0349582761	-0.0016520635	0.031119351		0.6666733587	1.49296118084E-005	-2.82197924129E-008	5.13222963733E-007	0.6656766161	4.01992100473E-005	5.39791694537E-007	2.94462977282E-006
8	2.65		0.4368778884	0.000582957	-0.0002250741	0.0003773724	0.3850212044	0.0007149697	7.44803026236E-005	0.000244742	9.8935606809	0.0022290174	0.0001957647	0.0006938457		0.0257260645	0.0028124482	-0.0010203601	0.00233699	0.0586575054	0.0039169399	0.0006138945	0.0018576011	4.8450287398	0.3727607823	-0.0867573804	0.1720499985		0.6666285399	1.19902043312E-005	-6.93408289812E-007	1.35584639526E-006	0.6647619241	0.0001168661	-1.22353326509E-005	3.07252561078E-005
8	2.75		0.2912245489	0.0010649633	-0.0005836753	0.0008062252	0.2061644439	0.0013796204	0.0003718265	0.0005757147	11.4959856583	0.0027958175	-0.0004525727	0.0008505017		0.0297099216	0.0066748468	-0.0016709034	0.0061350901	0.0964733165	0.0098039459	-0.0019736935	0.0057200473	3.5180258129	0.3226920746	-0.0825337654	0.1396005748		0.6666461445	5.20969827813E-006	-0.000000481	8.15822378987E-007	0.6580388491	0.0007392725	-0.0001988989	0.0002003198
8	2.85		0.1597968373	0.0029286294	-0.0008586139	0.0022240286	0.0919633366	0.0034832176	0.0007125794	0.0019143899	11.9058212076	0.0032606121	-0.0006250131	0.0015576017		0.0356281878	0.0204563746	-0.0018510508	0.0179722824	0.0830990947	0.0252969186	-0.0028897561	0.0192188971	0.6449523484	0.1732315735	-0.025926998	0.1178564715		0.6666631583	4.95426199771E-006	-1.40898876941E-007	6.41788895906E-007	0.6303721983	0.0075511843	-0.0007067641	0.0014610637
8	2.95		0.0640071566	0.0058485202	-0.0149743417	0.0071634772	0.0163795413	0.0070869983	0.0066584669	0.0063715989	11.9923840637	0.0029349945	-0.0024828691	0.0024733202		-0.0244117774	0.0538573628	-0.0080338778	0.048694278	0.0137370112	0.0520382577	0.0272377475	0.0586257585	0.0285241621	0.0665535035	0.035651587	0.0750179299		0.6666665141	9.69224797748E-007	1.9123757879E-007	4.02363560238E-007	0.5136425331	0.0916852917	0.0442910319	0.042215547
8	3.05		0.0603099387	0.0070115912	-0.0032208861	0.004353337	0.0408452475	0.0077592641	0.002122407	0.0040395109	11.992434662	0.0014244763	-0.0003773829	0.0007192344		0.0784425206	0.0518812078	0.0163530001	0.0440815416	0.1139565731	0.061852338	-0.0099007988	0.0458201373	0.0312931061	0.016501891	-0.0025221563	0.0119665116		0.666666499	0.000002337	-1.35291178504E-008	6.4210015711E-008	0.4225261672	0.1100500271	0.0125261816	0.0114631582
8	3.15		0.0373329319	0.0034949685	0.004267685	0.0036620883	0.0283577843	0.0036664976	-0.0056896197	0.0036696823	11.9976741573	0.0003002484	0.0004600662	0.0002958801		-0.0045987119	0.0231038559	-0.0263889334	0.0195219952	-8.98286101603E-005	0.0232566907	0.0251494349	0.0221906182	9.17428468421E-005	0.0012327937	0.001326678	0.0011736563		0.6666666662	0.000000209	7.12280239811E-009	6.29106652215E-009	0.4292326277	0.0869425442	0.0172142202	0.0145641434
10	0.05		-0.000019627	0.0023979214	0.0014607338	0.0024533626	-1.96584896344E-005	0.0023970055	-0.0014653742	0.002452278	-2.6332038801E-015	3.22169853504E-013	4.2483284799E-013	7.12786179317E-013		-0.0029014654	0.0180856268	-0.0008675866	0.0178674252	-0.002891442	0.0180721225	0.0007937184	0.0178375704	-2.64596127926E-017	1.13415401561E-020	9.06445602123E-016	6.97668065568E-021		-0.0183024589	0.3873190773	0.0371176243	0.3811518681	0.0083781813	0.2258445363	0.0002925631	0.0042596596
10	0.15		0.0020669998	0.0025074851	-0.0001649207	0.0024034542	0.0020664092	0.0025067197	0.0001125642	0.0024017579	1.13420283627E-012	1.37594378532E-012	-9.84716771801E-014	1.45689898701E-012		0.0056860419	0.0183418481	-0.0002998271	0.0187762646	0.0057340447	0.0183632809	5.45546087446E-005	0.0187175835	5.80100162766E-015	6.08906883217E-020	-4.25923202314E-016	6.24484231808E-020		0.6428371427	64.6437657376	6.0350558007	70.9085889858	-0.0148252143	0.207795263	-0.0004255309	0.0144679454
4	2.9		0.504119723	0.0008257764	-0.0005138928	0.0003823112	0.477146413	0.0009416728	0.0001767447	0.000274003	10.6206008482	0.0019613229	0.0001122799	0.000283148		0.0404756516	0.0039425072	0.0010112262	0.0025985564	0.0613214824	0.0050229877	0.0002558745	0.002114826	1.1576099303	0.0877763783	0.0077331187	0.0188910151		0.6666509161	4.82668830035E-006	1.0583382993E-007	2.58932558574E-007	0.6651827183	0.0001132645	1.84954231418E-005	1.96685664399E-005
10	0.25		-0.0005351242	0.0017958553	0.0004685844	0.0018270305	-0.000514726	0.0018005534	-0.0004129331	0.0018276872	-8.34542107799E-013	2.79995436278E-012	7.39905093174E-013	2.88718672956E-012		-0.0021563249	0.0133366944	-0.0016739079	0.0132416241	-0.0018795676	0.0133750332	0.001862305	0.0133255228	-3.91412481032E-015	3.28955851103E-019	3.38500814156E-015	3.26252070743E-019		17.4976422444	195.802501275	-18.0347850509	184.088961178	0.0280168599	0.1571675975	0.0014345184	0.0149479892
10	0.35		-0.0022210758	0.0023424398	0.0010064941	0.0024028503	-0.0022295834	0.0023431385	-0.0010025493	0.0024068034	-9.46842024826E-012	9.98583969704E-012	4.29850309069E-012	1.02620614446E-011		-0.0031817689	0.0177110235	-0.0043661437	0.0170819193	-0.003356461	0.0177283088	0.0044777012	0.0171054839	-4.39162197464E-014	3.22482642641E-018	1.98635656317E-014	3.11000384929E-018		15.6487505004	120.262612403	5.1658819907	124.339568962	0.0089147671	0.2305696843	-0.0005410518	0.011067329
10	0.45		-0.0003099686	0.0016008014	-0.0019186649	0.0016043501	-0.0003161078	0.0015983656	0.0018027121	0.0016046271	-3.59475171959E-012	1.85648017732E-011	-2.22564468249E-011	1.86105377738E-011		-0.0002907784	0.0120057039	0.0063772793	0.0119494963	-0.0005127186	0.0119373814	-0.0063283862	0.0119871987	-1.66469989347E-014	1.61510089309E-017	-1.03006654362E-013	1.6075413852E-017		-1.4162702416	47.4266257522	6.6967199996	45.102730803	0.0089859565	0.1431491266	-0.0013988601	0.0089208111
10	0.55		-0.0020038485	0.0024427456	0.0016740659	0.002437176	-0.0020095239	0.0024478884	-0.0016161353	0.0024421251	-6.3176898359E-011	7.70143628663E-011	5.27813404697E-011	7.68413325121E-011		0.0002774861	0.017607686	-0.0025700898	0.0173833154	0.0002877268	0.0176305835	0.0024065979	0.0174515903	-2.92492756045E-013	1.75026666125E-016	2.44324620421E-013	1.72796175767E-016		11.0282434397	430.63856642	-45.3833603479	416.155815076	0.0572012574	0.2093695714	-0.003171821	0.0405557824
10	0.65		-0.000414745	0.0018266245	-0.001998884	0.0018828978	-0.000367198	0.0018244234	0.0020427513	0.0018874102	-3.5544733967E-011	1.56546571653E-010	-1.71310489846E-010	1.61370061297E-010		-0.0040974969	0.0140821832	0.0073697635	0.0139982618	-0.0045891888	0.0141004004	-0.0066457458	0.0139530474	-1.64860735432E-013	1.03433364726E-015	-7.92559041579E-013	1.02816927596E-015		-1.4798902857	25.4994622978	1.4649108163	26.7789730268	0.024304831	0.1480249885	8.86743949329E-005	0.0153570484
10	0.75		-0.000897332	0.0013244415	0.0009255772	0.0014468439	-0.0009243866	0.0013268376	-0.0009928896	0.0014468958	-2.09046452654E-010	3.08547737077E-010	2.15626577524E-010	3.3706336496E-010		-0.0110271045	0.010073082	0.004006993	0.010023012	-0.010825472	0.0101164102	-0.003609154	0.0100383575	-9.73792781499E-013	5.46690958873E-015	1.00044510461E-012	5.43973454224E-015		2.3219487543	11.2668395971	1.8735163228	11.0200740807	0.0506729363	0.1080861135	-0.0003711983	0.0128533867
10	0.85		-0.0004188176	0.0018416704	0.0002021308	0.0018861634	-0.0005050406	0.0018362203	-0.0002107774	0.0018849117	-2.65221927193E-010	1.1662619897E-009	1.28001807189E-010	1.19443773486E-009		-0.0030452377	0.0135967409	-0.0031802198	0.0139583302	-0.0033265959	0.0135780503	0.003049229	0.0139100344	-1.24009027649E-012	5.45259522542E-014	5.79847749203E-013	5.59760015856E-014		7.9886321559	164.670590001	18.0172379591	157.159627019	0.02413487	0.1647423104	0.0017860908	0.0127490731
10	0.95		-3.31395573757E-005	0.0023028544	0.0015168213	0.0022803373	0.0002822509	0.002286833	-0.0018336147	0.0023024079	-5.70454337397E-011	0.000000004	2.61103716567E-009	3.92534410625E-009		0.0012647968	0.0172936335	0.0005889663	0.0169876506	-0.0008760072	0.0174680028	-0.0018398406	0.0168953493	-2.26622004374E-013	5.12440709444E-013	1.21055818546E-011	5.03373981863E-013		542.239420403	24146.1386547	-856.424975066	23572.8361898	0.0083052117	0.2209314244	-0.0105353686	0.0339581117
4	3		0.4543065757	0.0014137442	-0.0010622875	0.0007322089	0.4248137247	0.0016021199	0.0001741335	0.000512071	11.1783380112	0.0025759336	5.88344908086E-005	0.0005489178		0.0424898646	0.0074161593	0.0024911101	0.004994742	0.0669519328	0.0091383095	-0.0015784252	0.0040964222	0.7388020387	0.0941076595	-0.0063837746	0.0285881027		0.6666575884	3.68629015074E-006	-7.87895582011E-008	3.53561433273E-007	0.66462258	0.0002527126	0.000028564	5.03437870947E-005
10	1.55		0.0017471904	0.0031513703	0.0008011241	0.0031668801	0.0015845524	0.003157149	-0.0011111404	0.0031536168	1.21342977007E-006	2.18861570011E-006	5.56294710264E-007	2.19913614236E-006		-0.0006177421	0.0231092056	-0.0017385834	0.0234441525	0.0001405156	0.0230649565	0.0019346316	0.0233125844	2.70820810099E-009	1.11448805491E-007	-5.80935257619E-009	1.13064071842E-007		-725.219148373	24175.461282	-278.272826623	25715.2418167	0.0099281845	0.2767355336	0.00931463	0.0467679505
10	1.65		0.002324853	0.0020536351	-0.0006036784	0.0020191141	0.0024823299	0.0020501374	0.0006224202	0.0020234829	4.38938530327E-006	3.87732364834E-006	-1.13940710542E-006	3.81094923662E-006		0.0022354673	0.0155356497	-0.0103472547	0.0147566718	0.001726431	0.0154864787	0.0099858963	0.0147574835	1.01462911709E-007	5.53629263611E-007	-0.000000374	5.25855071474E-007		5.1542644448	22.1895162005	2.9092493484	22.7989810571	0.0026177601	0.1669209497	-0.0034512761	0.0121279867
10	1.75		0.0015494631	0.0039022095	6.84533398018E-005	0.003790311	0.0021145238	0.0038861899	0.0001534942	0.0038282032	7.95537979221E-006	2.00322913971E-005	3.52558129927E-007	1.9441107959E-005		0.0035661158	0.0281345309	-0.0043908888	0.0271047043	0.0018532463	0.0284123918	0.00492471	0.0271928539	1.00363598194E-006	7.4082642162E-006	-1.15337327696E-006	7.13668843581E-006		10.2932685587	184.650414253	12.3127551976	165.28024135	0.0373684462	0.2679542119	-0.002939124	0.0253008021
10	1.95		0.0058550334	0.0034449334	-0.0007181274	0.003215427	0.0105108976	0.0034203249	0.0005771158	0.0032022957	0.0002234124	0.000131002	-2.71278888199E-005	0.0001215466		0.0088465805	0.023984916	-0.0043436337	0.0256990939	0.0083565582	0.0235050998	0.0028903899	0.0252421924	0.0001392416	0.0003452316	-6.29955460339E-005	0.0003693971		0.5582101945	12.551845242	-2.1045447745	16.9502152396	-0.0396767258	0.3325338167	0.003149956	0.0351554395
4	3.1		0.4061092783	0.0020949631	0.0005240169	0.0009887297	0.3771813274	0.0023787226	-0.0001826959	0.0007841497	11.5167569637	0.0027501247	-3.37557036844E-007	0.0007016821		0.0613019301	0.0124565362	-0.0002212696	0.0082693541	0.0906318594	0.0157535896	-0.0009593987	0.0075637149	0.5090904979	0.0835480314	-0.0034280249	0.0317278777		0.6666607707	2.08377228145E-006	-4.0180119494E-008	3.69263846011E-007	0.6631218959	0.0005538838	-0.000036978	8.9663136238E-005
10	2.35		0.1479450621	0.0038003263	-0.0003360842	0.0017904702	0.2548491789	0.0028640587	0.0012891679	0.0025156104	0.4042653407	0.008220169	-0.0003135879	0.0029784521		0.0924007124	0.0275225607	-0.0058509477	0.0188914464	0.0154146525	0.0190612365	-0.0034656988	0.0204114171	4.8293616726	1.2727434611	-0.2623324476	0.6790654094		0.6484682166	0.004842095	-0.0008628395	0.0025485604	0.6538868571	0.0031543461	-0.0007214753	0.0011173221
10	2.75		0.1665435731	0.0032526802	-0.0013203371	0.0028751905	0.0725145547	0.0038550394	0.0020994886	0.0022885796	11.8812903575	0.0052563789	-0.0025837831	0.0025345225		0.0144118657	0.0219737166	0.0038176226	0.0228636865	0.0599582584	0.0255882286	-0.0029502157	0.022307229	1.32182423	0.4712758719	-0.0184626928	0.3330333199		0.6666608852	2.25729504215E-006	-8.1912521231E-008	1.45743931898E-006	0.6366259533	0.0084828729	6.4751384348E-005	0.0023257571
10	2.95		0.0257502656	0.0037056195	0.0018347954	0.0042002582	0.0050463668	0.0039092393	-0.0014041893	0.0040317839	11.9990584416	0.0006807281	0.0002336224	0.0006856714		-0.0162600799	0.0315797639	0.0079429294	0.0301610876	-0.0040462719	0.0294883084	-0.0065240336	0.0316968028	-0.000125632	0.0087124109	-0.0019148919	0.0094067132		0.6666666672	1.17369703457E-006	-8.20805776941E-009	4.03329275023E-008	0.1759071766	0.1882670142	-0.0014450242	0.0317416081
10	3.15		0.0036015272	0.005156698	-0.0030796788	0.0054710327	0.0004470249	0.0051607601	0.0030797241	0.0053810241	11.9999892635	0.0004703135	-7.17200586415E-005	0.0001253046		-0.0076426008	0.0371973496	-0.0014578778	0.0406001204	-0.0053120947	0.0363647981	0.0017440751	0.0401394047	-0.000023904	0.000198476	1.04340847757E-005	0.0002194052		0.6666666668	1.20002928516E-005	4.33140130105E-011	9.40520189668E-010	0.0612686498	0.4136637478	0.0037017801	0.0660683448
5	0		0.0395563985	0.0226350746	0.0077511663	0.0161641812	0.0395563985	0.0226350794	-0.0077511663	0.0161641811	-2.98233637521E-023	3.04238475791E-021	6.09574622321E-007	1.27119872023E-006		0.6456736214	0.3391580058	-0.3233951025	0.6689318186	0.6456736214	0.3391579586	0.3233951025	0.6689318186	-6.37676061876E-009	9.71265169662E-009	-4.9736080558E-024	3.19281119952E-023		-0.2073839334	0.4478960887	-1.94434821169E-016	2.01409135671E-015	0.3387025326	0.1391442872	0	0
5	0.1		-0.0003162189	0.0295893163	-0.0240159514	0.0229034937	-0.0007027963	0.0296703244	0.0233786989	0.022761889	-3.73965117214E-009	0.000001211	-2.11452999083E-006	2.02712132616E-006		0.3847737838	0.6780003189	0.3749171703	0.548938487	0.397126384	0.679952197	-0.3736011658	0.5445926843	-1.46585594709E-008	1.42552968581E-008	2.06989662504E-009	0.00000001		-0.0726712069	1.1578898974	-0.0195516081	0.6263250707	0.1259297845	0.352719659	-0.0063916966	0.0141974302
5	0.2		0.1018192994	0.0095175701	-0.0008593861	0.0044188493	0.1017308466	0.0095571132	0.000935664	0.0044260052	9.41166942277E-006	8.79101381714E-007	-1.05391606672E-007	5.3614400696E-007		0.2438068906	0.099176482	0.0318682478	0.0824441804	0.2461781265	0.1004310833	-0.0370041628	0.0826105543	6.55256423868E-008	4.39583313344E-009	1.4547745074E-009	4.61806647998E-009		0.5605381684	0.0579795845	0.0133496151	0.0456110543	0.5319015389	0.0479082948	-0.0002385767	0.000995568
5	0.3		0.0211956289	0.0266536407	-0.0139995374	0.0174979413	0.0224034984	0.0267300373	0.012319497	0.0174370169	3.53873359946E-006	4.46359092009E-006	-2.5751586747E-006	3.23583781339E-006		0.4742148538	0.463905641	0.368522165	0.4071403571	0.4814960328	0.4564819879	-0.4058012354	0.403978184	7.36501689287E-008	6.82748870243E-008	4.58327813266E-008	0.000000063		0.0107773711	5.6245980715	-2.6248847595	6.1480977176	-0.0046682228	0.4527357417	0.0118534952	0.0255594756


==> data/HD8.dat <==
#N_t	mu		Re_Poly	Err_Re_Poly	Im_Poly	Err_Im_Poly	Re_Inv_Poly	Err_Re_Inv_Poly	Im_Inv_Poly	Err_Im_Inv_Poly	Re_Dens	Err_Re_Dens	Im_Dens	Err_Im_Dens		Re_Poly_Sucs	Err_Re_Poly_Sucs	Im_Poly_Sucs	Err_Im_Poly_Sucs	Re_Inv_Poly_Sucs	Err_Re_Inv_Poly_Sucs	Im_Inv_Poly_Sucs	Err_Im_Inv_Poly_Sucs	Re_Dens_Sucs	Err_Re_Dens_Sucs	Im_Dens_Sucs	Err_Im_Dens_Sucs		Re_Poly_Binder	Err_Re_Poly_Binder	Im_Poly_Binder	Err_Im_Poly_Binder	Re_Dens_Binder	Err_Re_Dens_Binder	Im_Dens_Binder	Err_Im_Dens_Binder
																																				
2	0		0.5889347574	0.0004169984	8.48015040678E-006	0.0001046204	0.5889347574	0.000417201	-8.48015040689E-006	0.0001046204	2.01291470552E-018	1.1313422763E-019	1.2543111181E-006	1.56472421621E-005		0.0651854744	0.0034609266	-0.0002105593	0.0012458705	0.0651854744	0.0034609266	0.0002105593	0.0012458705	-2.16781608611E-005	1.00766945314E-005	2.26996729156E-020	1.0263837913E-019		-0.0132092938	0.0645603603	3.45047654938E-016	1.03945713457E-015	0.6661450671	2.12280975174E-005	0	0
3	0		0.3543339463	0.0012431944	-9.7112333842E-005	0.0004039987	0.3543339463	0.0012431944	9.71123338429E-005	0.0004039987	1.70992806444E-019	3.3143341328E-020	-1.19136804665E-006	4.95781253695E-006		0.182796951	0.0180318798	0.005186919	0.0083003304	0.182796951	0.018031878	-0.005186919	0.0083003304	-1.2476849392E-006	8.59251886155E-007	-3.08654857444E-022	8.09847047991E-021		-0.0010169863	0.0973797189	-6.67554919006E-017	1.46284605005E-015	0.6624891902	0.0003672491	0	0
16	0		-7.40581042784E-005	0.0007453434	-2.16278704772E-005	0.0007362065	-7.40581042789E-005	0.0007453434	2.16278704772E-005	0.0007362065	-1.68227675771E-034	6.67024805162E-034	-1.46105712493E-021	4.97336890348E-020		0.0013722159	0.0079132552	-0.0003462972	0.0079266102	0.0013722159	0.0079132553	0.0003462972	0.0079266102	-9.77131699066E-024	4.0318749876E-034	2.39159767866E-038	7.77858704063E-048		5.75493322685E-005	0.125462867	-1.22395282344E-016	3.54733854003E-015	-0.0050821402	0.1064753407	0	0
20	0		-7.35985385503E-006	0.0006758811	0.0001163309	0.0006767313	-7.35985385508E-006	0.0006758811	-0.0001163309	0.0006767313	4.57904115939E-035	1.88430310254E-034	3.21888798476E-025	1.87252350031E-024		-0.0001403514	0.0073009191	-0.0011807871	0.0071503886	-0.0001403514	0.0073009191	0.0011807871	0.0071503886	-3.9774264154E-029	7.81284262176E-043	-1.08682038383E-037	1.23098499823E-052		0.0038182593	0.1016572143	4.2261323607E-012	5.4042847772E-011	-0.015751793	0.1092969332	-3.88671544512E-012	6.84918439723E-011
24	0		-2.91744338237E-005	0.0005311491	4.39304715512E-005	0.0005308351	-2.91744338239E-005	0.0005311491	-4.39304715512E-005	0.0005308351	1.83899627207E-043	9.54266951818E-043	4.97894208314E-030	6.01631547746E-029		6.54784026715E-005	0.0056365719	2.70905545492E-005	0.0056666524	6.54784026706E-005	0.0056365719	-2.70905545494E-005	0.0056666524	-6.45809503202E-033	1.22033688003E-051	3.51948722833E-046	2.7890691738E-065		0.0124812357	0.0779452355	1.93622323054E-016	2.60937462973E-015	-0.0066372899	0.092630524	0	0
28	0		-6.80286803538E-005	0.0008573863	5.24384288756E-005	0.0008535553	-6.59837788817E-005	0.0008574758	-6.01012510204E-005	0.0008540693	-4.74651622857E-036	1.42142428946E-034	2.61220066591E-034	3.96072651349E-033		0.0004981879	0.0092352013	0.0004951556	0.009074125	0.0004431358	0.0092206013	-0.0004740432	0.009094576	-6.07540194786E-037	3.890220882E-060	-3.4739181987E-038	2.09761416505E-061		-0.0049629114	0.1394690215	1.91132798792E-005	0.0102029175	-0.0137295456	0.1419850586	0.0023192199	0.0134555899
32	0		-2.03148938419E-006	0.0004990595	-8.48485906459E-005	0.0004967497	-2.03148938416E-006	0.0004990595	8.48485906459E-005	0.0004967497	2.39076538909E-052	1.73573753742E-051	-1.61337658561E-038	9.44557634173E-038		0.0005162811	0.005285052	0.0006121923	0.0053035416	0.0005162811	0.005285052	-0.0006121923	0.0053035416	-7.54447012717E-043	4.2894033323E-069	-1.03858786343E-054	1.13128698365E-082		0.0118461179	0.0752439164	-2.65343227023E-016	2.87105982857E-015	0.0061842438	0.0739296371	0	0
64	0		4.92892839654E-005	0.000674711	3.19288459893E-005	0.0006739372	4.92892839654E-005	0.000674711	-3.19288459891E-005	0.0006739372	3.22294747533E-087	2.56996508854E-086	4.81010363577E-074	1.01528939616E-072		0.0001273455	0.0072110224	-0.0005132989	0.0071269101	0.0001273455	0.0072110224	0.0005132989	0.0071269101	1.45028786738E-076	7.37385820497E-139	5.40116826099E-091	2.64751288896E-152		0.0001328262	0.1043247539	1.9116227701E-017	5.1140449146E-015	0.0025509329	0.1020000271	0	0
2	3.2		0.6932652002	0.0010688206	-0.0003592032	0.0003101472	0.6879626336	0.0011136152	0.0001490422	0.0002383114	9.968295153	0.0019178746	0.0001046189	0.0001256283		0.024907556	0.0060728507	-5.15437944635E-005	0.0024398278	0.0281732691	0.0065396479	0.0001232997	0.0019166566	0.1781202099	0.0384560057	-0.000304198	0.0033503506		0.6666643804	1.24489865286E-006	-0.000000004	4.39297279099E-008	0.6665129979	3.43984218064E-005	3.69754185383E-007	3.13471318606E-006
4	2.475		0.5983484253	0.0004092164	-4.01094424365E-005	0.00012349	0.6021691504	0.0003998588	7.39718267756E-005	0.0001359387	5.2046511981	0.0002943823	0.0001641911	0.0003669146		0.0287048507	0.0022929295	0.0004043553	0.0010198074	0.0266633626	0.0021950301	-0.0004520527	0.0010963897	-0.0233786761	0.0088935622	-0.0034096878	0.0090519242		0.6666674105	3.23516529682E-006	-8.1930792362E-008	2.17506832853E-007	0.6664440939	1.64961709782E-005	-2.59799685596E-007	7.66211779151E-007
7	2.625		0.4914655955	0.0004652069	0.0001054139	0.0002521387	0.4624873529	0.0005309758	-4.72415822183E-005	0.0001742379	8.8190834159	0.0014154349	-4.57553127597E-005	0.0005150866		0.027704325	0.0030384803	0.0009252161	0.002266291	0.0456064277	0.0038480576	-0.0003394658	0.0017750921	2.1925976294	0.1930017464	0.05922633	0.100784881		0.6666562078	3.43665562418E-006	2.83934792628E-007	4.82627459057E-007	0.6661642013	3.78812371541E-005	3.99570587037E-006	7.40154686504E-006
12	3.2		0.0023022416	0.0023133546	-0.000425328	0.0022342961	0.0018703882	0.0023146119	0.0004522114	0.0022326192	11.999994011	0.0001154202	-1.66110488521E-006	8.20109792857E-006		0.0041622402	0.02530053	-0.0008146188	0.0250363306	0.0043163211	0.0251653543	0.0009586041	0.0250537478	4.26553795708E-006	5.87292798515E-006	1.94163670452E-007	4.78120876178E-006		0.6666666667	1.9828737298E-005	2.87701504967E-013	7.20547863335E-012	0.0300297129	0.2801161685	-0.0056577396	0.0452027362
4	0		0.0394308568	0.0678846674	0.0810037919	0.0409267548	0.0394308568	0.0678846716	-0.0810037919	0.0409267548	-4.91262245641E-021	3.92805188512E-020	7.96273389825E-005	4.02312033806E-005		6.7654175251	2.2988554125	-11.6896572761	2.4824718606	6.7654175251	2.2988529312	11.6896572759	2.4824626695	-1.48563939989E-005	0.000003417	-3.92669710113E-021	1.36944944578E-020		0.2865540165	0.3292897175	9.8405466766E-018	3.06531786092E-016	0.4689303456	0.1089306451	0	0
16	2.475		0.3267109869	0.0022398601	-3.76845759786E-005	0.001023865	0.3935089128	0.0018408331	-0.0004289513	0.0014356309	2.4463252456	0.0085607853	-0.0021253431	0.005839505		0.0545605988	0.0197195083	0.0006096674	0.0121037628	0.0182518178	0.0149954652	-0.0010530969	0.0139207245	8.6256885686	6.0789654196	-0.4920321099	5.0942566592		0.6664322412	0.0001658328	-1.23638186312E-005	0.0001378139	0.6656881974	0.0003068883	-8.42641195633E-006	0.000144375
2	0.05		0.5875550318	0.00125609	0.0001809171	0.0003617341	0.5877022598	0.0012549778	-0.0001156795	0.0003617895	0.0090403777	0.000019125	2.24635384449E-005	5.42695347545E-005		0.0528452292	0.0095904206	-0.0016400027	0.0039129993	0.0527413292	0.0095775034	0.0021018609	0.0038725013	-1.1039358826E-005	3.77747253557E-005	-9.44086285504E-006	1.77602262364E-005		0.6696687858	0.0006003387	-0.0001285681	0.0002975054	0.6662328189	0.00007216	1.91156222287E-006	1.75257517556E-006
3	0.05		0.35793154	0.0022662024	-0.0004188195	0.0007797145	0.3579926845	0.0022665463	-0.0001571267	0.0007709295	0.0006622763	4.20813625635E-006	-2.15713581885E-006	9.5766851394E-006		0.1550995225	0.031437625	0.00644298	0.0140831308	0.1556189177	0.0313806355	-0.0035161216	0.0138682295	1.08787780793E-006	1.69164544894E-006	2.7361485467E-007	0.000000959		0.6818037742	0.0034111924	0.0004261263	0.0022211321	0.6630998243	0.0006393267	3.75739452404E-005	3.1438300902E-005
4	0.05		0.1860219518	0.011639569	0.0019804171	0.0033377266	0.1860339671	0.0116457481	-0.0017889676	0.0033315365	3.68154077025E-005	2.30153450378E-006	1.90873880217E-006	3.34366799747E-006		0.6198846191	0.2217191082	-0.0701832073	0.1318817108	0.6208080868	0.2220018795	0.0670914883	0.1315212019	0.000000247	9.87982076448E-008	-5.34910633457E-008	1.04399201942E-007		0.7154224562	0.0565709246	-0.0276079594	0.0616885376	0.618633306	0.0181986004	-0.0001508438	0.0001435553
5	0.05		0.0903772435	0.0109901566	-0.0059470907	0.0049042078	0.0902757516	0.0109853868	0.0061426598	0.0048821673	1.79857559402E-006	2.1869919401E-007	-4.88377041754E-007	3.96945466064E-007		0.3508079908	0.2232952859	0.1270857903	0.1325580506	0.3512101862	0.2230868375	-0.1233973878	0.1327484445	1.23222032619E-008	1.51373527579E-009	8.08998244422E-010	1.07012813292E-009		1.1351349878	0.6363088844	0.0083085135	0.6116311352	0.5494842125	0.0629666633	2.23930665606E-005	0.0010270356
6	0.05		0.0349627851	0.0057723458	-0.0020493835	0.0032425271	0.034963789	0.0057769206	0.0020829956	0.0032369152	0.000000067	0.000000011	-1.35565070632E-008	2.13108493314E-008		0.18376464	0.0964768303	-0.0112759248	0.0719798888	0.1844833694	0.0964798474	0.0105380912	0.071922506	4.33051771054E-010	8.16480357297E-012	-8.34359738176E-012	5.43774114249E-012		-0.6547252422	10.0042510247	-2.7400241395	9.7447567117	0.2601345941	0.1661069436	-0.0002555666	0.0008478676
7	0.05		0.0152446722	0.0042097196	-0.0007355301	0.0029034517	0.015102426	0.0042407387	0.0007669725	0.0028964939	2.76590527617E-009	7.52945346925E-010	-3.98687596195E-010	1.54982673883E-009		0.0901440437	0.0603990692	-0.0003966952	0.0532125204	0.0930785853	0.0608365354	-0.0022743985	0.0536376384	1.57395436573E-011	5.39178085733E-014	-2.48125078964E-013	3.56368458229E-014		-0.2798325802	1.284716697	0.1607732682	1.2210687573	0.0406076484	0.2692149624	0.002354073	0.0063731137
8	0.05		0.0016289328	0.002343833	0.0015604538	0.0021111288	0.0016193458	0.0023514647	-0.0016262917	0.0021016484	2.70704297613E-011	3.88311534738E-011	6.88145987118E-011	9.16726160233E-011		0.0191921572	0.0318791836	-0.003927365	0.0293725995	0.0205949116	0.0319362297	0.0040066143	0.0292991256	1.3721619445E-013	3.17532922669E-016	4.86470930667E-014	1.68591966886E-016		-0.228654413	0.5138252251	0.0274904819	0.3951041125	-0.0203728244	0.2666477874	-0.006089745	0.0178279847
10	0.05		0.0014615372	0.0013766259	0.0001974885	0.0013072265	0.0014336955	0.0013781808	-0.0001797287	0.0013076564	1.98438736563E-013	1.85174424435E-013	5.59997737593E-014	3.79690207857E-013		0.006479024	0.0149688442	-0.0040161696	0.0150723852	0.0065889261	0.0149797359	0.0042954195	0.0150965146	8.25211579868E-016	8.79523456264E-021	5.45058116821E-017	5.89617948944E-021		-0.0049700326	0.3976095578	-5.14212112347E-005	0.3415657685	0.0320021708	0.1592741815	0.0006923277	0.0083379297
5	0		-0.0322976636	0.0148830104	-0.0081777583	0.0262494881	-0.0322976636	0.0148830066	0.0081777583	0.0262494882	-3.71542453958E-022	2.47363317063E-021	-6.43123306193E-007	2.06433745765E-006		-2.2193410001	1.3164794712	0.4487314947	0.7815579939	-2.2193410001	1.3164792957	-0.4487314947	0.7815579893	-1.06105786227E-007	2.48136064506E-008	-7.47131037349E-024	7.8915673699E-023		0.48208674	0.0967900621	-7.34120079541E-017	3.59613631053E-016	0.3677104485	0.3121755074	0	0
6	0		0.0038693543	0.007285398	-0.0010225082	0.0060915049	0.0038693543	0.007285398	0.0010225082	0.0060915049	-2.11341889693E-023	1.55118966839E-022	-6.43306254501E-009	3.83244243941E-008		0.1180870865	0.1821818417	0.0655934064	0.1630611807	0.1180870865	0.1821818417	-0.0655934064	0.1630611816	-1.761377703E-011	2.49108322836E-011	-2.64104004532E-026	1.36115145969E-025		-0.0353846497	0.3518357548	3.20931942474E-016	3.03314750816E-015	-0.0909051424	0.442317585	0	0
7	0		0.0019542534	0.0027674707	0.0027575658	0.0022091035	0.0018792735	0.0027672576	-0.002885704	0.0022177274	1.88693023232E-011	2.88090569226E-011	1.42017532327E-009	1.11360457091E-009		0.0549670009	0.0447060168	-0.0169056562	0.0381003118	0.0541884928	0.044878232	0.0179228461	0.0381774203	1.71265352619E-012	3.77151920043E-014	-6.30584563162E-014	1.2875427895E-015		0.0481389128	0.2503536359	0.0013655063	0.0100756452	-0.2567868318	0.4311204164	-0.0042714674	0.0097057029
8	0		0.0026800006	0.0009978745	-0.0010707103	0.0009648108	0.0026678793	0.000997246	0.0010922811	0.000964244	2.44035398213E-013	5.68723042029E-013	-4.35467773101E-011	3.88300964918E-011		0.0058636675	0.0132282449	0.0110338189	0.0131013719	0.0058491792	0.013215057	-0.0107035339	0.0130838998	2.09197497176E-013	1.18398842712E-016	8.48844697577E-016	3.03399410425E-018		-0.0314761509	0.1348534567	-0.0018157596	0.0066352661	-0.0436479525	0.1310595994	-0.0005857678	0.003363471
10	0		-0.0001327137	0.0006866885	-0.0008576778	0.0006968211	-0.0001327137	0.0006866885	0.0008576778	0.0006968211	-6.55318441375E-028	1.73313086828E-027	-2.21021900109E-013	1.7956944791E-013		-0.0018745888	0.0079027557	0.0002991782	0.0078911569	-0.0018745888	0.0079027557	-0.0002991782	0.0078911569	-6.68400451678E-017	3.7646840769E-021	-1.41942792594E-031	5.12321146881E-035		0.0049413152	0.0936870215	1.1617448074E-016	1.87418659872E-015	0.008447642	0.0981304633	0	0
12	0		0.0005057773	0.0005850466	0.0001046811	0.0005793123	0.0005057773	0.0005850466	-0.0001046811	0.0005793123	-1.90022136285E-030	1.04573808589E-029	1.72647092792E-016	9.5544095713E-016		0.001119017	0.0062096159	-0.0005231479	0.0063029801	0.001119017	0.0062096159	0.0005231479	0.0063029801	1.62922094427E-018	1.42044790415E-025	-3.62951183925E-035	2.22523007053E-039		0.0136532511	0.0831859865	-1.09452817272E-016	1.93776906603E-015	0.0087681958	0.0852103361	0	0
14	0		4.57911328438E-005	0.0009290803	0.0001326332	0.0009212471	4.61711000601E-005	0.000929159	-0.0001303372	0.0009213655	-2.00525149153E-021	1.30513951213E-019	1.38786665282E-018	9.72376249578E-018		0.0009598397	0.0099049104	0.0004526482	0.0100323938	0.0009550742	0.0099057999	-0.0004972574	0.0100355089	9.4793760073E-022	1.08653107029E-029	2.36666390101E-023	1.93635419706E-031		0.0045739045	0.1431028298	-4.96299484558E-005	0.002910634	0.0037053316	0.149493517	0.0001129688	0.0040833615
2	0.1		0.5925883206	0.003241067	-0.0005556707	0.0006854159	0.5928190261	0.0032365074	0.0003260704	0.0006696275	0.0183296726	9.88747778688E-005	-7.01208673397E-005	0.0001025702		0.0884051342	0.0325195622	0.0036474343	0.0086495697	0.088333487	0.0324030229	-0.0002414444	0.0083394748	0.0001684379	9.37948644301E-005	2.03894981376E-005	7.81684396229E-005		0.6667153247	0.0003718399	7.54506066745E-005	0.0003015464	0.6659774293	0.000242216	1.28691510844E-005	8.12850748189E-006
2	1		0.6130036258	0.0017840733	0.0001143003	0.0004630108	0.616616668	0.0017415271	0.0001533125	0.0005156418	0.3419152143	0.0009266232	5.83087786298E-005	0.0002163927		0.0444345219	0.015802013	0.0035329755	0.0044204581	0.0414181664	0.0147111583	-0.0059081838	0.0060982096	0.0249962701	0.0085489705	0.0016938341	0.0021406545		0.6663985153	9.36185886275E-005	1.84006840292E-005	2.35876045641E-005	0.6663505134	0.0001036391	-8.03556117546E-006	1.18241705722E-005
3	1		0.3727589216	0.0038715762	0.0004989267	0.0013157379	0.3772607716	0.0037747089	-0.0003429572	0.001374672	0.0461440022	0.0004755304	5.98801149723E-005	0.0001582976		0.1405378331	0.0462302684	0.0013080019	0.0234716323	0.1310066722	0.044079561	0.005125373	0.0239298458	0.0064853203	0.0020910826	6.50875130589E-005	0.0010410787		0.6640963698	0.00083747	3.05253986879E-005	0.0004182149	0.6638431017	0.0008145699	5.73401481936E-005	5.16928495024E-005
16	1		-0.000215995	0.0015069264	9.4760263916E-005	0.0014592291	-0.0002118883	0.0015104644	-0.0001063542	0.0014635462	-6.48300813287E-014	4.52298116716E-013	2.84418953147E-014	4.37981974939E-013		0.0034799975	0.0156717425	-0.0021416475	0.0154346097	0.0034322218	0.0158110166	0.0013701602	0.0155684549	-1.26616188196E-016	2.25892984014E-020	5.55473736411E-017	2.22474947796E-020		-8.8281345379	130.014034195	2.5992586965	129.538573199	-0.0218452559	0.2438190692	-0.0052932344	0.0443678828
20	1		-6.47484086851E-005	0.0018717104	4.7705133804E-005	0.0018183843	-0.000057153	0.0018714272	-4.22215310671E-005	0.0018185834	-4.3461163973E-017	1.2563460705E-015	3.20212893062E-017	1.2205520764E-015		0.0032626185	0.0196619583	-0.0009463117	0.0198959969	0.0032330388	0.0196571762	0.0010487086	0.0199274683	-8.48849949989E-020	1.77173188097E-025	6.25413373582E-020	1.79282110633E-025		5.5994373127	246.663294526	-8.8410988049	253.219828678	0.0209762582	0.2667773444	-0.0013778114	0.0322638025
24	1		-0.000043897	0.0006420159	-6.18605018068E-005	0.0006465135	-0.000043897	0.0006420159	6.18605018068E-005	0.0006465135	-6.58934445367E-020	9.63727568173E-019	-9.28587065985E-020	9.70478895364E-019		-0.0007832873	0.006939071	-0.0001680835	0.0069172322	-0.0007832873	0.006939071	0.0001680835	0.0069172322	-1.2869842299E-022	3.75257658146E-031	-1.81364573891E-022	3.74076648078E-031		-24.9203982227	1614.79213663	-39.1260834349	1615.96495541	-0.0116512569	0.1039841927	0	0
28	1		7.32491952576E-006	0.0006876376	6.22373554724E-005	0.0006896316	7.32491796324E-006	0.0006876376	-6.22373553156E-005	0.0006896316	2.45899930878E-023	2.30837309238E-021	2.08928311404E-022	2.31506693782E-021		-0.0003196324	0.0073286506	-0.0001627653	0.007359782	-0.0003196323	0.0073286506	0.0001627653	0.007359782	4.80264331073E-026	2.31246306781E-036	4.08062427274E-025	2.32228614344E-036		-263.889082206	24928.4771856	439.398951381	25314.8173687	-0.0087536167	0.1123286848	-1.1016810414E-012	8.76534653439E-010
32	1		-3.48674178168E-005	0.0008232576	3.63983843945E-005	0.0008198631	-3.48674178172E-005	0.0008232576	-3.63983843945E-005	0.0008198631	-2.61761918167E-025	6.18044865175E-024	2.7325226986E-025	6.15496557363E-024		0.0004612413	0.0087239659	6.4378518922E-005	0.0088089986	0.0004612413	0.0087239659	-6.4378518922E-005	0.0088089986	-5.11251408726E-028	1.57337569834E-041	5.33697402731E-028	1.58871143554E-041		485.529833997	20981.374481	-310.249807589	21021.1024026	0.0091394823	0.1226398824	0	0
64	1		4.92892839654E-005	0.000674711	3.19288459896E-005	0.0006739372	4.92892839659E-005	0.000674711	-3.19288459896E-005	0.0006739372	2.31494487031E-046	3.1688743338E-045	1.49958798376E-046	3.16524032706E-045		0.0001273455	0.0072110224	-0.0005132989	0.0071269101	0.0001273455	0.0072110224	0.0005132989	0.0071269101	4.52136613936E-049	1.01800826425E-083	2.92888218269E-049	1.00613389144E-083		82.194762138	14925.2602568	535.685984254	14793.0983576	0.0025509329	0.1020000369	0	0
2	2.425		0.7302164645	0.0004772179	-2.10782478017E-005	0.000107316	0.7311779048	0.0004730591	7.76898558039E-005	0.0001145999	5.2902605537	0.0002535371	0.0001553925	0.0002407349		0.0182456137	0.0021425097	-0.0001118039	0.0006651489	0.0177744921	0.0021055571	5.91867017057E-005	0.0006980766	0.0078920895	0.0016620773	0.0002567194	0.0015917912		0.6666666164	1.44260206705E-006	1.18803800206E-008	0.000000074	0.6665737848	1.02007370416E-005	-1.50388223145E-007	3.58592076751E-007
5	2.75		0.5017681961	0.0003871486	5.92786914575E-005	0.0001989021	0.4709539889	0.0004483064	2.81764881462E-005	0.0001335754	9.9574504467	0.0012184588	-0.0001113601	0.000187724		0.033086176	0.0027734401	-0.0003564869	0.0018919842	0.0549740096	0.0035993444	3.0236868821E-005	0.0014849117	1.9545521587	0.1224657864	-0.0044739326	0.0265149971		0.66665642	0	-2.33194964093E-008	1.38885296946E-007	0.6661039544	3.44246853949E-005	-1.31225326012E-006	6.51555967197E-006
8	2.55		0.4991060908	0.0003661925	2.62255841001E-005	0.0001617517	0.4904059049	0.0003812966	-2.0983383375E-005	0.0001419171	6.8449237251	0.0004518255	-0.000143206	0.0005544355		0.0308510622	0.0023207629	2.5198860685E-005	0.0014395234	0.0357802251	0.0024902755	-7.75282861265E-006	0.0013200607	-0.3821685921	0.0463209294	0.0016416283	0.0409933122		0.6666693832	0.000004319	1.14489427716E-008	2.84927315985E-007	0.6662435168	3.34547938659E-005	0.000000183	1.6703523799E-006
12	2.425		0.247459994	0.0016713151	0.0006254291	0.0007793361	0.346114969	0.0012585715	-0.0009485332	0.0010575898	1.2451763996	0.0058614252	0.0003113836	0.0031725664		0.069844734	0.0169635655	0.0007085632	0.01056663	0.0148737676	0.0109508279	0.0022951561	0.0108746935	9.3170270034	2.9154879296	-0.058176832	2.2459749891		0.6653586339	0.0004013135	-2.19651218075E-005	0.0003431197	0.6649075041	0.0003598608	3.27883444318E-005	0.0001549136
4	1		0.2069382627	0.0043410059	-0.0004776142	0.0020103969	0.2092148477	0.0042407217	0.0004289067	0.0019594205	0.0055616341	0.0001165762	-1.27803144067E-005	5.37632227081E-005		0.1729441497	0.0718214529	0.0132891345	0.0430494366	0.1652542167	0.0673723899	-0.0127221276	0.0419300166	0.0005109153	0.0002071435	3.82004348044E-005	0.0001236687		0.6564838433	0.0040845999	0.0005801475	0.0024736081	0.6542876496	0.0038538925	-9.08918027969E-005	0.0004424033
20	2.75		0.0150996285	0.0025731223	0.0007105817	0.0027096765	0.0008923855	0.002647556	-0.0007525894	0.0026406175	11.99985	0.0002952964	0.0001006323	0.0003530492		-0.0059152081	0.0287230532	-0.0026578738	0.0284747336	0.0003008693	0.0285696921	0.0037500254	0.0290322828	0.0010690721	0.0104641253	0.0013737154	0.0106383198		0.6666666657	6.42556316739E-006	1.24194038397E-009	9.61929865975E-009	0.0552994096	0.3138160942	0.0006720996	0.0833204132
2	1.05		0.6178341775	0.0024436777	0.0004071209	0.0005547215	0.6215742054	0.0023812799	-0.0001660901	0.0005572689	0.3819409833	0.0013880717	0.0002269537	0.0002816215		0.0590522872	0.0199306827	-0.0020650622	0.0059411799	0.0558836892	0.0189657273	-9.66630887299E-005	0.0058794278	0.0392920579	0.0128630142	-0.0013980726	0.0034145119		0.6663210478	0.0001158543	-1.38288935678E-005	3.05238586023E-005	0.6662549711	0.000132555	-0.0000075	1.14871453766E-005
3	1.05		0.3749329825	0.0051125968	-0.0009027034	0.0015880316	0.3801267424	0.0049170782	0.0014972984	0.0016710985	0.0540057573	0.0007289158	-0.0001245903	0.0002208941		0.1841929276	0.0649954491	0.0017251444	0.0330724653	0.1667873493	0.0603749416	-0.0036308838	0.0343061051	0.0113964905	0.0039598092	9.42436330781E-005	0.0019699817		0.6632642463	0.0011997522	2.94412119157E-005	0.0005827852	0.6630660835	0.0011595439	-2.39068866938E-005	8.58762298758E-005
4	1.05		0.2008337078	0.0039852454	0.0006481459	0.0019480769	0.2037886386	0.0038881112	-9.20583201686E-005	0.0019014897	0.006596359	0.0001307628	2.12601181881E-005	6.35805568435E-005		0.1513750853	0.0568860016	0.0039179635	0.0388214111	0.1440438452	0.0538116617	-0.0118949446	0.0369474694	0.0006669735	0.0002447329	1.64682817174E-005	0.0001662741		0.6566124392	0.0036327165	0.0001548842	0.0026231118	0.654323539	0.0033570312	-0.000339964	0.0004400771
5	1.05		0.118370578	0.0070387274	-0.0012199371	0.0038951824	0.1195678575	0.0070323252	0.0008238835	0.0037420435	0.0008874813	5.27661748583E-005	-9.14013547076E-006	2.91636074082E-005		0.1364120869	0.1014978733	-0.0134826229	0.0762343332	0.140696266	0.0996611026	0.017412613	0.0748960419	4.0107716765E-005	2.85146690327E-005	-3.80313479596E-006	2.13942442311E-005		0.6406894773	0.0198695373	-0.000146625	0.0140308397	0.6313970063	0.0182536035	0.000475665	0.0008065991
6	1.05		0.020900005	0.011785516	0.0019517235	0.0064394777	0.0207509083	0.0119244901	-0.0023139444	0.0063929871	3.58081339313E-005	2.01921847399E-005	3.34282079784E-006	1.10296759257E-005		0.2797119616	0.2233112647	0.0541751891	0.1703276732	0.2908843749	0.2211970693	-0.0529903777	0.176832906	4.99755446082E-006	3.93265170926E-006	9.60478100908E-007	2.99908217294E-006		-0.1132534765	0.8155319086	-0.2590022997	0.7127720194	0.088265846	0.3956891696	-0.0030375608	0.0088006468
7	1.05		0.0129796461	0.0041229962	-0.0056557816	0.0035409716	0.0129074686	0.0041460858	0.0059208774	0.0035824015	5.08337903274E-006	1.61473807913E-006	-2.21489581891E-006	1.38670306959E-006		0.036607686	0.0624865088	0.0650222414	0.0626467446	0.0357526025	0.0631697123	-0.0680847692	0.0632433245	4.92481890919E-008	6.70882199882E-008	6.54830334727E-008	6.72583320961E-008		-1.2288722189	3.7147830295	1.2329621682	3.6747380273	-0.1268109832	0.4793640636	-0.0058315563	0.0142874324
8	1.05		0.0101587638	0.0031006976	0.0017812998	0.0026745236	0.0101861397	0.0030970578	-0.0018614227	0.0026705788	9.09533790836E-007	2.7761147512E-007	1.59480937231E-007	2.39451779778E-007		0.0258013689	0.0366679641	-0.0032271178	0.0381007886	0.0257859209	0.0366590336	0.0037165076	0.0379956427	3.43117132325E-009	2.35140976651E-009	1.04535279159E-010	2.44328232623E-009		0.0771638575	1.9359764989	0.3624093302	1.6295524317	0.0577279883	0.2528044697	0.0005036513	0.0056901063
10	1.05		0.0010887999	0.0016122445	-0.0012567989	0.0015271712	0.0010385681	0.0016132637	0.0013394868	0.0015298616	5.09473356725E-009	7.54404498883E-009	-5.88083243031E-009	7.14596235725E-009		0.0070130761	0.0177641732	-0.000207955	0.0178943272	0.0068834369	0.0178377541	-0.0005379576	0.01792126	1.14861936827E-011	3.88947830724E-012	-1.15315284919E-011	3.91797582441E-012		-7.8766023852	121.906104857	-20.9913334639	129.286424764	0.0156833628	0.196423223	0.0036715153	0.0142053094
5	1		0.0021330916	0.0138834504	-0.0200040923	0.0081704566	0.0069404879	0.0130295093	0.0207201847	0.0082956059	1.24668179176E-005	8.10551715787E-005	-0.0001166863	4.76602331082E-005		0.3543099359	0.2567071227	0.3491497075	0.290386522	0.2838865483	0.2381320895	-0.3332888214	0.276915011	6.04631109985E-005	4.37459068222E-005	5.92246239476E-005	4.94450630897E-005		1.3918536698	2.042814857	0.0783461604	3.4070208773	0.101566797	0.5171706674	0.0090404335	0.0199503909
6	1		0.0455831876	0.0101736373	-0.0012616126	0.004283614	0.0461529855	0.0100059155	0.0012453514	0.0042783201	5.78541938412E-005	1.29122640229E-005	-0.000001601	5.43563646152E-006		0.3168255055	0.1630735508	0.032592303	0.1196843401	0.304401485	0.1591663742	-0.0309036816	0.1175102164	3.17540144314E-006	1.57609270635E-006	3.11796751859E-007	1.15652021643E-006		0.408106455	0.1703396969	0.0274786475	0.1139363022	0.3724990463	0.1521075501	-1.26217045249E-005	0.0024102943
7	1		0.0116697969	0.0075698982	-0.0122917955	0.0051223251	0.0115407085	0.0076279151	0.0120206474	0.0049614579	3.22066354922E-006	2.08916168602E-006	-3.39217500818E-006	1.41361192657E-006		0.1352209963	0.1174093436	0.15866627	0.1222872968	0.1461199378	0.1176917455	-0.1533082818	0.1187928218	7.83909998534E-008	6.2597885264E-008	0.000000078	6.5196542613E-008		-3.5977325987	11.0855554528	-1.7817698607	11.8981778312	-0.150443336	0.4681207033	-0.0131490245	0.0241183826
8	1		0.0062414493	0.0028267859	-0.0005222109	0.002633212	0.0060418154	0.0028511951	0.0001859727	0.0026560972	3.74579780463E-007	1.69649263107E-007	-3.13401161544E-008	0.000000158		0.0127881071	0.0371436626	-0.019835323	0.0393081389	0.0130004301	0.0375967519	0.0237150342	0.0398043838	1.10013150817E-009	1.07026053027E-009	-6.32745557952E-010	1.1326258941E-009		-0.3519006852	5.3004195746	0.3106115119	4.9393703796	0.0837331517	0.2237714667	-0.0033663441	0.017228314
10	1		0.0005752367	0.002025737	0.0013410064	0.0018908227	0.0005650125	0.0020299352	-0.0014141677	0.0018926767	1.63257305862E-009	5.74922237063E-009	3.80589256752E-009	5.3663210065E-009		0.0090110852	0.0218731131	-0.0108384453	0.0223514911	0.0091818262	0.0218755733	0.0096796641	0.0224472852	3.91444663717E-012	1.76182397621E-012	6.56037451943E-012	1.80035564721E-012		0.6958724739	18.4092645248	-0.0471251211	17.3557096518	0.0311354461	0.2183059261	0.0030230633	0.0162052666
12	1		0.0005869373	0.0018947258	6.5439803174E-005	0.0017989024	0.0005795421	0.0018945509	3.26972267765E-005	0.001787845	7.87747260449E-011	2.54297011218E-010	8.7828774121E-012	2.41436252166E-010		0.0057974158	0.0202283699	0.0022040178	0.0192602809	0.0064361887	0.0200828848	-0.002336852	0.0191464794	1.5510996663E-013	4.37252128666E-015	1.76304722002E-014	4.1632608248E-015		-11.2427433856	92.9141032812	-3.2780249699	93.3615114142	-0.043109764	0.4074709478	0.0015597202	0.0345263298
14	1		-0.0001868956	0.0015503736	-0.0001642446	0.0015336742	-0.0001589341	0.0015535243	0.0001481736	0.0015348543	-1.18621580666E-012	9.84011461981E-012	-1.04244986302E-012	9.73412547335E-012		0.0012151651	0.0167518551	0.0013013417	0.0163577035	0.0013604723	0.0168379978	-0.001158828	0.0163765145	-2.31613954319E-015	9.44753603009E-018	-2.03530515057E-015	9.22524764157E-018		19.9034605975	1403.5244422	-65.821124509	1328.83927673	-0.0123828853	0.233409224	9.53427490267E-005	0.0166009121
3	0.1		0.3504570139	0.0036198731	-0.0004751978	0.0011546568	0.3506384457	0.003599428	0.0011129458	0.0011622139	0.0013113712	0.000013657	-8.99417795177E-006	1.46292279376E-005		0.2237048937	0.0687733613	0.0207047406	0.024861507	0.2205658068	0.0676038449	-0.0287458365	0.0270012202	7.23179271759E-006	4.01518515795E-006	3.4967198681E-006	3.65013296133E-006		0.6674549975	0.0019254436	0.0016629339	0.0017847429	0.6615991968	0.0013087367	-8.35083515562E-005	0.0001040146
16	0.1		0.0001909762	0.000607789	6.36671454606E-005	0.0006071697	0.0001909762	0.000607789	-6.36671454606E-005	0.0006071697	3.0647687913E-020	9.75374344403E-020	1.10855966823E-020	1.05719179034E-019		0.0001139571	0.0064711066	0.0005261568	0.0065351988	0.0001139571	0.0064711066	-0.0005261568	0.0065351988	6.49460702796E-023	2.91442652868E-033	1.99556071876E-023	2.92173612352E-033		0.6237919985	10.5888191076	-1.6047000982	10.7117605935	0.0083605547	0.0882503537	0	0
2	1.1		0.6189059404	0.0027889791	6.89320971503E-006	0.0005973932	0.6231049029	0.0027091787	-0.0003019014	0.0007213628	0.4239409767	0.0017407256	2.43433767008E-006	0.0003195987		0.0611137916	0.0229502707	-0.0021061701	0.006742672	0.0561544897	0.0215215766	0.0030608302	0.0081062904	0.0490703357	0.0181327317	-0.0013444869	0.004468203		0.666316709	0.000130842	-1.00177677826E-005	3.23765488699E-005	0.6662466408	0.0001492838	0.000003632	9.36393957132E-006
20	0.1		-1.26416581626E-007	0.0006823654	-0.0001596191	0.0006785205	-1.26416581627E-007	0.0006823654	0.0001596191	0.0006785205	-1.26762862422E-027	6.84792261104E-024	-1.66164204402E-024	7.06342546891E-024		0.0006263959	0.0072566041	0.0004483376	0.0072547943	0.0006263959	0.0072566041	-0.0004483376	0.0072547943	-2.56921947848E-030	1.5174257365E-041	-3.12864956668E-027	1.51582582449E-041		2.4063608732	87.748402975	8.6137569482	83.958001163	-0.0039596461	0.1226958055	0	0
3	1.1		0.3846042211	0.0037686534	-5.83058444635E-005	0.0013176759	0.3900406599	0.0036900794	-0.0003149757	0.0013743348	0.064449626	0.000624551	-1.23155825755E-005	0.0002118998		0.1108482616	0.0415933243	-0.0050555538	0.0208956761	0.1042814564	0.0403557253	-0.0042793268	0.0204291675	0.0093344118	0.0034273669	-0.000415469	0.0016718793		0.6647699388	0.0007113842	-9.38133718609E-005	0.0003390508	0.6645663372	0.0006957821	-7.53399002699E-005	7.68794091178E-005
16	1.1		-0.0007306543	0.0015573193	7.03060617583E-006	0.0014991203	-0.0007402057	0.0015566932	-1.97987713453E-005	0.0015000263	-1.08621463825E-012	2.31516319759E-012	1.04523065693E-014	2.22864255525E-012		0.0041051108	0.0161189749	-0.0014047358	0.0159842839	0.0039974028	0.0161038386	0.0013177353	0.0159836727	-2.12136814933E-015	5.69987504484E-019	2.03649834898E-017	5.6522450682E-019		-4.3464997738	98.2928543104	-2.473833853	96.6920513562	-0.0137268364	0.2348356845	-0.000986892	0.011558697
20	1.1		-0.0003586523	0.0012031504	-0.0001167906	0.001215094	-0.0003791745	0.0012067431	0.0001004747	0.0012134664	-1.77882471689E-015	5.96732289251E-015	-5.7925169496E-016	6.02656002207E-015		-0.0010816035	0.0127454269	0.0003485841	0.0126308709	-0.0006093548	0.0128274439	0.0001831089	0.0126716127	-3.47426891027E-018	6.27052125035E-024	-1.13135002578E-018	6.21416122036E-024		-79.7336293372	2201.66773146	-1.5193574938	2243.73978776	0.0112171095	0.1645834179	-0.0001256381	0.0204766384
24	1.1		-4.51220819762E-005	0.0005384736	-1.08385614679E-006	0.0005386294	-4.51220819762E-005	0.0005384736	1.08385614679E-006	0.0005386294	-7.46627944891E-019	8.91004073517E-018	-1.79321067152E-020	8.91261860911E-018		-3.196192558E-005	0.005684045	-0.0003275063	0.0057538874	-3.196192558E-005	0.005684045	0.0003275063	0.0057538874	-1.4582576494E-021	3.7350742705E-029	-3.50232998501E-023	3.78096888395E-029		-817.416822751	33017.7068382	147.420046772	32862.8482991	0.01107926	0.0810475882	0	0
28	1.1		-4.94814636145E-005	0.0005592405	2.40792790589E-006	0.0005599168	-4.94814636149E-005	0.0005592405	-2.40792790589E-006	0.0005599168	-2.73157749358E-021	3.08723418142E-020	1.32929583339E-022	3.09096735746E-020		-0.0001359063	0.0059545795	-0.0001328927	0.0060544068	-0.0001359063	0.0059545795	0.0001328927	0.0060544068	-5.33510420432E-024	5.08102088457E-034	2.596261417E-025	5.16620303085E-034		-2717.32273597	255054.384221	4346.30820044	254177.120216	0.0013140199	0.0884549539	0	0
32	1.1		0.0001134891	0.0007848827	3.49633515706E-005	0.0007817045	0.0001173943	0.0007848806	-5.68217823111E-005	0.0007822575	2.09016597582E-023	1.44554415619E-022	6.43930553774E-024	1.43969067777E-022		0.0004514247	0.0083808128	-0.0003112416	0.0083555992	0.0003727032	0.0083925586	0.0003147908	0.0083632434	4.0823544139E-026	9.09681364831E-039	1.25767653842E-026	9.06944585553E-039		230.509933398	10509.994072	244.936153833	10266.6776378	-0.0013879791	0.1192951698	-0.0007114109	0.0111590402
64	1.1		4.92892839645E-005	0.000674711	3.19288459898E-005	0.0006739372	4.92892839654E-005	0.000674711	-3.19288459891E-005	0.0006739372	1.39323922891E-043	1.90717127797E-042	9.02515093237E-044	1.9049842089E-042		0.0001273455	0.0072110224	-0.0005132989	0.0071269101	0.0001273455	0.0072110224	0.0005132989	0.0071269101	2.72116477708E-046	3.68740372836E-078	1.76272653255E-046	3.64439238101E-078		82.2004451826	14925.3281599	535.688389704	14793.1587882	0.0025509329	0.1020000271	0	0
2	2.35		0.728041998	0.0007364326	0.0001047714	0.0001617817	0.7297154001	0.0007251461	-0.0001912252	0.000177322	4.7738030719	0.0006469212	-0.0003106529	0.0003394353		0.0182230845	0.004110903	0.0001941305	0.001002042	0.0174544652	0.0039933068	-0.0002535086	0.0010905904	0.0280147994	0.0065489345	-0.0007761263	0.0036410164		0.6666654429	1.57116004526E-006	-4.43499451639E-008	2.07788752042E-007	0.6665743278	1.98530646019E-005	-1.58531864776E-007	6.36745695303E-007
5	2.85		0.4332645358	0.0009684115	0.0001081813	0.0005193342	0.3919736215	0.0011443971	-0.000076861	0.0003721695	10.9599588976	0.0023660183	-1.86306709882E-005	0.0004583282		0.0434419612	0.008541168	7.17196594809E-005	0.0056336172	0.0761519271	0.0115104546	0.0007243162	0.0048186365	1.7565679206	0.2439860225	-0.0089371405	0.061775975		0.6666590576	3.8777391152E-006	-0.000000039	2.68097481422E-007	0.6655862557	0.000148371	5.54165170292E-006	2.5930407501E-005
8	2.575		0.4934812445	0.0003247328	-0.0001387995	0.0001548229	0.4754053427	0.0003492685	7.03673131834E-005	0.0001202759	7.6926929097	0.0005697083	0.0004053899	0.0004499635		0.0298497754	0.0020576308	0.0004572336	0.0013815729	0.0403584879	0.0023757014	-0.0003547221	0.0011687745	0.6497428158	0.078789472	0.0199945135	0.0662751204		0.6666631372	0	1.10307772176E-007	0.000000365	0.6662021109	2.96981002418E-005	7.79489495871E-007	2.91342968194E-006
12	2.35		0.0624348131	0.0030387566	0.000551496	0.0018193484	0.1698214733	0.0023856055	-0.002044077	0.0022584294	0.1270048319	0.0047636145	0.0005707436	0.0023131707		0.0652115366	0.030720481	-0.0006272187	0.0253079529	0.0065014403	0.0264784071	0.0037028907	0.0245024263	2.29104277	0.8564999624	-0.0031813403	0.6095824064		0.6354666384	0.0114619316	0.0003813862	0.0084510574	0.652290852	0.0042054015	0.0003237327	0.0014361499
24	0.1		2.68572861102E-005	0.0006750947	5.92734400531E-005	0.0006809074	2.685728611E-005	0.0006750947	-5.92734400526E-005	0.0006809074	1.66387596414E-029	4.18237974536E-028	3.73306553391E-029	4.28839951336E-028		-0.0009526544	0.0072188001	0.0010408367	0.007228198	-0.0009526544	0.0072188001	-0.0010408367	0.007228198	3.3036845497E-032	6.76389593256E-050	7.17214623422E-032	6.76873090454E-050		6.3789086974	112.347517411	5.6275189987	112.73430018	0.0041192505	0.1111086658	0	0
4	1.1		0.2331400199	0.0063469013	-0.0012297935	0.0026061679	0.2359688038	0.0062127927	0.0002329299	0.0025892735	0.0093565546	0.0002542934	-4.90329149434E-005	0.0001037232		0.1852402495	0.0923048569	-0.0144488432	0.055942827	0.1764095087	0.0876558728	0.0325546905	0.0538639216	0.0012109668	0.0005922957	-9.18714269142E-005	0.0003568217		0.6576072612	0.0044086173	-0.0007011421	0.0026593641	0.6562865451	0.0041702611	0.0004711461	0.0003289314
20	2.85		0.0016044041	0.0030413448	0.0001130866	0.0029521684	-0.0003619903	0.0030596923	-0.000152149	0.0029472009	12.0000061567	0.0005586021	2.76575870138E-006	5.38688885294E-005		0.0034076368	0.032588916	0.0042609173	0.0313453432	0.0043081578	0.0331009218	-0.0032077357	0.0318321936	4.1441867451E-005	0.0002244588	-2.5093732224E-005	0.0002166949		0.6666666666	3.6801142106E-006	-2.26845059621E-011	1.95940387834E-010	0.0263706982	0.3900933634	0.0053075397	0.0999222275
3	1.15		0.3815603514	0.0025857093	-0.0014497019	0.0010207656	0.3881298632	0.0024870523	0.0007586845	0.0010887086	0.0744154295	0.0004975573	-0.0002711655	0.0001892586		0.0928205619	0.0270912178	0.0095078772	0.0154946594	0.0822325687	0.0251675725	-0.0153559335	0.0160978902	0.0105939895	0.0030071221	0.0010314716	0.0016584744		0.6650135817	0.000473576	0.000189455	0.0002664349	0.6648081746	0.0004580163	-4.39371733103E-005	6.13601452843E-005
4	1.15		0.1942707655	0.0096610778	-0.0024486907	0.0035797397	0.1990439032	0.0093160918	0.0026671294	0.0037979878	0.0095314198	0.0004733624	-0.0001189152	0.0001738286		0.33977702	0.1621110405	0.1416721268	0.1065712296	0.3053569455	0.1501605403	-0.1381854178	0.1125361115	0.0032907229	0.0015568147	0.0013504395	0.0010147089		0.644377932	0.0108260661	0.0084277348	0.0070967169	0.6427067675	0.010518331	2.9038403401E-005	0.0005677985
5	1.15		0.0483613523	0.0078799068	0.0027199628	0.0068671098	0.0533045157	0.0078760762	-0.0079735449	0.0059365054	0.0005981286	9.74393657361E-005	3.34992896538E-005	8.47571261573E-005		0.0512947785	0.1228729967	-0.1847223762	0.1351250894	0.0920083168	0.1126115486	0.1431981516	0.1177556427	4.08477923626E-005	9.38006132392E-005	-0.0001408953	0.0001031129		0.5329488108	0.1392809686	-0.1128943813	0.1938609489	0.5118081767	0.0852868347	0.0090610661	0.0165282631
6	1.15		0.0592035687	0.0053764447	-0.0011888809	0.003384594	0.05956472	0.0053950367	0.0011052315	0.0035288987	0.0001848467	0.000016786	-3.71011658149E-006	1.05614866317E-005		0.1195543509	0.0725280665	0.0108845204	0.0728808741	0.114091499	0.0748647618	-0.0007939937	0.0752554305	7.35830408945E-006	4.24116534301E-006	6.29254739018E-007	4.2602258139E-006		0.5804621423	0.0531277616	0.0051244634	0.0447439934	0.547945976	0.0450655351	0.0016549723	0.0029487718
7	1.15		0.0163345659	0.0052669765	0.0062127488	0.003895903	0.0160113341	0.0052343861	-0.005808951	0.0039663651	0.000012883	0.000004154	4.89937295846E-006	3.07226348802E-006		0.0623262499	0.0663119446	-0.0586341355	0.0652757389	0.0578799308	0.0679106475	0.0556970394	0.0658018685	2.96636583125E-007	2.88724379703E-007	-2.4570718988E-007	2.84190182043E-007		0.0397694579	1.0758179557	-0.6568135761	1.3015299229	0.0805002325	0.3531122069	-0.0092475321	0.0204652703
8	1.15		-0.0036416645	0.0046488869	-0.0055714739	0.0044804921	-0.0035307366	0.0046401009	0.0055786914	0.0044802971	-7.25632016115E-007	9.26331961977E-007	-1.11012778641E-006	8.92747949315E-007		0.0091363387	0.0691854256	0.0655002377	0.0717046959	0.008661702	0.0691750503	-0.0662957878	0.0715081151	1.48726534406E-009	0.000000022	1.86361505514E-008	2.27750012381E-008		-0.325813748	2.9648590869	0.4988358306	3.1887445843	0.0217325299	0.3248556545	0.000366858	0.0060192758
10	1.15		0.0040404187	0.0020169449	-0.001773085	0.0020090498	0.0040602033	0.0020205551	0.001755912	0.0020068041	5.13918746034E-008	2.5654415502E-008	-2.25526105794E-008	2.55539425559E-008		0.0005261656	0.0227340104	-0.0035128209	0.0235438572	0.0009167416	0.022711179	0.0030774055	0.0235863356	1.01226553729E-010	3.67799599381E-011	-4.97311865205E-011	3.80901684179E-011		2.878794191	24.6269530656	1.9900346254	23.2189345586	0.0764252293	0.1900473111	-0.0021298945	0.0116873676
28	0.1		2.42321411894E-005	0.0006802421	8.53671129795E-005	0.0006758034	2.42321411894E-005	0.0006802421	-8.53671129795E-005	0.0006758034	9.21526945089E-034	2.58690211343E-032	3.27053566971E-033	2.58910012809E-032		0.0007345467	0.0072442219	-8.03075457116E-005	0.0072793099	0.0007345467	0.0072442219	8.03075457116E-005	0.0072793099	1.81321984489E-036	2.95493212402E-058	6.34070919951E-036	2.96956716105E-058		-2142.47473841	308566.741737	1691.01215265	310298.541282	-0.0027044818	0.0963409591	0	0
5	1.1		0.0718827401	0.0072933923	-0.0025366743	0.0042014706	0.0732888771	0.007267458	0.0030676513	0.0041041924	0.0006921695	7.02195129472E-005	-2.43750612758E-005	4.03851396021E-005		0.1841072046	0.110863185	-0.0395273707	0.0991012115	0.1863363875	0.1085141073	0.0343980243	0.0964365072	8.68200877755E-005	5.13592575653E-005	-1.83308322735E-005	4.58573815676E-005		0.5670087215	0.0535468241	-0.00905815	0.0455690829	0.5478090847	0.0469633125	-0.0012747459	0.002362723
32	0.1		-2.03148938417E-006	0.0004990595	-8.48485906459E-005	0.0004967497	-2.03148938414E-006	0.0004990595	8.48485906459E-005	0.0004967497	-4.73020641175E-039	1.16207263814E-036	-1.98229599851E-037	1.16054453947E-036		0.0005162811	0.005285052	0.0006121923	0.0053035416	0.0005162811	0.005285052	-0.0006121923	0.0053035416	-9.26927209261E-042	9.20003582958E-067	-3.85883116777E-040	9.23253824759E-067		-43.9899623093	2485.42500568	104.547217398	2403.4072891	0.0061842438	0.0739296371	0	0
6	1.1		0.0307879871	0.0089157136	0.0046447641	0.0048144953	0.0304841684	0.0091772166	-0.0057468043	0.0051291212	7.12076386595E-005	2.06205738083E-005	1.07378787465E-005	1.11306727831E-005		0.2272262875	0.1294387088	-0.1409311844	0.1190251917	0.2336941062	0.1353300472	0.1744337223	0.1277941026	7.43438881369E-006	4.15393725402E-006	-4.50041407194E-006	3.81862568405E-006		0.2533977076	0.3440424543	-0.0089280056	0.2310897815	0.2842955625	0.2106653953	0.0032023292	0.0097530848
64	0.1		4.92892839654E-005	0.000674711	3.19288459893E-005	0.0006739372	4.92892839654E-005	0.000674711	-3.19288459896E-005	0.0006739372	2.23448018417E-071	3.05873361856E-070	1.44747142509E-071	3.05524282917E-070		0.0001273455	0.0072110224	-0.0005132989	0.0071269101	0.0001273455	0.0072110224	0.0005132989	0.0071269101	4.36424453847E-074	9.48477422736E-134	2.82708046411E-074	9.37414014858E-134		83.4743554865	14938.6001919	535.919366275	14805.0074284	0.0025509329	0.1020000271	0	0
7	1.1		0.0078881021	0.0067098213	-0.0071742036	0.004801692	0.0092482874	0.0064315377	0.0060553696	0.0047190522	0.000004384	3.72913268422E-006	-3.98691128097E-006	2.66841597591E-006		0.1077923989	0.0907938702	0.1203578073	0.1135731279	0.0937071325	0.085387455	-0.1047236864	0.1106805301	2.41671985323E-007	1.96304588383E-007	2.52429767383E-007	2.45544793651E-007		2.16329397	4.4852750926	-0.4332107202	4.3079785583	0.2018859085	0.2876915009	-0.0149706547	0.0310491911
2	2.525		0.7320824065	0.0006211732	0.0001046031	0.0001451324	0.7320877035	0.0006212305	-9.2466818991E-005	0.000147191	5.9944839168	0.0001017198	-0.0001741544	0.0003378403		0.0188949353	0.0027992204	0.0004925919	0.0009267652	0.0188681013	0.0027975358	-0.0005711922	0.0009593184	-0.004903159	0.0016747454	-1.39267658382E-005	3.75563892013E-005		0.666667095	2.07634728531E-006	-5.3758513569E-010	1.3661080901E-009	0.6665694256	1.36681911312E-005	-1.83743786192E-007	3.15734982483E-007
8	1.1		0.0049393293	0.0030211992	0.001729435	0.002694452	0.0050369745	0.0030403933	-0.0022599587	0.002645505	6.59729318555E-007	4.03530768501E-007	0.000000231	3.59880547037E-007		0.0197727946	0.0396877351	-0.0131880756	0.0353889708	0.023771898	0.0395703071	0.0107165034	0.0349072133	4.11099493299E-009	5.66414148394E-009	-1.43100934396E-009	5.05059876251E-009		-2.3850403479	11.7955883045	1.9990908788	12.6651563548	-0.0396071623	0.6392057884	0.0150871558	0.0516066229
4	2.45		0.5948310119	0.0004210216	1.13273201403E-005	0.0001224187	0.6005447886	0.000406357	-1.98795923854E-005	0.000142635	4.8199919456	0.0004579493	-0.0001158556	0.000357082		0.0326777562	0.0024865657	-0.0004331562	0.0010469753	0.0291708343	0.0023305674	0.000539441	0.0011703999	0.073491598	0.0140012872	0.009552962	0.013341203		0.6666648146	2.5612953437E-006	2.68503681606E-007	3.73708700319E-007	0.6664160225	1.77451746739E-005	5.23301474497E-007	1.06022372141E-006
10	1.1		0.0034354408	0.0017098291	-0.0001454727	0.0016448525	0.0033236994	0.0017218172	0.0001627964	0.0016400598	2.65034995291E-008	1.31908686988E-008	-1.12228445205E-009	1.26895753487E-008		0.0050828182	0.0196312824	0.0021510626	0.0184305659	0.0064092189	0.0196850066	-0.0023336082	0.018540674	5.47899143685E-011	1.16839450875E-011	-9.1170670141E-013	1.09693156827E-011		-4.3815326214	29.801155976	-3.4261121246	32.1090451053	0.0052414865	0.2313102887	0.0024873077	0.0148716149
7	2.65		0.4731889449	0.0004624129	-5.70984859383E-005	0.0002665943	0.4355191114	0.0005471396	1.68164055001E-005	0.000175385	9.4232850464	0.0016255409	7.77405283987E-005	0.0004421686		0.0285643777	0.0032509549	-0.0013631927	0.0024832283	0.0537450878	0.0043533403	0.0008325027	0.001928958	3.2704516275	0.2600805454	-0.0338413169	0.1063995309		0.6666529836	1.35076357283E-005	-1.43559004486E-007	0.000000447	0.6660438101	4.42141165607E-005	-4.44141283612E-006	1.00393526833E-005
12	1.1		0.0009136319	0.0021070864	0.000794693	0.0020027522	0.0009176361	0.0021128048	-0.0007198607	0.0020029104	4.0711733305E-010	9.38924356852E-010	3.54117583392E-010	8.92432695103E-010		0.0061735044	0.0225777201	0.0004718284	0.0229385457	0.0065117987	0.0227466174	-0.0008358135	0.0228959331	8.09861137943E-013	5.37969822932E-014	6.92760323572E-013	5.46567283673E-014		-3.280941467	112.932621755	11.7002211221	118.3752041	0.0198042096	0.3705203148	-0.0004811792	0.0272706212
12	2.525		0.4501736074	0.0004679085	7.0956885708E-005	0.0002102466	0.4507223314	0.0004663229	-6.83203940004E-005	0.0002117949	5.9597492107	0.0005507934	0.0001864456	0.0009976408		0.0335199994	0.0031296714	-0.0002329065	0.0019559529	0.0332073949	0.0031175496	0.0002542341	0.0019687023	-2.222865169	0.2929597487	0.012958493	0.251237546		0.6666803106	3.14252029493E-005	7.43210777886E-008	1.56316443777E-006	0.6661321564	1.62279050232E-005	1.81125127092E-007	2.81333596171E-006
14	1.1		0.0001373569	0.0019316471	-5.81335134149E-005	0.0019041547	0.0001004764	0.0019269632	2.34101153756E-005	0.0019032665	3.53530973059E-012	4.97168793513E-011	-1.49623816441E-012	4.90092779539E-011		0.0016189069	0.0207983026	-0.0012692727	0.020448481	0.0013933661	0.0208382586	0.00122007	0.0202436615	6.91991624938E-015	1.92889257693E-016	-2.93412063682E-015	1.89644942131E-016		42.7844788749	1461.64396099	51.7684889469	1415.00399074	0.0142800098	0.2609182074	0.0012065442	0.0281157044
4	0.1		0.1661522309	0.0135966672	0.0009112419	0.0057079023	0.1660819138	0.0136333292	-0.001915537	0.0057633355	6.71181609249E-005	5.48071434998E-006	1.29923056265E-006	6.05435252074E-006		0.4659473218	0.232836695	-0.1109786854	0.213433319	0.4670558234	0.2344582009	0.1405898294	0.2096973724	2.63878160781E-007	3.10819417679E-007	-2.07052156884E-007	0.000000363		0.6565287562	0.0360062582	-0.0328521595	0.0607617896	0.6161873962	0.0220268383	0.0014337313	0.001946982
16	2.45		0.2231418534	0.0021007185	-0.0001469225	0.0010378679	0.3294651375	0.0015799435	0.0002439176	0.0014517278	1.1697075876	0.0092535863	-0.0029866581	0.0079830756		0.0658416496	0.0209781963	-0.0029944582	0.0140136236	0.0076721592	0.0150357465	-0.0070664141	0.0143765379	6.9191545753	26.3467999843	19.5984041269	93.2816588364		0.6637754388	0.0063501533	0.0006963032	0.0037502941	0.6648053581	0.0005077637	-0.0001486896	0.0002311876
2	1.2		0.6284301852	0.0053292367	-0.000128902	0.0009018825	0.6329731389	0.005134051	0.0004063638	0.0010008464	0.5270344717	0.0039943872	-5.09632090909E-005	0.0005504597		0.0957525784	0.047744362	0.0019037705	0.0123410124	0.0880104584	0.0444557969	0.0008418348	0.0120945622	0.109697276	0.053458278	0.0023450854	0.0116315115		0.666159939	0.0002527073	0.000009848	5.39283620689E-005	0.6660494883	0.0003030724	0.000007914	2.4557564819E-005
3	1.2		0.3911210228	0.0043633068	-0.0014192658	0.0013025224	0.3981180833	0.0041901272	0.0008932393	0.0014333208	0.088742715	0.0009740776	-0.0003026191	0.0002778746		0.1487240427	0.0524862997	0.0037381455	0.0230480017	0.1329516326	0.0491034472	-0.0080611733	0.023775397	0.0226001411	0.0078431644	0.0005107173	0.0032895604		0.6641850457	0.0008622965	7.50698547346E-005	0.0003641942	0.6640462867	0.0008384892	-3.9669548695E-005	4.30431436879E-005
16	1.2		0.0006667148	0.0015181823	-1.92581592684E-006	0.001499405	0.0007105039	0.0015203011	3.13636325315E-005	0.0015002387	4.90925192431E-012	1.11788985588E-011	-1.41800371302E-014	1.10406341361E-011		0.0013877997	0.015826158	-0.0002989663	0.0164286421	0.0014842344	0.0157647392	0.0001238855	0.0164702373	9.58958124011E-015	1.3729213652E-017	-2.79557979347E-017	1.42518686275E-017		80.7322398698	2513.19135496	-108.719669094	2443.27079322	0.0117128799	0.233606643	0.0021605065	0.0313144802
20	1.2		-0.0003684511	0.0024258457	-3.84213595629E-005	0.002390844	-0.0003784881	0.002426503	1.69113839939E-005	0.0023900227	-1.3502945534E-014	8.8902040303E-014	-1.40805065178E-015	8.76193042807E-014		0.0016166802	0.025395447	-0.0002260232	0.0252635225	0.001684919	0.0253404047	0.0001225538	0.0252450338	-2.63728543697E-017	6.82154855745E-022	-2.75010477349E-018	6.78611177471E-022		-14.4960620725	1258.55900672	-14.0985712477	1232.03398734	0.046054294	0.3133512399	-0.0003745609	0.0239624253
24	1.2		-0.0001296704	0.0007114222	-9.36017169439E-005	0.0007151971	-0.0001279319	0.0007110224	9.98241578296E-005	0.0007152626	-2.36517444603E-017	1.29762569461E-016	-1.70728277608E-017	1.30451111398E-016		-0.000596299	0.0076574544	0.001378678	0.0076484027	-0.0006696349	0.007644448	-0.0014172656	0.0076502988	-4.61948191627E-020	6.11420120402E-027	-3.33453791711E-020	6.10697298944E-027		11.389111712	452.315143466	-7.6509866871	442.014740748	-0.0028265086	0.1115260752	0.0005758822	0.0069135272
28	1.2		4.59434899645E-005	0.000737517	-8.9762805211E-005	0.0007337696	4.59434899645E-005	0.000737517	8.9762805211E-005	0.0007337696	4.17082217943E-020	6.69526095752E-019	-8.14876054209E-020	6.66124138546E-019		0.0005634517	0.007811297	0.0013462154	0.0079263339	0.0005634517	0.007811297	-0.0013462154	0.0079263339	8.14612932472E-023	1.8024869004E-031	-1.5915556287E-022	1.8290321693E-031		-30.2178004639	777.171085966	47.0094036935	777.828498037	-0.0045077834	0.1214304348	0	0
32	1.2		-1.08753782382E-005	0.0006831012	-0.000011612	0.0006843129	-1.08753782382E-005	0.0006831012	0.000011612	0.0006843129	-4.91377587879E-023	3.08641242979E-021	-5.24655726312E-023	3.09188717465E-021		-0.0001964775	0.0072611785	-0.0006125561	0.0072850856	-0.0001964775	0.0072611785	0.0006125561	0.0072850856	-9.5971278089E-026	4.74345663009E-036	-1.02471886387E-025	4.75907433654E-036		-117.534064149	3746.90656269	-58.7133394337	3712.23127952	0.0101552202	0.0951996243	0	0
64	1.2		4.92892839654E-005	0.000674711	3.19288459893E-005	0.0006739372	4.92892839654E-005	0.000674711	-3.19288459896E-005	0.0006739372	8.38513619085E-041	1.14782157858E-039	5.43173742383E-041	1.14650530825E-039		0.0001273455	0.0072110224	-0.0005132989	0.0071269101	0.0001273455	0.0072110224	0.0005132989	0.0071269101	1.63771810325E-043	1.33564200521E-072	1.06089194975E-043	1.32006255395E-072		82.2002034013	14925.4202477	535.691227391	14793.2503625	0.0025509329	0.1020000173	0	0
3	3.2		0.5322130387	0.0021609824	6.59866357827E-005	0.000909061	0.515978733	0.0023534371	0.0001778464	0.000664886	11.1538953959	0.0032091959	-0.0001957608	0.0005963578		0.0410977687	0.0153260431	-0.0108401461	0.0092981249	0.0544974816	0.0184307378	0.0030764263	0.0078654928	0.3206572438	0.1040389602	0.0013570105	0.0297124271		0.6666644396	5.89637607406E-007	9.17867297633E-009	2.07640470206E-007	0.6661617141	0.0001575282	-4.11388034361E-005	2.49306055908E-005
5	2.475		0.558535676	0.0002013062	-4.25029357468E-006	6.5385158959E-005	0.5651217767	0.0001925875	2.50774810235E-005	7.54435310985E-005	4.9737230298	0.0001849051	5.41242639005E-005	0.0002127856		0.0319749002	0.0012118355	-3.58463713599E-005	0.0005576425	0.0282878041	0.0011377888	-1.51186123267E-005	0.0006201534	-0.0070305572	0.0093142097	0.0004250638	0.0094892458		0.6666669767	8.23632769909E-006	8.89040654188E-009	1.99657657466E-007	0.6663819926	0	-0.000000195	5.82445634654E-007
8	2.625		0.4621887046	0.0002780955	3.92045231803E-005	0.0001661317	0.4225560711	0.0003302581	-0.000001959	0.0001098744	9.2356070067	0.001222177	-9.88842190814E-005	0.0003427378		0.0269179518	0.0019486946	0.0007530139	0.0015291417	0.051858032	0.0025841094	-0.0002781515	0.001205977	3.6794695802	0.1915891422	0.0530596369	0.0986916447		0.6666526436	1.3490108274E-005	2.03758129576E-007	3.7718867557E-007	0.6660275737	2.69802165481E-005	4.05994138401E-006	6.36146544413E-006
14	3.2		0.0004880968	0.0028288045	-0.0001261287	0.0027517031	0.0004594129	0.0028380797	1.35938835042E-005	0.0027517817	12	0	-1.29475768264E-008	2.62486987299E-006		0.0031363975	0.0289889753	0.0016206867	0.0305204568	0.0035163904	0.028969164	-0.001782335	0.0306874946	-6.61197002089E-007	2.69359582726E-007	2.52495099514E-011	3.06001775596E-016		0.6666666667	0.000027888	3.21504749239E-020	6.26092231074E-019	0.0480977291	0.3361189646	-0.0027286825	0.0527682882
2	0.15		0.5873528631	0.0024824693	2.76344505105E-006	0.000638767	0.5878068	0.0024703726	0.0001957035	0.0006502737	0.0274807297	0.0001149833	-1.03507213177E-005	9.95444799835E-005		0.070081477	0.0224614261	0.0025106386	0.0080872194	0.0691711423	0.0223579557	-0.0020898523	0.0080036646	0.0002651526	0.0001165068	3.62723658925E-005	0.0001155952		0.6665261965	0.0002000927	6.02791901178E-005	0.0001967678	0.666106659	0.0001675691	1.37036012473E-006	9.20134546563E-006
4	1.2		0.1901405111	0.0126027661	-0.002388888	0.0043946771	0.1954563398	0.0121922143	0.0046111139	0.0043504995	0.0114041103	0.0007544398	-0.0001413541	0.0002601875		0.3358253422	0.1580697558	0.0597207096	0.1263125091	0.3122522687	0.1494107515	-0.0327932266	0.1262531602	0.00485077	0.0022657391	0.00084782	0.0017909975		0.644613099	0.0126555824	0.004381577	0.0083873512	0.6426790477	0.0121510828	0.0003024606	0.0009236046
20	2.475		0.2731223385	0.0038957502	-0.0001533339	0.0018634715	0.3614940775	0.0030119467	0.000700271	0.0024016396	1.727493229	0.0151007463	8.29311598862E-005	0.010142483		0.0714036546	0.0380718268	0.0014246237	0.0263183035	0.0201561148	0.0272260415	0.0034097517	0.0250651396	15.2758257313	14.1811597427	-0.4543323478	14.0429362556		0.666000832	0.0006151178	-2.02280941343E-005	0.0006227887	0.6650722902	0.0007305137	5.66661717905E-005	0.0003412609
2	1.25		0.628212	0.0016371	0.000644477	0.000434376	0.633120881	0.0015804333	-0.001544949	0.0005115037	0.5830804136	0.0013415103	0.0003669308	0.0002851417		0.0281430211	0.0079154589	-0.0034818217	0.003185471	0.0252593522	0.0074412533	0.0023268839	0.0037790026	0.039971658	0.0105565897	-0.0041405713	0.0034457319		0.6665181087	4.03443563281E-005	-1.60894089519E-005	1.32178370955E-005	0.6664764434	0.000049685	-2.97094878785E-006	6.33644503464E-006
3	1.25		0.3947359936	0.0043697988	0.0007980115	0.0011606413	0.4025865229	0.004189965	-0.0007988295	0.0012798194	0.1042243423	0.0011325011	0.0001954993	0.000285333		0.1935310986	0.0608433185	-0.0054899753	0.0238339715	0.17357487	0.0559034462	0.0063789561	0.0263248311	0.0394993375	0.0122567773	-0.0010772086	0.0045484846		0.6635047012	0.0009798653	-0.0001122243	0.0003665724	0.6633941595	0.0009527543	6.18487713232E-006	9.52836887197E-005
4	1.25		0.1899784162	0.0181907435	-0.0014908404	0.0044361134	0.1989702433	0.0164442877	-0.0002378016	0.0062480172	0.0139312792	0.0013306799	-0.0001082996	0.000320073		0.872897067	0.4284874056	-0.1220571869	0.2123658117	0.6489479455	0.3335942646	0.2463729989	0.2815959772	0.0187434092	0.0091743853	-0.0025542662	0.0044841385		0.6144050323	0.0326622127	-0.0037126446	0.0118834533	0.6182145336	0.0285508655	0.0036488441	0.004243582
5	1.25		0.122862308	0.0078646982	-0.0005809742	0.0036702266	0.1252032288	0.0077191492	0.0003095576	0.0037122704	0.0025065305	0.0001603939	-1.17887610196E-005	7.45965074474E-005		0.1883641089	0.1058627568	-0.0355929063	0.0817378855	0.1783251025	0.10145343	0.0426744998	0.0813163169	0.000397368	0.0002201108	-7.38302740865E-005	0.000169411		0.6359740194	0.0178818758	-0.0031557337	0.0133387115	0.629717676	0.0170147388	0.0006919036	0.0007044689
6	1.25		0.0515267788	0.0050092827	-0.0061401016	0.0036321172	0.0523255375	0.0050422427	0.0049386885	0.0034764798	0.0002932029	2.85032742799E-005	-3.49086395122E-005	0.000020648		0.072029463	0.0600241363	0.0622865677	0.0616046169	0.0807310136	0.0620874004	-0.0466386993	0.0603983281	1.45941962558E-005	1.16542561179E-005	1.20232201157E-005	1.19566839319E-005		0.6010211488	0.0562268208	0.06247208	0.0626470442	0.5477412268	0.0447439261	0.0079052519	0.0051533486
7	1.25		0.0138399757	0.0068682401	0.000525046	0.0046077666	0.0140967518	0.0068436845	-0.000125089	0.004651146	2.19827205426E-005	1.09090722664E-005	8.33791403659E-007	7.31672135086E-006		0.0961660551	0.0916577827	0.0246632954	0.0817014291	0.0934289322	0.0922503796	-0.0247788409	0.0824405698	1.74194649029E-006	1.61846277777E-006	4.37100354441E-007	1.44244755745E-006		0.1171312963	1.1848593298	-0.0686798209	0.8116206595	0.1195374253	0.4597090957	-0.0096980267	0.0320417131
8	1.25		0.0023348807	0.0021953501	-0.0011420088	0.0021713031	0.0027925021	0.0021396209	0.0010735854	0.0021974308	1.03544843248E-006	9.73565026574E-007	-5.06425187123E-007	9.6283204836E-007		0.0018992246	0.0290125328	-0.0192445463	0.0291271767	-0.004534848	0.0278279372	0.0177579795	0.02939373	0.000000005	4.56422257658E-008	-3.12643949741E-008	4.58225603677E-008		1.1501445345	12.9809151819	2.0208669653	12.9626593395	-0.012775021	0.2529971663	-0.0027166833	0.0443038375
10	1.25		0.001527151	0.0020447844	-0.0009652421	0.0017901713	0.0015098579	0.0020462481	0.0009752112	0.001793563	5.28014181824E-008	7.06986268568E-008	-3.33731384765E-008	6.18949832662E-008		0.0170169226	0.0217010358	0.0003769033	0.0219185323	0.0169094453	0.0217172868	-0.0012314065	0.0220437795	3.06562745444E-010	2.59421140319E-010	-6.06760413179E-011	2.62020786399E-010		0.3753779267	10.1344935194	-0.9657880282	11.0251624287	0.0419625531	0.2149938397	0.0040427056	0.020231457
3	0.15		0.3592005514	0.0024386747	0.0006048751	0.0009264464	0.359434259	0.0024316899	-0.0003858079	0.0009191696	0.0020543353	1.39794713606E-005	7.32865250141E-006	1.24211233319E-005		0.1403763426	0.0306472351	-0.0038858506	0.0175803303	0.1398064036	0.0307258478	0.0067552806	0.0169991577	1.2921801293E-005	3.91888658584E-006	-1.10683757811E-006	4.01691828244E-006		0.6659153423	0.000809456	-0.0002411936	0.0008195442	0.6633958605	0.0006193966	3.10765461756E-005	5.15956883611E-005
5	1.2		0.0948275163	0.0029774253	-0.0032179648	0.0025315377	0.0975572273	0.0029947948	0.0027440578	0.0026339593	0.0015062527	4.7279270901E-005	-5.09784742446E-005	4.00926465938E-005		0.0260127222	0.0342403728	0.0074996606	0.0349739389	0.021508593	0.0358942041	-0.0111383091	0.0362678838	3.61931663969E-005	4.30927047529E-005	9.28784801334E-006	4.39779340396E-005		0.6587000942	0.0095308196	0.0037424103	0.0108762153	0.6408512997	0.0078655835	-0.0001604397	0.0006970227
4	0.15		0.1916551744	0.0087913296	-0.0014436434	0.0029531548	0.1917811077	0.0087702328	0.001643483	0.0029333687	0.0001199241	5.50929124384E-006	-1.73610060075E-006	0.000003432		0.3563366429	0.1834373882	-0.0030771902	0.0842949123	0.3550162529	0.1831002739	0.0090344858	0.0842576201	8.22446637049E-007	3.05218202546E-007	-1.15000596911E-008	2.46323380324E-007		0.6518176987	0.0126421504	0.0006161284	0.009559378	0.6419794913	0.0119558216	7.86314283894E-005	0.0002550858
6	1.2		0.047814292	0.0062472397	-0.0007632803	0.0040980438	0.0489525364	0.0061400745	0.0015987519	0.0041705361	0.0002015356	2.6331118409E-005	-3.21391615643E-006	1.72601493038E-005		0.10700799	0.0955599966	-0.0265985275	0.0728145848	0.0977342248	0.0939845956	0.0165629418	0.0731919406	1.18120847522E-005	1.01834296746E-005	-2.83968927771E-006	7.75567389961E-006		0.5835897048	0.1044675251	-0.0345270474	0.0931793669	0.5099423419	0.0798682761	-0.0044106357	0.0048569036
5	0.15		0.088894183	0.0119569827	0.0002122152	0.0046910036	0.0889330397	0.0119009388	0.001068939	0.004190428	5.74807688748E-006	7.74466099467E-007	-2.18810682371E-009	4.66602863879E-007		0.5380991473	0.2410852053	-0.1493637717	0.2003859444	0.5519280435	0.2427497406	0.0782492995	0.1612605578	2.61776654876E-008	5.39675423655E-009	-4.46226502057E-009	6.38474829687E-009		0.5272391843	0.0965133103	-0.0038314715	0.0653809398	0.5128282877	0.0741233472	-0.0042494052	0.0046740463
7	1.2		0.0252961636	0.0042924221	0.0030171924	0.003142103	0.0253349549	0.0043530403	-0.0029675026	0.0031186228	2.83125279114E-005	4.80426931831E-006	3.37638699976E-006	3.51612071808E-006		0.0690027608	0.0548911182	-0.036970239	0.0590434794	0.0744173537	0.0566703153	0.0364847535	0.0594570389	6.60647438488E-007	4.81293423801E-007	-3.17546883024E-007	5.17660708535E-007		0.455226708	0.2212171967	-0.0411087471	0.2041217029	0.3813622499	0.1085276253	-0.0004659224	0.002517381
6	0.15		0.0154457114	0.007810092	-0.009447178	0.004529971	0.0142217138	0.0082422105	0.0092203046	0.0044263426	1.01318315453E-007	0.00000005	-8.48874336495E-008	4.06486995568E-008		0.2441998311	0.1776195008	0.1391227336	0.1198991602	0.2916476489	0.1889583976	-0.1499183591	0.1212484979	2.99538689919E-010	4.82281843043E-011	-7.31120557584E-011	4.1205304559E-011		-9.6856191433	34.6056276403	3.9895717697	26.8467997757	-0.385393976	0.5448745529	-0.0159176208	0.0338772201
8	1.2		-5.83614850223E-005	0.0029955295	-0.0070346964	0.0027847755	0.0001288302	0.0029946491	0.0072155738	0.0027738871	-1.73422410388E-008	8.90456309639E-007	-0.000002091	8.27767539947E-007		0.0123152715	0.0376941157	0.0371143251	0.0367617651	0.0128738253	0.0375890704	-0.0385433614	0.0367773442	8.67732035141E-009	2.66455612644E-008	2.21516212613E-008	0.000000026		0.1441817224	5.3455423588	0.8445782827	5.9060047051	-0.0254353338	0.3131026922	0.0093842829	0.0249617809
7	0.15		0.0054092045	0.0056932594	-0.0013634863	0.0041093083	0.0056040966	0.0056902995	0.0011267307	0.0041120507	3.39651469922E-009	3.59398305114E-009	-1.07977792884E-009	3.31582852999E-009		0.0821427981	0.0978477205	0.019482213	0.0773846128	0.0818452662	0.0972796967	-0.0209984311	0.0775078566	8.63281948008E-012	3.05926047346E-013	-1.6522476802E-012	2.76067647726E-013		-3.5552508638	60.0392353204	-10.8576892728	66.8531383168	-0.4881981427	0.7096229492	0.0114509712	0.0344712793
10	1.2		0.0038475391	0.0019573	0.0003553908	0.0019244084	0.0038931903	0.0019611607	-0.0003685369	0.0019258042	8.06860868293E-008	0.000000041	7.45281598821E-009	4.03563058514E-008		0.0021623689	0.021645045	-0.0114490388	0.021845388	0.0023275626	0.0217700517	0.0111028437	0.0218797552	1.67101664881E-010	9.51893321666E-011	-3.57937298397E-011	9.60703847195E-011		-0.7000485656	17.527548539	2.0105928437	18.5333114084	0.0292706381	0.2194059125	0.0043966414	0.0304509104
8	0.15		0.0067265581	0.0026862875	-0.0038841936	0.0022662494	0.0067771302	0.0026627148	0.0036707857	0.0022790519	4.08526399796E-010	1.6348284194E-010	-2.81889387081E-010	1.65225013862E-010		0.030750816	0.032867824	0.0276711199	0.035317528	0.0280267168	0.0325877419	-0.0282048775	0.0349280413	9.58364515348E-013	1.13251717095E-015	-4.62635938169E-013	1.25351281291E-015		-4.967241298	432.563872249	-44.3435401616	448.739975612	0.0185582928	0.2424053359	-0.00118428	0.028117263
12	1.2		0.0005975417	0.0014778731	-0.0002033616	0.0013547741	0.0005974566	0.0014746104	0.0002110349	0.001354151	8.84035993312E-010	2.18644614194E-009	-3.00864018178E-010	0.000000002		0.0101247622	0.0155489811	0.0052587472	0.0155317079	0.0098940748	0.0154817381	-0.0051766978	0.0154586795	1.9925641754E-012	4.08400637437E-013	-4.49502148542E-013	4.07946940232E-013		2.9529299719	18.3051186455	-2.1800533333	17.9271511839	0.0008545249	0.1903269078	0.0029167249	0.0109797488
10	0.15		0.0004590803	0.0011711651	-0.0004997745	0.0011488343	0.000455932	0.0011714165	0.0005623767	0.001139539	2.51993020436E-013	6.42760250728E-013	-3.04768872389E-013	6.96017455381E-013		0.002644251	0.0139929384	0.0017697475	0.0134984258	0.0037599858	0.0138712687	-0.0019649712	0.0134477015	5.43341578539E-016	4.66906982954E-020	-5.32087955176E-016	4.48739917872E-020		-3.2091413682	19.2310155683	1.1494774941	19.6790992348	-0.0263207504	0.1537070196	-0.0032874647	0.010992644
14	1.2		0.0002816611	0.0020161401	7.45051257414E-006	0.0019704149	0.0002810396	0.0020206588	9.30760192749E-008	0.0019683761	2.93978426876E-011	2.10430687439E-010	7.77656847748E-013	2.05658207873E-010		0.0025500958	0.0209626901	0.0008206914	0.0214084232	0.0029176264	0.0209826828	-0.0009388973	0.0214802412	5.78065986763E-014	3.19706728457E-015	1.64397536415E-015	3.26504725607E-015		17.077833479	486.639624634	13.3614606463	490.337683837	0.0176646092	0.2799252348	-0.0024810633	0.031826008
5	0.1		0.1103422894	0.0038148093	-0.0019090054	0.0021261407	0.1101917159	0.0038443752	0.001304173	0.0021091971	4.52551483527E-006	1.55744686154E-007	-1.54864908646E-007	1.8780207625E-007		0.1489385599	0.0601381935	0.0031797391	0.041120007	0.153366	0.0605506287	0.0023277407	0.0412681159	1.82872893094E-008	8.65928225318E-010	-1.55231331549E-010	7.43830584302E-010		0.6753189036	0.0233966307	-0.0004467399	0.0232536644	0.6196887499	0.0122948099	0.0008237974	0.0006604268
2	1.3		0.6386895487	0.0043000869	-7.94382690265E-005	0.0008153848	0.6434656991	0.0041172561	-0.0003894602	0.0009335577	0.654289792	0.0038083344	-9.30085995575E-005	0.0005525685		0.0572963893	0.0302393732	-0.0012553273	0.0090975954	0.0516855522	0.0276569638	0.0043862093	0.0099383668	0.0925560019	0.0473310221	-0.001644489	0.0110809037		0.6663914762	0.000144294	-4.54079669E-006	3.33082709876E-005	0.6663102881	0.0001836905	9.99020522326E-006	1.31831467402E-005
3	1.3		0.4062448397	0.0025159994	0.000195741	0.0008510616	0.4145273308	0.0024015229	-0.0007578653	0.0009559859	0.1248010407	0.0007556533	5.02749225893E-005	0.0002396429		0.0992907811	0.0280671272	-0.0007480624	0.0132308615	0.0859614998	0.0257410701	0.0077731448	0.0137642706	0.0275362653	0.0075999088	-0.0001376259	0.0033613838		0.6651767404	0.0004169456	-6.73908906507E-006	0.0001818673	0.6650555975	0.0004069973	5.98225585796E-005	3.85144237864E-005
16	1.3		-0.0002481827	0.0014614522	9.11439468869E-005	0.0014301929	-0.00028018	0.0014613144	-9.33258841028E-005	0.0014262123	-9.05144470492E-012	5.33004474377E-011	3.3240911507E-012	5.21603969048E-011		0.0023559182	0.0152441318	0.0011413075	0.0150676891	0.0026417817	0.0152275548	-0.0011375904	0.0149966485	-1.76284994747E-014	3.24425673642E-016	6.51665367236E-015	3.20670611235E-016		-3.4933065855	287.467183285	-11.7872273081	304.020931514	-0.0083979446	0.2264123552	-0.0007147065	0.0243085849
20	1.3		-0.0003175735	0.0021683133	0.0001046401	0.002172508	-0.0003232192	0.0021691144	-0.0001032644	0.0021753265	-8.59967643076E-014	5.87164174582E-013	2.83357833079E-014	5.88300093768E-013		-0.000216786	0.0232376991	-0.0002238522	0.0231931809	-0.0003213151	0.0233651851	0.0001613001	0.023201405	-1.67962622954E-016	3.40798881775E-020	5.5343023343E-017	3.40145971209E-020		10007.4011775	449330.53647	5968.82268763	462778.740336	0.0162604603	0.3299716874	0.0021442674	0.0414294796
24	1.3		0.0001850229	0.0014435162	-0.000285336	0.001445387	0.000182431	0.001444834	0.0002758057	0.0014471005	3.72009920533E-016	2.90235420273E-015	-5.73700034055E-016	2.90611576984E-015		-0.0001472268	0.015641652	0.0004854763	0.0156908308	-0.0001785497	0.0156667513	-0.0006302141	0.0157143776	7.26581239344E-019	1.51757936522E-024	-1.12050815556E-018	1.52235052124E-024		160.553185822	10572.4783764	-214.797531063	10392.1033175	0.0026508887	0.2019027714	9.58044749875E-006	0.0167141874
28	1.3		4.74674952569E-008	0.0007259166	-0.000142703	0.0007253258	-1.32720078077E-006	0.0007261722	0.0001512566	0.0007252252	7.10114091142E-022	1.08369416975E-017	-2.13035953556E-018	1.08281226094E-017		9.09481526148E-005	0.0078507808	-0.0010608953	0.0077048789	0.0001458158	0.0078514413	0.001041106	0.0077131046	1.38910907221E-024	4.89903964169E-029	-4.16085633603E-021	4.80799398699E-029		143.09876083	2286.40710358	-20.3398737508	2271.61992353	-0.0004573422	0.1133818901	-0.001111754	0.0098834298
32	1.3		0.0001422799	0.000523231	-7.98823772548E-005	0.0005209972	0.0001422799	0.000523231	7.98823772774E-005	0.0005209972	1.57708476973E-020	5.79968960788E-020	-8.85444502258E-021	5.77492944103E-020		0.0004729078	0.0055414967	0.0003515055	0.0056030614	0.0004729078	0.0055414967	-0.0003515055	0.0056030614	3.08024438171E-023	2.17871091096E-033	-1.72938876504E-023	2.20291596814E-033		44.8697963965	5094.14365874	255.304115685	5009.44115279	0.0012802265	0.0761896579	-2.37611425884E-012	2.64734648667E-011
64	1.3		4.92892839645E-005	0.000674711	3.19288459896E-005	0.0006739372	4.92892839654E-005	0.000674711	-3.19288459893E-005	0.0006739372	5.04654508897E-038	6.90810715855E-037	3.2690698454E-038	6.90018520387E-037		0.0001273455	0.0072110224	-0.0005132989	0.0071269101	0.0001273455	0.0072110224	0.0005132989	0.0071269101	9.85652536235E-041	4.83792817364E-067	6.38489924521E-041	4.78149688849E-067		82.1952641606	14925.6604212	535.698006049	14793.4925096	0.0025509329	0.1020000271	0	0
3	2.525		0.6536673674	0.0002388514	-2.52496735691E-005	7.06277279655E-005	0.653691427	0.0002394062	1.78002882882E-005	7.07537700893E-005	5.9917668123	0.0006322482	6.08417635577E-005	0.0001901729		0.024528811	0.0012512016	0.0006083784	0.0005299105	0.0245073877	0.0012502744	-0.0005851152	0.0005301256	-0.0436677905	0.0024286959	-5.78512122311E-005	5.97149284867E-005		0.6666679011	3.0119355392E-006	-1.37004105142E-009	1.45247140005E-009	0.6665031226	7.37770520921E-006	7.50505252999E-008	1.50628522819E-007
5	2.45		0.550987608	0.0004695635	-7.59271083799E-005	0.000144415	0.5609486352	0.0004449772	0.0001035929	0.0001776464	4.4814532207	0.000680526	0.0002550566	0.000448504		0.0352482517	0.002992419	0.000091472	0.0012632967	0.0293993955	0.002710317	-0.0002131439	0.0014921206	0.2465838295	0.0347434816	-0.0069910766	0.0298694084		0.6666604651	4.7971968482E-006	-1.82431751036E-007	7.74168698634E-007	0.6663569407	2.35013689476E-005	-4.32945604013E-007	2.01931188408E-006
8	2.65		0.4368151248	0.0006901687	-0.0001883615	0.0004432072	0.3848001098	0.0008541334	-6.48467969497E-005	0.0002843999	9.8937753917	0.0026802159	0.0005153112	0.0008011828		0.0270583774	0.0050636669	-0.00148911	0.0043483752	0.0627175418	0.0072497769	-6.44888180026E-005	0.0034264732	5.0703038782	0.5817776101	-0.0785518193	0.2430307106		0.6666498165	4.63308709688E-006	-2.65541048855E-007	8.0936197016E-007	0.6658206874	8.95397273487E-005	-0.000012026	2.47186934653E-005
14	2.525		0.4369700864	0.0009826301	6.80818217839E-005	0.0004603834	0.437646538	0.0009809703	-5.51009234803E-005	0.0004620949	5.9523086291	0.0006283618	-0.0014052591	0.0028816069		0.0346893598	0.006666999	-0.0007559823	0.0044516125	0.0344627157	0.0066741414	0.0006042036	0.0044015463	-5.0375000147	2.0128997286	0.3804100489	2.7971289632		0.6666930482	1.3456268356E-005	1.96733991559E-006	0.00001455	0.6660729791	0.000087945	-7.54198253127E-007	1.47982412743E-005
4	1.3		0.2362549708	0.0044928033	0.0011999683	0.0016756034	0.2421776309	0.0043575056	-0.0018450824	0.0017037638	0.0211735005	0.0004012238	0.0001053984	0.0001471877		0.213801008	0.0749521636	-0.0066329866	0.0388283819	0.1978980167	0.0710034145	0.0107733069	0.0381622446	0.0068977696	0.0023905973	-0.0002049124	0.001218135		0.6569274498	0.0033559114	-0.0004931299	0.0017033963	0.6560478506	0.0031890755	0.0001404956	0.0001986471
20	2.45		0.1412220656	0.0018623535	9.88393170195E-005	0.0010718331	0.265644991	0.0013850425	-0.0008879743	0.0013801183	0.5579133217	0.005513058	0.0005750281	0.003213999		0.0729187379	0.0224443693	-0.0058807913	0.0146722785	0.0004280464	0.0151909229	0.0029588191	0.0156270105	12.616493629	3.9427634377	-0.0054786274	2.8798832942		0.6613650157	0.0016266053	-9.97136476333E-005	0.0012117775	0.6626714179	0.0009497408	3.25941556058E-005	0.000489807
2	1.35		0.6374828923	0.0013544986	-3.19106756882E-005	0.000321903	0.6428141428	0.0013058872	0.000005466	0.0003873714	0.7222129077	0.0013089449	-2.28044393468E-005	0.0002256966		0.0411297208	0.009304486	-7.1961901494E-005	0.0031248584	0.0369536777	0.0086373081	-0.0021407604	0.0036841601	0.0804114286	0.0173836141	-0.0009494253	0.0041891102		0.6664703327	4.31743579121E-005	-2.35161365538E-006	0.000010317	0.6664020449	5.66586312973E-005	-7.38646918778E-006	0.000004914
3	1.35		0.4110572754	0.0020392538	0.0004450545	0.0006829214	0.4203768539	0.0019393238	0.0005304039	0.0007985225	0.1469937759	0.0007098229	0.0001574142	0.0002206425		0.1037274379	0.0213364205	-0.0074392885	0.0101883416	0.0877455627	0.0196862696	0.0043461268	0.0112258541	0.0386531253	0.0077379914	-0.0025409975	0.0034306908		0.6651390449	0.0003081571	-0.0001066456	0.000136718	0.6650222894	0.0003017451	-2.82043766403E-005	4.09234151338E-005
4	1.35		0.2286437429	0.0082649743	0.0009409192	0.0026688708	0.2370092544	0.0079878386	-0.0020568781	0.0028764937	0.0250675619	0.0009022393	9.83235037962E-005	0.0002852298		0.2417791432	0.1099295492	-0.0068484411	0.0577358202	0.2194312107	0.1016307531	0.0090993712	0.0634861479	0.0116300166	0.0052337517	-0.0003226245	0.0026929371		0.6548550376	0.0053796337	-0.0004453895	0.0028295851	0.6543910935	0.0049784717	0.0001410487	0.0004066472
5	1.35		0.1039175767	0.0085027219	0.0013772619	0.0041952884	0.1089720893	0.0080895601	0.0001578308	0.0041535881	0.003499461	0.0002861552	4.62409415999E-005	0.0001403795		0.1985448295	0.1604573541	-0.0059592063	0.092924492	0.1749240099	0.1503230954	-0.0041742065	0.0878510347	0.0011353856	0.0009079543	-3.35782576317E-005	0.0005232365		0.6130375318	0.0410604408	-0.001414823	0.0240762317	0.6074485738	0.0360845582	-0.0020321957	0.0033422373
6	1.35		0.0458638702	0.0041354124	0.0056677198	0.003238163	0.047774361	0.0041131009	-0.0062714136	0.0032396176	0.0004757399	4.28906429741E-005	5.86666414709E-005	0.000033528		0.0516785668	0.0481151138	-0.067652499	0.0630613839	0.05016743	0.0475158272	0.0626454514	0.0632528006	3.44627240321E-005	3.10297841379E-005	-4.34824748877E-005	4.06376430165E-005		0.5945221491	0.0675981403	-0.0494553505	0.0683295591	0.5420307063	0.044697919	-0.0008960398	0.0050667927
7	1.35		0.0229205094	0.0053250316	-0.000731067	0.004257203	0.0226703684	0.005288886	0.0002068836	0.0041730452	7.33211524381E-005	1.70344319005E-005	-2.33820067363E-006	1.36112090727E-005		0.0465227149	0.0727486161	-0.0162775633	0.0623094102	0.0480041425	0.0701195725	0.0085782834	0.0611759911	3.48210529232E-006	5.20908234102E-006	-1.16978667652E-006	4.4610937759E-006		0.3665767934	0.3822054815	-0.0664857761	0.4084270699	0.3125537609	0.1764360702	-0.0031717522	0.0239751966
8	1.35		0.0104587885	0.0024741366	-0.0037846713	0.0023630319	0.0107832617	0.0024642358	0.0038796671	0.0023583767	1.03228123787E-005	0.000002442	-3.73483495273E-006	2.33191189397E-006		0.0067473642	0.0305626898	0.0105648234	0.0284621894	0.006409451	0.0303342524	-0.0108646729	0.028287997	7.293448381E-008	2.38146309291E-007	0.000000075	2.21777484545E-007		0.560381581	2.2642256338	0.8035460342	2.483123848	0.083733193	0.2624694198	-0.0014153899	0.0065695229
10	1.35		0.0020944181	0.0029142825	-0.0009783367	0.0029190005	0.0022581001	0.0028895896	0.0008681493	0.0029288431	1.96844561188E-007	2.73899657972E-007	-9.19479875167E-008	2.74338886219E-007		-0.000206704	0.0334765999	0.0001147004	0.0332783391	-0.001715414	0.0333669214	0.0010160014	0.0330867761	3.66379188293E-010	0.000000003	-1.69452421674E-010	2.93950943182E-009		98.3837830113	2966.70161695	74.6517870009	3005.89332315	-0.0126826993	0.4059013659	0.0025829546	0.0308328729
5	1.3		0.1215901722	0.0058512486	4.06166240878E-005	0.0029786166	0.1243615364	0.0057072729	-0.0002978876	0.003034329	0.0031865791	0.0001532672	1.0289436205E-006	7.76725881806E-005		0.1572590126	0.0855066822	-0.0130830212	0.0599053948	0.1448646094	0.0807717505	0.0381152266	0.0584759139	0.0005474157	0.000293096	-4.45436886879E-005	0.0002046608		0.6382599523	0.0146949186	-0.0025455477	0.0102879939	0.6323159227	0.0133455049	0.001823542	0.0016624748
6	1.3		0.0498896374	0.0066366576	-0.0014293002	0.0041781459	0.0508517057	0.0066143099	0.002857512	0.0041200254	0.0003832747	5.09831720215E-005	-1.09561231964E-005	3.20548907372E-005		0.1129235455	0.0841914892	0.0332876483	0.0814283511	0.1137142167	0.0835408343	-0.0449411017	0.0798848445	4.08019058422E-005	2.97983461756E-005	1.17465224197E-005	2.87946926605E-005		0.568957767	0.0897948191	0.0115878287	0.0932056962	0.5097447205	0.0734219246	-0.0095507997	0.0069602314
7	1.3		0.0225437916	0.0086509861	0.0024414293	0.0049496712	0.0229509181	0.0086069433	-0.0027754048	0.004917858	0.000050816	1.94999424985E-005	5.5010760379E-006	1.11527184806E-005		0.143350562	0.1019349955	0.0156930957	0.1016745694	0.1420800326	0.1009928984	-0.0112016369	0.1011258609	5.19952248399E-006	0.000003625	5.68715569525E-007	3.61480132379E-006		0.3621488403	0.4126445354	-0.0643955641	0.3421458934	0.2691945792	0.2618596897	0.0020319531	0.0072512244
8	1.3		0.0050972875	0.002648184	0.0042976856	0.0022100057	0.0053120751	0.0026386555	-0.0039595574	0.002217394	3.37231358536E-006	0.000001752	0.000002843	0.000001462		0.028384942	0.0314576501	-0.0180221992	0.0288755644	0.0272770565	0.0314161279	0.0162404774	0.0288163182	0.000000106	1.10144014974E-007	-5.75480700714E-008	1.01098861186E-007		-2.7241296793	9.1319471871	0.7746074129	8.1630295358	-0.034548695	0.3919693103	0.0036593325	0.0155700143
10	1.3		0.0019520377	0.0020040037	-0.0012552979	0.0017642757	0.0019376253	0.0019972811	0.0011880835	0.0017655597	1.11275555979E-007	1.14237827661E-007	-7.1557354201E-008	1.00571253539E-007		0.0167479651	0.0215674652	-0.0053405746	0.0214181385	0.0161652466	0.0214643131	0.0076445199	0.0214152953	7.61603793808E-010	7.00839800581E-010	-3.13303077357E-010	6.95986172669E-010		-0.5355278734	8.0531068495	0.3625626611	8.0914948015	0.0418781149	0.201664418	3.29454782432E-005	0.021540709
12	1.3		-2.58508939869E-005	0.0014565405	0.0009993956	0.0013741264	-1.96062893786E-005	0.0014564769	-0.0009324889	0.001376694	-1.26979265601E-010	7.15447482454E-009	4.90899151484E-009	6.74965406263E-009		0.0068013526	0.0152589764	0.0005310582	0.0155883734	0.0065900378	0.0152334557	-0.0005901714	0.0156406283	1.72120895799E-012	4.41790919718E-012	9.74162539587E-012	4.51327760061E-012		5.2930772836	63.8203473177	3.1387061685	58.1027264203	0.017741545	0.2074829494	-2.2911774252E-005	0.0160255323
14	1.3		3.14592703986E-006	0.003065787	-0.0003882391	0.0030910793	-0.00000069	0.0030612104	0.0003751352	0.0030860781	1.3315621381E-012	1.29760533881E-009	-1.64323546213E-010	1.30831018581E-009		-0.000929752	0.0330886913	-0.0029734055	0.0327730263	-0.0009127243	0.0329060075	0.0027511282	0.0326953779	2.69098908132E-016	8.29867592212E-014	-3.28401520391E-013	8.21950741645E-014		5.5641997753	441.136457153	-4.5073336937	435.506847188	0.0453706517	0.3699682106	-0.0019225703	0.0359109732
6	0.1		0.0291523619	0.0061180667	0.0045633218	0.0032003134	0.0295309603	0.006200741	-0.0048901462	0.003237109	1.16115599087E-007	2.43852062348E-008	3.45988505162E-008	2.38677306879E-008		0.2177584751	0.1077231717	-0.0129519146	0.0723630097	0.224018232	0.1084711862	0.0218797957	0.0745025959	4.27139208849E-010	1.45151683421E-011	3.20140530881E-011	1.29077125412E-011		0.2598171273	1.0893924736	-0.7588127224	1.2832641124	0.1579910141	0.2192190147	0.0042035578	0.011450425
2	1.4		0.646431336	0.0023113176	-0.0002147608	0.0005111041	0.6516535016	0.0022083684	0.0001311441	0.0006431814	0.8076142681	0.0024136893	-0.0001486217	0.0003728043		0.0374846027	0.0141308958	-0.0003717576	0.0047875152	0.0329271052	0.0128266527	-0.0009421729	0.0060087415	0.0854825183	0.0308604895	-0.0008813932	0.0072972698		0.66649968	6.15824904682E-005	-1.53872974705E-006	1.45423599454E-005	0.6664356705	8.34194757625E-005	-3.45050532703E-006	9.53835867015E-006
3	1.4		0.4158952885	0.0026052132	0.0004613229	0.0006811308	0.4260737938	0.0024800788	0.0004835206	0.0007274277	0.1731341413	0.0010516892	0.0001872911	0.0002526671		0.1381492372	0.0366371345	-0.0015384402	0.0127849579	0.1228220858	0.0331347074	0.0041383653	0.0124424243	0.0686542415	0.0179274537	-0.0005471403	0.0057749387		0.6647026693	0.0005203824	-2.53551995138E-005	0.0001638719	0.6646120058	0.0005144507	1.76293559783E-005	3.33801853409E-005
16	1.4		8.20976702017E-005	0.0014947616	4.42567947192E-005	0.0014710166	3.92621674621E-005	0.0014923518	-3.31288068903E-005	0.0014697465	1.48302327304E-011	2.7001592605E-010	7.99450260225E-012	2.6572659838E-010		0.0017893488	0.0158621678	0.0008024926	0.0155784152	0.001701357	0.0158150266	-0.0009066288	0.0155996399	2.98994752213E-014	8.28166026247E-015	1.60332773514E-014	8.13351239019E-015		11.5950699835	1249.79878683	-73.3823251885	1196.12935778	-0.0117131665	0.2447129295	-0.0002256297	0.0225532322
20	1.4		0.0001801847	0.0019320952	0.0001168455	0.0019250276	0.000148096	0.0019344729	-0.0001213824	0.0019281368	3.60532703221E-013	3.86593912696E-012	2.33796930607E-013	3.8517974791E-012		0.0004204473	0.0207980627	0.004446721	0.0208035936	0.0003774645	0.0209672605	-0.0040202311	0.0207735516	7.04198747335E-016	1.66535143704E-018	4.56989612812E-016	1.66579410782E-018		2.334288143	161.024343499	8.9775056658	152.543318433	0.0101614059	0.2807572031	-0.0006692513	0.0253863675
24	1.4		6.19933667291E-006	0.0014235035	0.0002331779	0.001413264	2.86616784587E-005	0.0014238606	-0.0002233066	0.0014168914	1.37406883657E-016	3.15496157785E-014	5.16801114617E-015	3.13226727357E-014		0.0008091595	0.0150052849	0.0004754879	0.0151908506	0.000551506	0.0150181245	-0.000531577	0.0152705216	2.68371479416E-019	1.76899484298E-022	1.00937793605E-017	1.79087136442E-022		-100.392313448	6232.42883872	160.236795164	6328.34299778	0.0091538467	0.2195650808	0.0003586852	0.0258865197
28	1.4		-4.88462593005E-005	0.0009437921	-0.000002108	0.0009421557	-5.45031551802E-005	0.0009438164	6.23360608515E-006	0.0009416351	-1.19915406113E-017	2.31697263171E-016	-5.17483009575E-019	2.31295549423E-016		0.0001939704	0.0100089471	-0.0001907401	0.0101325548	0.0002585016	0.0099935878	0.0001981848	0.0101193701	-2.34209443095E-020	1.68902316342E-026	-1.01072280582E-021	1.70988201268E-026		690.068094725	127555.927875	-1965.267292	125455.027068	0.0127829046	0.1295833063	-0.0002692647	0.0083817708
32	1.4		-2.39405575513E-005	0.0006391421	8.35461078257E-005	0.0006357563	-2.39405575511E-005	0.0006391421	-8.35461078257E-005	0.0006357563	-6.51015018134E-020	1.73800518818E-018	2.27185330545E-019	1.7287980667E-018		0.0005897804	0.0067413109	0.0009780765	0.0068692168	0.0005897804	0.0067413109	-0.0009780765	0.0068692168	-1.27151245052E-022	1.5951501666E-030	4.43721161686E-022	1.62541556944E-030		-19.0360179997	1659.13245054	124.340209682	1668.57329919	0.0018683228	0.0971140849	0	0
64	1.4		0.000050311	0.0007521908	-0.00007536	0.0007499646	5.46903205274E-005	0.0007521313	8.23975861008E-005	0.000750432	3.10019481337E-035	4.6350457389E-034	-4.6437311533E-035	4.6213279034E-034		0.0003306761	0.0080132212	6.94937435575E-005	0.0080488926	0.0002524777	0.008025363	-0.0001442785	0.0080333508	6.05505589502E-038	1.94732785454E-061	-9.06979079702E-038	1.95599642198E-061		126.023551002	22765.3809259	454.363824648	22161.6357972	0.0057605367	0.1151315481	0.0008852212	0.0295234573
3	2.55		0.6538580292	0.0005453038	9.24768016107E-005	0.0001520728	0.6530151118	0.0005487896	-7.41636700941E-005	0.0001486734	6.2739520855	0.0001394445	-0.0002204531	0.0004015741		0.0258010867	0.0029968608	-0.000160144	0.0011794959	0.0262565873	0.0030314555	0.0002175985	0.0011573541	-0.0332698782	0.004892438	-0.0004290991	0.0022841329		0.6666675629	3.99884536689E-006	-9.54149073033E-009	5.03679411917E-008	0.6664954068	1.83734264964E-005	0.000000163	5.31438192905E-007
5	2.425		0.5430624332	0.0004167291	-5.71046015951E-005	0.0001270177	0.55631775	0.0003882999	8.62452212751E-005	0.0001642069	4.0079752912	0.0007615085	0.0001929471	0.0003495928		0.0377259618	0.0027813562	0.0001037843	0.0011624308	0.0296433204	0.0024396003	-9.4125706207E-006	0.0013895496	0.5617171951	0.0484023931	-0.0018533162	0.0292954876		0.6666486844	6.01649440516E-006	-0.000000061	9.48891502903E-007	0.6663345503	2.19003702089E-005	3.65811969317E-007	2.31365318358E-006
8	2.75		0.2921210817	0.0008198724	-0.0008617259	0.0006393089	0.2076175404	0.0010693141	-9.12656205637E-005	0.000456806	11.4931639986	0.0021772965	0.0004626007	0.0006754121		0.0250562653	0.007641381	-0.0002060515	0.0074723785	0.0888918263	0.0112658935	0.0016170828	0.0068003785	3.2648665773	0.3697879941	0.0489762749	0.1641420055		0.6666586211	3.51711599757E-006	1.19476272585E-007	4.05074225814E-007	0.6633485264	0.0003526892	4.06153587255E-005	0.000100783
14	2.55		0.437496135	0.0010587275	9.53665878917E-006	0.0006286845	0.4135634311	0.0011610725	-4.57898632202E-005	0.0005034148	7.5672524573	0.0024437646	0.0005424049	0.0025418905		0.0268453971	0.0073966736	0.0001482401	0.005883919	0.0404987853	0.008470793	-0.0007068063	0.0051947826	-0.2337364469	1.0480804275	-0.0331634246	0.9529099645		0.6666674555	4.44676716305E-006	-1.03310773398E-007	3.10249215098E-006	0.6660433006	0.0001090441	-3.0211139123E-006	0.000030635
4	1.4		0.2195705607	0.002982043	-0.0008612244	0.0015104848	0.2294712221	0.0028970429	6.88511392596E-005	0.001820234	0.0294569646	0.0003977533	-0.0001121533	0.000196303		0.0924676608	0.0321663213	-0.0075628085	0.0226110364	0.0710479826	0.0325420719	0.0047900037	0.0262968264	0.006753483	0.0022776118	-0.0005335817	0.0015682927		0.6616862748	0.0017249817	-0.0004261656	0.0011469562	0.6606154193	0.0015628141	-2.62452267476E-005	0.0002820827
20	2.425		0.0566820707	0.0023145428	-0.0001081661	0.0014808593	0.1709610727	0.001851202	-0.0004222594	0.0017836371	0.1358063725	0.0040670271	-0.0002592594	0.0022245183		0.0594404793	0.0249908133	-0.0040962689	0.021425929	0.0046134946	0.0216275621	0.0091268508	0.0198237235	4.3556935652	1.5652193229	-0.1712338119	1.17733995		0.6366310086	0.0103069621	-0.0015738707	0.008782309	0.6527507027	0.0036708596	0.0004830759	0.0015306195
2	1.45		0.647505143	0.0014927994	-0.000080973	0.0002985291	0.652965427	0.0014383763	-0.0002034728	0.0003524975	0.8933660691	0.0016672185	-0.0001106801	0.0002182508		0.0433080808	0.0092270945	0.0009991387	0.0026354236	0.0393672621	0.0086635043	-0.0010161076	0.0028928552	0.1123440641	0.0229226502	0.0015508196	0.0044388113		0.6664861353	3.73272452046E-005	2.49334608363E-006	7.24039750884E-006	0.6663993046	5.45501311526E-005	-3.60900997527E-007	3.30025939077E-006
3	1.45		0.4158784045	0.0043665238	-0.0003030754	0.0011954611	0.4277875624	0.0040856356	-0.0012470935	0.0016120304	0.2017739275	0.0020370457	-0.0001634603	0.0005031234		0.1414481444	0.0563168975	-0.0020006467	0.0209268984	0.1130287939	0.0503918325	0.005177467	0.0252667993	0.0941472007	0.0363902365	-0.0008425553	0.0122394187		0.6646186088	0.00079177	-2.32702985899E-005	0.0002665028	0.664550756	0.000790015	3.79148737828E-005	0.0001000735
4	1.45		0.2441053592	0.0035494527	0.0002389823	0.0015612064	0.2545268072	0.0033879044	0.0006078492	0.0016745198	0.0400615907	0.000578308	3.77224298828E-005	0.0002470645		0.1325651329	0.0386698074	-0.0203255423	0.0291011933	0.1131606114	0.0362139015	-0.0023477439	0.029986286	0.0143463292	0.0040920743	-0.0021361869	0.0030061035		0.6608760998	0.0016731342	-0.0008451749	0.0011926108	0.6602598785	0.0015346103	-0.0004560886	0.0002860416
5	1.45		0.1264676592	0.0058684217	0.0004353334	0.0030333428	0.1324000587	0.0056495785	-0.0007678824	0.0032063606	0.0070337102	0.0003259027	2.39441186586E-005	0.000166809		0.1513962942	0.0819342456	-0.0646662694	0.0587903001	0.1297988495	0.077063933	0.0715764132	0.0593328145	0.0023650027	0.001260726	-0.0009867752	0.0008983483		0.6435244968	0.0122590303	-0.0092723399	0.0090110293	0.6380160382	0.0108622684	0.0008247661	0.0007966132
6	1.45		0.0132810545	0.0137303404	-0.0192460922	0.0071481045	0.0175563944	0.0132600184	0.021242083	0.0077399526	0.0002512979	0.0002596551	-0.000362796	0.0001347537		0.4190543621	0.3034489444	0.3972227762	0.242333495	0.3534774584	0.2893168991	-0.4137883025	0.2511927964	0.0009017806	0.0006511557	0.0008488998	0.0005182721		-1.4104629201	4.7062757738	-3.1613168437	10.0716921569	-0.2824378065	0.6699789725	0.0123279716	0.0351998456
7	1.45		0.0099276446	0.0060258545	-0.003410732	0.0043498092	0.0112408609	0.0059706703	0.0042291424	0.0045255528	6.39760529972E-005	3.8827385931E-005	-2.19555004062E-005	2.79987322924E-005		0.0735776762	0.0772166841	0.0352815533	0.0787943807	0.0641771803	0.0772058698	-0.044940097	0.0801173209	2.15570554422E-005	2.24307688066E-005	0.0000102	2.28763223483E-005		0.2725585376	1.9432048311	0.3754937861	2.075315887	0.0836896117	0.398016229	0.0007403032	0.0302845454
8	1.45		0.0047735749	0.0030406556	-0.0067612834	0.0028367354	0.0048279817	0.0030754146	0.0067719857	0.0028674069	1.04867401764E-005	6.67984053264E-006	-1.48478097167E-005	6.22954128996E-006		0.0131854303	0.0385057628	0.035305887	0.0400453177	0.0135994572	0.0390867452	-0.0401454127	0.0415052585	5.32103961279E-007	1.48614737683E-006	1.33363682235E-006	1.54553327966E-006		2730.0635774	25868.3556053	383.268285626	31736.4607891	0.0999842264	0.2718620944	0.003511742	0.0196033584
10	1.45		0.0057905333	0.0033875602	-0.001183609	0.0030784561	0.0057150085	0.0034011319	0.0012034383	0.003085034	1.47937761071E-006	8.65460315756E-007	-3.02377668343E-007	7.86456443567E-007		0.0120797955	0.0372591072	-0.0023889239	0.0357688455	0.0123916096	0.0375804262	0.0026906707	0.0358078073	1.07772463664E-008	2.43185451677E-008	-2.14978704164E-009	2.33457105392E-008		-0.8768933735	7.1713527723	0.3919255338	7.604435612	0.0013521762	0.4060019397	-2.21372682479E-005	0.0091857048
5	1.4		0.0797267164	0.0062810333	0.0014888104	0.0040273653	0.086486625	0.0063099421	-0.0002282019	0.0041026413	0.0034507905	0.000271707	6.39775636052E-005	0.000172807		0.1204978219	0.0906926427	-0.0036509791	0.0823463462	0.1192114742	0.0924942583	0.0198055245	0.0862151159	0.001146884	0.0008466762	-3.28601194097E-005	0.0007643616		0.6196925553	0.0341656509	-0.0153647682	0.0316327835	0.5983097771	0.0283358634	0.0014595676	0.0015514334
6	1.4		0.0605392858	0.0032903651	0.0010002713	0.0023047799	0.0623696154	0.0032823537	-0.0029273554	0.0022907518	0.0008478941	4.60776472372E-005	0.000013942	3.22003783986E-005		0.0713109719	0.0397660953	0.0225615242	0.0402180118	0.0714636758	0.0404419309	-0.0157878567	0.0387425825	8.59421133396E-005	4.67403264069E-005	2.653133024E-005	4.72127668071E-005		0.618641358	0.0297939762	0.0105838394	0.0284365349	0.5809027406	0.0233659882	0.0041151681	0.0028024552
7	1.4		0.0020902838	0.0039383479	0.0085659331	0.0039902721	0.0025178396	0.0039695384	-0.0079283725	0.0040702369	9.49069031436E-006	1.78800711065E-005	0.000038861	1.81023399173E-005		-0.0032523966	0.0578503086	-0.0972081725	0.0603622446	-0.0063959178	0.0592186154	0.095982024	0.0617610584	-4.23740292023E-007	8.33954368969E-006	-0.000013939	8.70252771361E-006		-0.7101578112	2.7535686153	-0.6493041317	2.9692852036	0.1561930608	0.2392942103	-0.0025048456	0.0286557395
8	1.4		0.0027728876	0.0019426216	0.0044685925	0.0021572545	0.002995531	0.0019554988	-0.0045992927	0.0021611211	4.08311130473E-006	2.86050151244E-006	6.5784935699E-006	3.17575803374E-006		-0.0205110026	0.0281627443	-0.0481817646	0.0269925538	-0.0197301741	0.0284478127	0.0460608367	0.0271607476	-3.46871677629E-007	4.88359248264E-007	-8.22725771401E-007	4.68091539143E-007		-0.7347865348	3.5166672997	-0.461289063	3.3325347609	0.0867830791	0.179965988	-0.0031163585	0.0208783341
10	1.4		0.0018885746	0.0022441019	0.0013401977	0.002162124	0.0018583654	0.0022481948	-0.0013443165	0.0021610984	2.92648208836E-007	3.47737786452E-007	2.07666905072E-007	0.000000335		0.0046529504	0.024246622	0.0024825773	0.0249088574	0.0049469106	0.0242856495	-0.0025433126	0.0250027381	1.6895693821E-009	5.82182507649E-009	0.000000001	0.000000006		-9.4325847973	88.1223200105	-1.5527623988	87.11774318	0.0449612347	0.2574283808	-0.0011970782	0.0230989008
12	1.4		0.0001622535	0.0015934802	-0.0008833323	0.001496886	0.000074051	0.0015957669	0.0009414794	0.0014802909	2.64606886982E-009	0.000000026	-1.44056222762E-008	2.4411618017E-008		0.0072597955	0.0166482509	0.002643809	0.0167406675	0.0086387305	0.0166328526	-0.0021865169	0.0164322242	2.83388472371E-011	5.31332858787E-011	-1.96982277338E-011	5.34282339794E-011		1.9250716062	39.4862037209	-0.1883803602	39.5996158615	0.046875067	0.1885981707	-0.0037392333	0.0245714183
14	1.4		0.0001716795	0.0025031448	-0.000307127	0.0025185826	0.0001205088	0.0025047509	0.0003160041	0.002516565	2.94667135498E-010	4.29634297187E-009	-5.271458797E-010	4.3228390564E-009		-0.0007021352	0.0273381298	0.0052416266	0.0265335531	-0.000537281	0.027198979	-0.0046825142	0.0266702846	5.46563988698E-013	1.12751586942E-012	-8.13399160619E-013	1.09433244899E-012		12.3051842075	185.870030894	-5.0907849982	183.176001714	0.0168656962	0.3689360783	0.0075201693	0.0689075563
7	0.1		0.0146647375	0.0067741664	0.004993449	0.0041053144	0.0146028005	0.0067969709	-0.0047643098	0.0040720947	5.60684982587E-009	2.58416621372E-009	3.12596194747E-009	2.5879515994E-009		0.1587972767	0.1085419763	-0.0548160313	0.0890743587	0.161975511	0.1092416634	0.0511201815	0.0883619056	1.80786801E-011	1.53317462505E-013	3.68863292516E-012	1.50006227301E-013		-8.1037041798	46.6292895179	-2.3761527471	41.0243137403	-0.0007217809	0.3374483476	0.0009134063	0.011198802
2	1.5		0.6524666726	0.001747249	0.00037672	0.0004109283	0.6580621068	0.0016918392	0.0005148933	0.0005214816	0.9927838505	0.0020945768	0.0005125608	0.00031487		0.0296378079	0.0104957069	0.0021422636	0.0031017081	0.0266201787	0.0097573588	-0.0024636663	0.0043190814	0.0900513157	0.0302924651	0.0036368917	0.0055862706		0.6665501065	3.98661401285E-005	4.62448060333E-006	7.42354033734E-006	0.666483462	6.10459043184E-005	-1.80938040524E-006	8.06455804327E-006
3	1.5		0.4325309048	0.0035452275	-4.60236362206E-005	0.0008958087	0.4446846753	0.0033209468	0.000128671	0.0010208325	0.2441186204	0.0019086221	-0.000032424	0.0004312611		0.1312115924	0.041136422	0.0092713661	0.0143488833	0.1113665019	0.0359288413	-0.0086886758	0.016166866	0.1161348633	0.035715296	0.0070781736	0.0111660398		0.6650071642	0.0005127639	0.0001006161	0.0001585499	0.6649221816	0.0005115405	-1.91633276649E-006	5.0663171651E-005
16	1.5		0.0007237951	0.0018328003	-0.0001045777	0.0018166796	0.0006832405	0.0018371681	0.0001826178	0.0018128007	6.47596527834E-010	1.63984871222E-009	-9.35675794544E-011	1.62542477701E-009		0.0009672396	0.0196622229	0.0028899669	0.0189341764	0.0014622334	0.0199741741	-0.0028046174	0.0187271387	1.27722559921E-012	2.51842917022E-013	-1.45733872004E-013	2.42517799677E-013		35.9632633085	530.332644876	-16.3995827609	527.113086961	0.0028983759	0.3171324068	-0.0033469204	0.0356081368
20	1.5		-0.0005850498	0.0014034255	-0.0001685592	0.0013830102	-0.0006074589	0.0014039216	0.0002038874	0.001383406	-8.64983963713E-012	2.0749365058E-011	-2.49210622617E-012	2.04475296643E-011		0.0016140088	0.0145773006	-0.0023015921	0.0147259955	0.0016224544	0.0146353536	0.0025083464	0.0147145351	-1.68871686791E-014	6.37291283636E-017	-4.87746563055E-015	6.43791977858E-017		12.0384725636	310.954513114	-17.1896275126	290.437481677	0.0477770673	0.1637669823	-0.0014989877	0.0290564729
24	1.5		0.0005188592	0.0016139232	-0.0001284347	0.0015933111	0.0004841902	0.0016188263	0.0001593134	0.0015941376	1.26762688771E-013	3.94298522012E-013	-3.1377956085E-014	3.89262782511E-013		0.0014112075	0.0166893575	-0.0020378047	0.0168355743	0.0016933359	0.0168071944	0.0021188783	0.0168758095	2.47585509702E-016	2.39075720641E-020	-6.1287895123E-017	2.41170263371E-020		8.3320541446	329.691976383	-8.7266787094	325.80524579	0.0238725297	0.2032176064	0.0015249422	0.033510685
28	1.5		-0.0001666198	0.0014800928	-0.0002422677	0.0014980985	-0.0001879822	0.0014786052	0.0002336086	0.0014979764	-6.72661062542E-016	5.97527704039E-015	-9.7805795728E-016	6.04796817739E-015		-0.0013630992	0.0158195159	-0.0030346228	0.0162153459	-0.0014656781	0.0158132066	0.0030733884	0.0162031661	-1.31379069271E-018	7.2192059476E-024	-1.91027280906E-018	7.39984328467E-024		-18.7546528039	272.355120526	10.5747243038	275.253980973	0.017470151	0.1935873306	-0.0009915964	0.0231276959
32	1.5		0.000042227	0.0006985492	0.000023704	0.0006983226	4.22263482931E-005	0.0006985492	-2.37037953765E-005	0.0006983226	2.81700197391E-018	4.66007532804E-017	1.58130880644E-018	4.65856419138E-017		3.58367099693E-005	0.0074244553	2.04600744691E-005	0.0074134827	3.584085372E-005	0.0074244552	-2.04709068894E-005	0.0074134838	5.50195811016E-021	1.05732011784E-027	3.08848228648E-021	1.05575749948E-027		1079996.29419	29085662.3671	-220432.576496	28293860.7741	-0.0017449253	0.1114709028	5.26047251928E-008	5.30153966308E-007
64	1.5		5.37542504566E-005	0.000758715	2.82834589651E-005	0.000760372	5.37542504562E-005	0.000758715	-2.82834589647E-005	0.000760372	1.99353522286E-032	2.81377477196E-031	1.04891892302E-032	2.81992010706E-031		-0.0002433889	0.0081405879	-2.26908143142E-005	0.0080649275	-0.0002433889	0.0081405879	2.26908143139E-005	0.0080649275	3.8936312687E-035	7.16567467584E-056	2.04867699588E-035	7.09907541678E-056		-1135.29327795	96897.0076026	190.761878945	96333.2972911	0.0052662169	0.1175872624	0	0
3	2.575		0.6539609991	0.0004724759	7.14353572087E-005	0.0001400686	0.6522596124	0.0004782075	-7.31954873319E-005	0.0001314825	6.5548876001	0.0002269853	-0.0002011877	0.0003547757		0.0243054756	0.0024607221	8.31041609066E-005	0.0010760946	0.0252402431	0.0025198196	-0.0001775461	0.0010221245	-0.0191810948	0.0044904203	0.0002039161	0.0039147778		0.6666672021	2.57406507512E-006	4.16714609898E-009	7.9111646332E-008	0.6665021699	1.47868780803E-005	-2.99539777049E-007	4.65757472659E-007
5	2.35		0.5038732219	0.0004961876	-4.1258307505E-005	0.0001460136	0.5278317453	0.0004410591	-1.21875956972E-006	0.0002107626	2.7256290366	0.0012502021	-0.000055889	0.0002545633		0.0444675281	0.0034543117	-0.0002192989	0.0014436349	0.0297067428	0.0028004222	0.0004160089	0.0018474989	1.4901955937	0.1105365117	0.0012800191	0.0328774447		0.6665627026	8.1291718533E-006	9.62327308445E-008	2.2951985627E-006	0.6662495173	2.91216543045E-005	8.98753061601E-007	5.11672964079E-006
8	2.85		0.1606038076	0.0016260482	0.0003860694	0.0014143711	0.0925989372	0.0019270011	0.0003674895	0.0011965167	11.9052618454	0.0018047756	-0.0003807218	0.0009700885		0.0180185535	0.0177330823	-0.0043846136	0.0175596818	0.0638804409	0.020199944	0.007384951	0.0173144761	0.519324752	0.1375691342	0.0427277885	0.103903509		0.6666654745	3.23156378335E-006	9.85958560942E-008	2.38551239027E-007	0.6531044507	0.0025094539	7.47878074724E-005	0.0006371521
14	2.575		0.4126585342	0.001145023	0.0002189288	0.0008102142	0.3593272815	0.0013923167	-8.46601464893E-005	0.0005787857	9.0652298556	0.0049173222	0.0003085613	0.0042019694		0.0220545029	0.008645391	0.0002940323	0.0076412168	0.054023075	0.011593436	0.0007279673	0.0066169225	3.0851464591	16.9714805809	3.223780949	16.0722509185		0.6666606436	4.43047382869E-005	6.8006753957E-006	3.33885725518E-005	0.6657995842	0.0001619465	6.78676114629E-006	5.98985741114E-005
4	1.5		0.2497832196	0.0065008721	-0.0003453951	0.0024490854	0.2618072635	0.0060353561	0.002078848	0.0026367404	0.0501838017	0.001294257	-6.01582478901E-005	0.0004701507		0.200962844	0.0942406616	0.0135917936	0.0560966573	0.1633331097	0.0825086431	-0.0267119531	0.0546581775	0.0323315358	0.0149251443	0.0020334958	0.008574304		0.6587870747	0.0038587963	0.000546927	0.0020958262	0.6584525563	0.0034941349	-0.0003235611	0.0003826846
20	2.35		0.0021389873	0.0025948134	0.0002525271	0.0023124832	0.0381846081	0.0025188021	-0.0003804062	0.0024466903	0.0012776788	0.0009521592	8.6417297241E-005	0.0008032882		0.0124963702	0.0258293123	-0.0033575291	0.0264474285	0.0032296276	0.0257173455	0.0060976071	0.0274811631	0.0471461356	0.0672012495	-0.0080563577	0.0673415605		0.7024441842	6.4626927085	1.4133806518	6.5940793275	0.4105159079	0.103468508	0.0091385066	0.0296238003
2	1.55		0.6575465967	0.0022620585	-0.0001110552	0.0004085372	0.6632160402	0.002154517	0.00018571	0.0005034322	1.1024240109	0.0029264178	-8.53634377608E-005	0.0002979692		0.0506881259	0.0144835802	-0.0021896346	0.0039176913	0.0449382857	0.0133663464	0.0029148728	0.0044416681	0.175688048	0.0483832506	-0.0028866761	0.0074057648		0.6664808119	5.16417431803E-005	-3.04457568638E-006	7.93206514581E-006	0.6663691253	8.22667644084E-005	2.61305788269E-006	4.57293881161E-006
3	1.55		0.4420933346	0.0033370297	0.0001270745	0.0010216475	0.4549969782	0.0031264043	0.0009430906	0.0012197354	0.2906143284	0.0020634118	0.00011037	0.0005424801		0.1106621848	0.0344333867	-1.79218156899E-005	0.0167618205	0.0908659282	0.0301661418	-0.0049260484	0.0186684114	0.1309597905	0.0395655455	-0.0005737141	0.0164702933		0.6653305468	0.0004038719	-2.78473178775E-006	0.0001679525	0.6651990009	0.0004136415	-3.86041047968E-005	4.2664051794E-005
4	1.55		0.2582116402	0.0062647919	0.0002317398	0.0017021329	0.2721133068	0.005844983	-0.0008159157	0.001943721	0.0635394969	0.0015237464	5.24923982378E-005	0.0003962664		0.2746025377	0.0912445202	-0.0057119968	0.043170251	0.2295441047	0.0807212185	0.0283727167	0.0452508725	0.0655397963	0.0215927752	-0.0010803879	0.0097790307		0.6564318394	0.0034430953	-0.0002578904	0.0014886424	0.6567502835	0.0031256002	0.000449497	0.0003748513
5	1.55		0.1134812603	0.0111683844	-0.0022728999	0.0041629035	0.1251007216	0.0102979902	0.0004087896	0.004359157	0.0104411528	0.0010250449	-0.0002068293	0.00037621		0.3866713755	0.2440237231	0.0082808907	0.1225198068	0.3133833512	0.2105755516	-0.0391452282	0.1114750965	0.0163867132	0.0102761071	0.0003401468	0.0050867201		0.6059935032	0.04124862	0.0074520097	0.0195561144	0.6043582599	0.0351079204	-0.0003244799	0.002769019
6	1.55		0.0064156805	0.0103647905	-0.0156173578	0.0068727924	0.0156329383	0.0092598536	0.0173048747	0.007410599	0.0002224091	0.0003575162	-0.000535536	0.0002358213		0.2150639101	0.165761994	0.3153645034	0.1994729258	0.1101441089	0.1444111285	-0.3140261222	0.1938280599	0.0015483369	0.0011821666	0.0022377042	0.0014164543		1.0755409991	4.2113264505	-1.3524081607	2.5866830984	-0.0388978447	0.4421100108	0.0348292611	0.0464558826
7	1.55		0.0191962712	0.0063041297	-0.0024630186	0.00463469	0.0216903627	0.0061024618	0.0022899074	0.0046797561	0.000249259	8.1838905218E-005	-3.19104855041E-005	6.00386889079E-005		0.0850559193	0.0961232618	0.0316444518	0.0858391668	0.0714474178	0.093730991	-0.0203348919	0.0841550244	0.0001013282	0.0001132621	3.71775659076E-005	0.0001010501		-0.2890136185	1.0537471944	-0.1432832309	0.8113447143	0.0920082501	0.3277626059	0.0016284008	0.0136013443
8	1.55		0.0205595253	0.003208186	0.0018462676	0.0025395915	0.0211165851	0.0032118504	-0.0018485755	0.0025415953	0.0001005426	1.56886618012E-005	9.02118314815E-006	1.24088260761E-005		0.0372640755	0.0375677211	-0.019357728	0.0373510196	0.0373934657	0.0376317169	0.0195156789	0.0374033711	7.34532188731E-006	7.18381318499E-006	-3.68268197721E-006	7.13971339816E-006		0.39444047	0.3016560329	-0.079412493	0.3115352071	0.3030925668	0.1435539356	0.0006553514	0.0015282601
10	1.55		0.002046468	0.0018415581	0.0032334948	0.0018355073	0.0020885284	0.0018567413	-0.0032096461	0.0018297552	1.42131782978E-006	0.000001279	2.24540896081E-006	1.27460998916E-006		0.0003988497	0.0194402005	-0.0024637585	0.0203652568	0.0017834252	0.0196206679	0.0020853934	0.020462654	4.76665083958E-009	9.3754418647E-008	-7.49885933524E-009	9.8216075711E-008		5.3349695814	136.248147855	-4.6350613982	144.845937367	0.0625802929	0.1885482854	0.0022826002	0.0314645062
5	1.5		0.1222295668	0.0062992373	0.0025197542	0.0032354437	0.1307150152	0.005995759	0.0031723386	0.0034741504	0.0087406481	0.0004495705	0.0001804696	0.0002283477		0.1609271707	0.0915517053	0.0304104788	0.0668991932	0.1315489265	0.086125353	-0.053789442	0.0660172188	0.0041480341	0.0023272591	0.0007622841	0.0016858871		0.6377917766	0.0156480601	0.0036990989	0.0111913196	0.6345974925	0.013474081	-0.0032657987	0.0030487682
6	1.5		0.0411066279	0.0042457872	-0.002886617	0.0032369863	0.0469663428	0.003974461	0.0036791184	0.0032615624	0.0010503433	0.0001084204	-7.33941773632E-005	8.23102733025E-005		0.0600391879	0.056014987	0.0364726153	0.0557030688	0.0410293352	0.051622469	-0.0350364547	0.0525978333	0.0002397115	0.0002187096	0.0001418	0.000217001		0.5613007288	0.1110334431	0.0932803259	0.0985156169	0.5063981823	0.0617130468	-0.0032413979	0.0065322953
7	1.5		0.0075470203	0.005153735	-0.0079089341	0.0049145782	0.009163397	0.0051043535	0.0070028883	0.0048481941	6.90386263935E-005	4.71353509219E-005	-7.22352569202E-005	4.48813969459E-005		0.0114178526	0.0761898349	0.0623069059	0.0751937626	0.0120889772	0.0737218434	-0.0538788867	0.0730474753	7.01919454154E-006	4.45548943448E-005	3.62934032892E-005	4.39631905386E-005		35.0882245204	680.161634781	12.192402251	711.69504938	0.1960066726	0.2774340165	-0.003138574	0.0294329513
8	1.5		0.0166491745	0.0037863294	-0.0023653773	0.0029990433	0.0170650968	0.0037793889	0.0025384977	0.0029939575	5.4569731558E-005	1.24099183656E-005	-7.74794849225E-006	0.000009824		0.0439355647	0.0459990013	0.0261382606	0.046225249	0.0437543714	0.0460208684	-0.0280028664	0.0457046476	3.88957465712E-006	3.9518894511E-006	2.22980628574E-006	3.97028492131E-006		0.3855193086	0.6746434115	0.3783783308	0.6258551095	0.1824763251	0.2052172373	-0.0015765616	0.0063374155
10	1.5		-0.0005736885	0.0017506171	-0.0002212701	0.0016341984	-0.0005984222	0.0017457241	0.0002486494	0.0016233561	-2.41654544312E-007	7.3740286474E-007	-9.32018948427E-008	6.88315454499E-007		0.0090042009	0.0198043053	-0.0003381222	0.0190726156	0.0094203345	0.0196619677	0.0016924583	0.0188219192	1.55195728398E-008	3.51365241748E-008	-7.81748232202E-010	3.38382363821E-008		-4.4553223359	50.0930066372	-7.5087435915	53.2968039643	0.0372804369	0.2179864459	-0.0018443959	0.0175076455
12	1.5		0.0013770447	0.0025620703	-0.0003392668	0.0024424814	0.0015108107	0.0025533691	0.0002363815	0.002436453	7.4561038493E-008	1.38724994716E-007	-1.83697407976E-008	1.32248607322E-007		0.0054821232	0.0273510665	-0.0032948884	0.0277803975	0.0053438256	0.0270954024	0.0049568677	0.027535649	3.38528420776E-010	0.000000001	-1.51794248028E-010	0.000000001		3.3978845185	72.3350265413	0.1893380718	72.5870126542	0.0232869968	0.3092296123	-0.0022570909	0.0437798235
14	1.5		-0.0004768372	0.0029727279	-0.0002508016	0.0029677698	-0.0005018453	0.0029766863	0.000287223	0.0029619697	-3.31891140495E-009	2.06909583733E-008	-1.74564155038E-009	2.06564240828E-008		0.0001894049	0.0315317849	0.000505887	0.0324707206	0.0005620125	0.0314012292	-0.0008077258	0.032343357	-6.3537085126E-012	2.13858742487E-011	-3.06635263399E-012	2.20226887812E-011		-1000.12878369	83519.2561722	846.844180517	83943.1410589	0.0217578125	0.4215885194	-0.0018249233	0.0421322892
8	0.1		0.0050724985	0.0033226811	0.0018026505	0.0025472393	0.0051499976	0.003311693	-0.0016409329	0.0025475236	1.80690789888E-010	1.18994930167E-010	9.56138388458E-011	1.37099956522E-010		0.0470842469	0.0393409966	-0.0037846591	0.0383043075	0.0463151823	0.0393057595	0.0016207253	0.0382636724	5.34511775575E-013	5.95773899048E-016	1.28705516095E-013	5.90696491178E-016		-2.9747452501	23.7031809713	-0.8859938575	23.5384916255	0.1103005282	0.2419824611	0.0026499354	0.0118230728
2	1.6		0.665556095	0.0014623479	8.4493370362E-005	0.0003606138	0.6711461335	0.0014065156	-0.0002621291	0.0004567705	1.2269089819	0.0020408946	-1.98535507059E-005	0.0002641427		0.0252507408	0.0088549614	0.0011908738	0.0028279174	0.0222487815	0.0081530053	-0.0007148229	0.0035207626	0.1053193158	0.0345805623	0.0029090135	0.0059529911		0.6665772843	3.01481168252E-005	2.52749043625E-006	5.15936127351E-006	0.6665161033	0.000050105	1.15068384581E-006	5.39245298939E-006
3	1.6		0.4461378079	0.0028825301	0.0004039439	0.0008347273	0.4604702672	0.0026930373	-0.0020265494	0.001041974	0.341818665	0.0020578579	0.0001653477	0.0005043341		0.0988978132	0.0301769551	0.0016559564	0.0124411851	0.0801182844	0.0273356393	-0.005008686	0.0134536338	0.1558256145	0.0456961523	0.0015309926	0.0161965692		0.6655197803	0.0003364138	1.23525539686E-005	0.00011965	0.6654030976	0.0003564906	-2.08762036964E-005	3.97407091754E-005
16	1.6		-0.0007119468	0.0018891882	-0.0001601711	0.0019082189	-0.0007524413	0.0018885588	0.0001612338	0.0019073797	-3.15505958413E-009	8.37211440444E-009	-7.09814170467E-010	8.45644506313E-009		-0.0011203037	0.0200438868	-0.001404845	0.0205685163	-0.0011075264	0.0199571949	0.0017487017	0.0205786456	-6.51423001276E-012	6.29827336568E-012	-1.82779358978E-012	6.46312303904E-012		2.4686590928	3512.57715194	129.691160321	3454.47433198	0.0205097269	0.2784870012	-0.0014463729	0.0220863737
20	1.6		0.0001525018	0.001527339	0.0001741079	0.0014902783	0.0001468059	0.0015289015	-0.0001949072	0.0014929506	1.66601412015E-011	1.66855234948E-010	1.90205346008E-011	1.62806516476E-010		0.0027823906	0.0167713243	0.0017510318	0.0159699321	0.0027028568	0.0167644302	-0.0019905036	0.0160665035	3.32034696E-014	4.00318935572E-015	3.75674094244E-014	3.81190330242E-015		-38.0278409238	496.402735529	-24.2899871406	492.189748465	-0.032259652	0.2847617263	-0.0028746503	0.0311536194
24	1.6		0.0001554017	0.0015597299	0.0003831245	0.001567532	0.0001247473	0.0015596376	-0.0003544291	0.0015686301	4.18508868306E-013	4.20047545746E-012	1.03178345686E-012	4.22148695302E-012		-0.0005477884	0.0162774841	-0.0034531938	0.0163025602	-0.0006315735	0.0162498527	0.003377754	0.0163576166	8.17303928484E-016	2.8333264867E-018	2.01460037392E-015	2.83769116953E-018		-4.4956781501	181.484345519	-7.2637880931	184.85449909	0.0381118884	0.2090963853	0.004376523	0.0253561948
28	1.6		-0.0002319083	0.0010188225	-0.0001416509	0.001025679	-0.0002397693	0.0010186645	0.0001399702	0.001022107	-1.5396108177E-014	6.76382258833E-014	-9.40401494064E-015	6.80934211685E-014		-0.0007586789	0.0109256938	-0.0004816499	0.0111504778	-0.0003802319	0.0109167985	0.0002368756	0.0110722073	-3.00705805283E-017	1.3483246111E-021	-1.83672835884E-017	1.37606480791E-021		184.401448751	7293.74758271	301.124054207	7038.31032287	0.0065436172	0.1442975804	0.00230229	0.0203739704
32	1.6		0.0003829141	0.0010342231	0.000029899	0.0010275576	0.0003640805	0.0010341828	-1.66286254956E-005	0.0010259022	6.26671677581E-016	1.69259302059E-015	4.89321592054E-017	1.68168426781E-015		0.0007265033	0.0112683575	-0.000637278	0.0109201891	0.000901786	0.0112186237	0.0001000854	0.0109025728	1.22396820363E-018	9.65800005205E-025	9.55701247673E-020	9.35958794054E-025		40.6800302683	7383.17052408	367.130477461	7069.00932317	-0.0093039981	0.1851460239	-0.0002603016	0.0223996471
64	1.6		-4.54291782089E-007	0.0007380751	1.82939246843E-005	0.0007374817	-4.54291782092E-007	0.0007380751	-1.82939246841E-005	0.0007374817	-1.01385256403E-031	1.64738802162E-028	4.08323015225E-030	1.64606356479E-028		8.94802602494E-005	0.0078977883	-0.0004649241	0.0078219806	8.94802602494E-005	0.0078977883	0.0004649241	0.0078219806	-1.98006992943E-034	2.51811871962E-050	7.97505466175E-033	2.49394815309E-050		518.268074642	20114.5788321	-370.248561993	19923.3714256	0.0082344945	0.1209045671	0	0
3	2.625		0.6519848498	0.0006788191	0.0001800199	0.0002088821	0.6485623301	0.0006959813	-0.0001382563	0.0001824181	7.1091095003	0.000653952	-0.0004067082	0.0004701427		0.0260696496	0.0035081058	0.000633519	0.0015551461	0.0281951304	0.003669546	-0.0007791863	0.0014072416	0.0458109316	0.0112293564	0.0044809797	0.0104585181		0.6666660016	0	7.71052571688E-008	1.79677956102E-007	0.6664853044	2.20849084032E-005	-3.96461371383E-007	1.25047502262E-006
6	3.2		0.1248306891	0.0036991444	0.0019140278	0.0024857381	0.1042527616	0.0039064577	-0.0005611728	0.0021934905	11.9776579503	0.0008318274	0.0001081143	0.000448908		0.0708183889	0.0435047595	0.0064921049	0.0398490562	0.0986015165	0.0453614998	-0.0066522685	0.0372469706	0.0276416477	0.0121874003	-0.0017612241	0.0097246553		0.6666665832	1.53474726553E-006	-5.33846535287E-009	2.94260203057E-008	0.6417281298	0.0077323251	-0.0006397943	0.0013096995
8	2.475		0.4742470442	0.000341336	1.24853558896E-005	0.0001195678	0.4929007098	0.0003148256	-4.98357050194E-005	0.0001553327	4.2589234239	0.0006345696	-0.0001162301	0.0004518487		0.0397014109	0.0023749687	-0.000280517	0.0011449776	0.0289725353	0.0020583304	0.0004034078	0.0013627902	0.6835363132	0.0926193393	0.0048972498	0.0829137174		0.6666545413	2.06804604836E-005	1.00199575592E-007	1.44867344075E-006	0.6662071173	2.9246587692E-005	1.18249556033E-006	2.99862946639E-006
14	2.625		0.2977676989	0.0013891025	-0.0005659341	0.0013025839	0.1805667912	0.0019036318	-0.0002365379	0.0009600183	11.2108782609	0.0059197385	0.0009684417	0.0029629061		0.0069615048	0.0141225202	0.0024580238	0.014307394	0.0807760174	0.0214491524	-0.0033838488	0.0138150922	10.9938190253	2.896762844	-0.2641578128	2.0106918801		0.6666503954	4.18518417933E-006	-3.93787924547E-007	0.000002986	0.6635928727	0.000665763	-2.75839323775E-005	0.0003219017
4	1.6		0.2689907039	0.0036321774	-0.0015776691	0.0013341101	0.284412932	0.0034007377	0.0005278131	0.0014827285	0.0811028801	0.0010785777	-0.0004519825	0.0003757336		0.1507248855	0.0444718093	-0.0009551465	0.0241099401	0.1236998817	0.0399632086	-0.0025155659	0.0244097268	0.0541581299	0.015579257	-0.0002946627	0.0080794256		0.6612374288	0.001549279	0.000044098	0.0008049554	0.6611252413	0.0013979713	-5.98712567794E-005	0.000256758
24	3.2		-2.51654412429E-005	0.0023360008	0.0001800775	0.0023642007	-5.65597424711E-005	0.0023298658	-0.0002109842	0.0023609629	12	0	2.37385722292E-010	2.65640620071E-009		-0.0013456583	0.02519318	0.0015741249	0.0252433371	-0.0014809489	0.0249108874	-0.0015764103	0.0253073985	-1.24292669058E-013	2.34957866863E-022	-4.63601362955E-013	9.70761612701E-018		0.6666666667	0	-5.84413244665E-024	3.96265255454E-024	0.007719786	0.350480873	-0.0034165806	0.0653969109
2	1.65		0.6683784579	0.0011211785	0.0002296314	0.0002657776	0.6739822197	0.0010781318	-0.0004178776	0.0003280789	1.3569231098	0.0016462151	0.0001373625	0.0001854327		0.0266134308	0.0058325192	0.001135001	0.0020863026	0.0236597377	0.0054669282	-0.0016292747	0.0024516796	0.1226107533	0.0251763524	0.0005709446	0.0042379357		0.6665818528	1.77795547813E-005	3.85332908932E-007	2.98244067998E-006	0.6665107882	3.25317372779E-005	-1.24572512314E-006	3.01648075109E-006
3	1.65		0.4593738999	0.0025353415	2.62969254899E-005	0.0006855127	0.474462123	0.0023473098	-0.0002800835	0.0008726178	0.4097496038	0.0020764565	-4.40067934186E-005	0.0004571903		0.0955139533	0.0313502197	0.0016886118	0.0098526361	0.0761221747	0.0267150362	-0.0005009882	0.0120607231	0.1981320031	0.0627389837	0.0032212302	0.0159995109		0.6656330263	0.0003324135	1.79728108106E-005	8.27735154403E-005	0.6655190962	0.0003543087	3.74272247987E-006	2.94772158876E-005
4	1.65		0.2674449536	0.0074841662	-0.0002082255	0.0022527264	0.2862992233	0.0068714092	0.0010319729	0.0025008476	0.0989598748	0.0027122415	-6.46467580933E-005	0.0007675206		0.2598273641	0.0988287936	-0.0054104806	0.0560030341	0.2089415123	0.0852265127	0.0143375558	0.0592987018	0.1382713713	0.0518503852	-0.002046864	0.0276965391		0.6574300915	0.0034546641	-0.0001602107	0.0017918277	0.6577984623	0.0031025816	0.0001484416	0.0005559305
5	1.65		0.1271482294	0.0090606622	-0.0021449213	0.0038397087	0.1430690906	0.0081596569	0.0006637668	0.0042632046	0.0193876669	0.001373843	-0.0003199318	0.0005683514		0.2770527294	0.1921071424	0.0397861322	0.0988288498	0.1991139226	0.1638629183	-0.0077228563	0.0986891985	0.0322145289	0.0220621773	0.0044937139	0.0110792812		0.61389619	0.0331175514	0.0093944727	0.0174762427	0.6188283311	0.0264007077	0.0023790982	0.0028545774
6	1.65		0.0409877423	0.0083133536	0.0024506685	0.005845931	0.0516841577	0.0075142276	-0.0071950672	0.0054660757	0.0025869703	0.0005233632	0.0001510638	0.0003645884		0.1100483207	0.1217056786	-0.076495044	0.1075437009	0.0837424347	0.1065470158	0.0513262236	0.0917324984	0.0026696183	0.0028795544	-0.0018055046	0.0025330887		0.5302659735	0.1716141588	-0.0819836792	0.1787941837	0.4986314872	0.0966029321	0.0104331871	0.0186299259
7	1.65		0.0171510894	0.0092544338	0.0044647091	0.0047380133	0.0227808482	0.0081589997	-0.0056627356	0.0047265431	0.0004492418	0.0002421434	0.0001162615	0.0001234478		0.1891140784	0.1194459126	-0.0201687285	0.1152760893	0.1323559854	0.1004604601	0.0411134559	0.0982222238	0.0009098811	0.0005719999	-9.58046279693E-005	0.0005501491		0.4728361849	0.4395346323	0.0584763833	0.4197280965	0.311941726	0.2288839758	0.004935978	0.0194141924
8	1.65		0.0031130098	0.0031102182	0.0003015224	0.0023670152	0.005294676	0.0029748961	-0.0010847055	0.0023800007	0.000033918	3.38655800582E-005	3.26070378475E-006	2.57283436104E-005		0.0461669153	0.0374628031	-0.0124141953	0.0349051521	0.0361288332	0.0352953972	0.0151404346	0.0335023513	4.40641658226E-005	3.5497905874E-005	-0.000011749	3.30497118986E-005		-0.3798821628	2.82930019	0.4474386587	2.6068588794	-0.0264117652	0.3458543472	-0.0062807265	0.0370265998
10	1.65		0.0022215838	0.0022385597	0.0021478097	0.0021983005	0.0023682	0.0022407073	-0.0020097305	0.0021932972	4.19431449065E-006	4.22643289432E-006	4.0540536296E-006	4.14914945933E-006		0.0025959855	0.0270074322	-0.012158971	0.0262378294	0.0030551208	0.0268159784	0.0120675935	0.0264010754	1.02265574922E-007	9.62429752186E-007	-4.25349512021E-007	0.000000935		7.2790830324	161.862031381	18.5565365614	146.512166456	-0.0237178358	0.2946725445	-0.0072392517	0.0327075868
5	1.6		0.1150683385	0.0094036464	0.004432559	0.0047643404	0.1294781417	0.0085710684	-0.00616726	0.0045432141	0.0136275159	0.0011095022	0.0005121656	0.0005519133		0.1948364479	0.1394501542	-0.0616496881	0.1057474007	0.1565767636	0.1251488791	0.0264047292	0.0910579514	0.0137569223	0.0096886909	-0.004239796	0.0072291751		0.6317012072	0.0261237665	-0.0115907951	0.0188506083	0.6291265927	0.021372822	-0.0021376479	0.0020022841
6	1.6		0.0510887166	0.0036653853	0.0016474592	0.0029347356	0.057645253	0.0035144014	-0.0021772612	0.0030896065	0.0023831533	0.00017082	7.60842497484E-005	0.0001356428		0.0367172668	0.0402796224	0.0066785099	0.0445719739	0.0213597479	0.0373958168	-0.0017327897	0.0468503087	0.000497167	0.0005229968	8.55867927042E-005	0.0005757436		0.6320667221	0.0433574714	-0.0185137447	0.0421654208	0.5902864363	0.0286652818	0.0021438533	0.0028906655
7	1.6		0.0145931147	0.0056180679	0.0029575982	0.0044753702	0.0185028191	0.0054880813	-0.0041147133	0.0044770142	0.0002690982	0.000103533	5.43374607464E-005	8.22345700194E-005		0.0485365384	0.074841548	0.02103144	0.0699862521	0.0423994087	0.0726605206	-0.0213368122	0.068947379	0.0001170773	0.0001775589	0.000050042	0.0001658943		0.4702983172	1.0667154515	-0.2236098591	1.0137391005	0.2271504994	0.237865035	0.0136085392	0.0200419922
8	1.6		-0.0010558913	0.0020468705	-0.0110689515	0.0019783165	0.0005219597	0.0020327617	0.0119648946	0.0019917477	-7.69648783957E-006	1.49358753003E-005	-8.06692645167E-005	1.44177644165E-005		0.0051122001	0.0250358527	0.0263968389	0.0232250038	0.0030579754	0.0247598662	-0.0189660411	0.0236983203	0.000002239	1.06515519605E-005	0.000011076	9.88044826369E-006		-0.2141064241	1.4434488714	-0.1029416527	1.3944284029	0.0766190976	0.185781663	0.0138953089	0.0569070506
10	1.6		0.0025995202	0.0017830556	0.0025310552	0.0016614222	0.0027344749	0.0017897533	-0.0024506191	0.0016497139	2.97667447452E-006	2.04173720446E-006	2.89771312868E-006	1.90209785324E-006		0.0083920826	0.0193172378	0.0098520968	0.0194515187	0.0096479451	0.0190781954	-0.010387625	0.0193978034	1.16125739518E-007	2.53247128701E-007	1.34824480376E-007	0.000000255		0.1169206906	10.3258142335	-1.6341589354	8.3887274997	-0.0638352976	0.3563681332	-0.0017534991	0.0172717559
12	1.6		3.13991268459E-005	0.002625677	-0.0003743908	0.002685513	8.22364638579E-005	0.00262591	0.0003564214	0.002696288	5.6439237427E-009	0.000000472	-6.73024368832E-008	4.82765069118E-007		-0.0025004808	0.0284421481	0.0077211933	0.0278411761	-0.002947116	0.0283910844	-0.0080228363	0.028101156	-0.000000001	0.000000011	2.86284206155E-009	1.0796908645E-008		0.0984566572	60.6548154365	5.6112400573	64.049144481	0.0490747042	0.4013905047	2.205875331E-005	0.0286544065
14	1.6		-0.0004518244	0.0024157681	0.0002526969	0.0024282913	-0.0004196619	0.0024192881	-0.0002921528	0.0024244222	-1.27528854353E-008	6.81857694857E-008	7.13240471058E-009	6.85389178071E-008		-0.0005701285	0.0252400222	0.0043219709	0.0262061987	-0.0002337155	0.0251998605	-0.0040966099	0.0262357451	-3.12610021935E-011	2.81509312592E-010	6.21345802811E-011	2.92285366291E-010		-14.9600847117	256.295028975	-2.8576437301	254.055107398	-0.0054733323	0.3725491892	-0.001295994	0.0255503207
10	0.1		0.0010210803	0.0013484308	-0.0008919605	0.0011939773	0.0009684106	0.0013501487	0.0009145039	0.0011932785	3.11727713686E-013	4.08585802861E-013	-3.55755603585E-013	4.74430752849E-013		0.0159618744	0.0149259406	0.0021664638	0.0144713278	0.0162181174	0.0149674155	-0.0022410656	0.0144361711	7.88130355112E-016	1.83003826233E-020	-5.25503260532E-016	1.7413606518E-020		-1.2113019606	6.3943900609	-1.8033954202	6.7149761507	0.0181053465	0.1556528028	-0.0035475099	0.0179098621
2	1.7		0.6749777543	0.0012431473	-0.0001454678	0.0002710274	0.6805125405	0.0011859124	0.0003235619	0.0003360255	1.505033576	0.0019325882	-4.78116833576E-005	0.0001886008		0.0318558076	0.0079962646	0.0004390266	0.0022101628	0.0279931911	0.0072111437	-0.0008713655	0.0027016037	0.1629461807	0.039266211	0.0008363185	0.004672848		0.6665749495	2.24565591435E-005	5.16940481253E-007	2.67565322879E-006	0.6664874116	4.27024435528E-005	-0.00000142	3.69625014607E-006
3	1.7		0.4749194051	0.0016006509	-0.000033056	0.0005087689	0.490022622	0.0014892575	-0.0002104548	0.0006454008	0.4929371879	0.0015099177	-0.00004299	0.0003698641		0.0742240078	0.0135936504	-0.0025011016	0.0067184349	0.0580494561	0.0121855604	0.0044179195	0.0073907294	0.2081739129	0.0362846748	-0.004135079	0.0140289647		0.6659306625	0.0001292603	-1.58281137442E-005	4.95650873962E-005	0.665819036	0.0001414302	1.24289054853E-005	1.80231895573E-005
16	1.7		-0.0003156204	0.0012596401	0.0001963437	0.0012592077	-0.0003385658	0.001269166	-0.0001439375	0.001269673	-6.92782528221E-009	2.76489229975E-008	4.30971563154E-009	2.76393319951E-008		3.76035588089E-005	0.0132912366	0.0028045705	0.0134970731	-4.44426661149E-005	0.013383022	-0.0036352124	0.013802088	-1.32379808902E-011	1.02458331068E-010	3.00371231299E-011	1.0404507542E-010		-14.6606723306	370.657162618	25.5034547448	373.229741557	0.0103799312	0.1723087456	0.0062993772	0.0260221318
20	1.7		-0.0001972265	0.0016986517	-6.83082842682E-005	0.0016753955	-0.0001910186	0.0016979675	7.07298730451E-005	0.0016781202	-1.59205567641E-010	1.37119034817E-009	-5.51400363569E-011	1.35241737597E-009		0.0015545329	0.0182108272	-0.001685142	0.0180186011	0.0013274679	0.0182167616	0.0017222754	0.0181089249	-2.9068904593E-013	2.37326639396E-013	-1.2965601672E-013	2.34821487619E-013		38.0955002917	759.920344888	6.4793911611	783.043914216	0.0140079691	0.2741955986	-0.0004064089	0.0235860161
24	1.7		-1.14222153911E-005	0.0010515384	0.0002844489	0.0010317792	-2.07985804375E-005	0.0010504666	-0.0002627312	0.0010342818	-3.39089493187E-013	3.1216264754E-011	8.44423436492E-012	3.06296854858E-011		0.0021205568	0.010970057	-0.001216108	0.0115168388	0.001738142	0.010994784	0.0010224311	0.0115188153	-6.17425981083E-016	2.32023353693E-016	1.64669262571E-014	2.43588102392E-016		71.0545378466	829.653335131	-47.1936709783	846.402418024	0.0102095729	0.1668538081	0.0022487865	0.0168932563
28	1.7		3.67064545105E-005	0.0014039399	0.0001286773	0.001422584	4.89995620994E-005	0.0014011715	-0.0001008179	0.001419159	4.00740020273E-014	1.53273374426E-012	1.40481226274E-013	1.55308827516E-012		-0.0014648254	0.0151997403	0.0004903296	0.0151901801	-0.0014101411	0.0151175701	-0.0002864206	0.015135753	7.8220404751E-017	5.07260029194E-019	2.74393941591E-016	5.06940930597E-019		-9.1877188697	833.218631244	-5.8087157385	794.644440265	-0.010082453	0.246627461	-0.0007448156	0.0286346032
32	1.7		0.0003954648	0.0013361659	-0.0001524976	0.0013126497	0.0004275322	0.0013371513	0.0001526461	0.0013105258	1.58777384907E-014	5.3646451719E-014	-6.12269489196E-015	5.27022918699E-014		0.0020094438	0.0143879681	0.0004633044	0.0140481193	0.0022741517	0.0144371706	-0.00154598	0.0140324	3.10113265945E-017	7.42182527691E-022	-1.19583855059E-017	7.2465193635E-022		-56.0697305372	893.307352504	8.4655856516	890.213041462	0.0137551671	0.199253591	-0.0002650734	0.0329852114
64	1.7		-0.000024936	0.0010491417	5.67840971988E-005	0.0010545185	-1.17081272595E-005	0.0010489673	-0.000054588	0.0010545493	-3.34971778896E-027	1.40933487832E-025	7.62792389833E-027	1.41655767533E-025		-0.0005752278	0.0113547739	-0.0002200285	0.0112843161	-0.000597143	0.0113611257	8.47192698448E-005	0.0112817337	-6.54241973825E-030	1.31134980289E-044	1.48983020022E-029	1.30321277605E-044		155.400731114	17402.7921995	-486.425291759	16895.8116057	-0.0029961939	0.1599598451	-0.0001391417	0.0205671302
3	2.65		0.6504187168	0.0004699806	-6.32168538878E-005	0.0001489411	0.6461453175	0.000483199	2.66938932122E-005	0.0001268418	7.3801009457	0.0005549023	0.0001258587	0.0003133279		0.0249911354	0.0023913524	-0.0003247267	0.0011410821	0.0273446366	0.0025239178	0.0002167659	0.0010029632	0.0843685117	0.0103379997	-0.0015534827	0.0083747419		0.6666654328	4.04790195442E-006	-0.000000025	1.33476454147E-007	0.6664899458	1.43114946077E-005	-3.49780953305E-007	9.5137393475E-007
6	2.525		0.5376913695	0.0003159123	9.77138616565E-006	0.0001173909	0.5378324968	0.0003155857	-1.06582040324E-005	0.0001176851	5.9816627619	0.0005902497	0.000035055	0.0004069259		0.0318079982	0.0019479701	0.0003647492	0.0010366885	0.0317224012	0.0019454755	-0.0003583594	0.0010377868	-0.3605962433	0.0194462469	-0.0003835644	0.000605288		0.6666711416	4.28121999142E-006	-4.60987275105E-009	7.42033162298E-009	0.6663346261	1.21091187507E-005	1.47180739931E-008	2.76649236806E-007
8	2.45		0.4513333221	0.0004370798	-8.78969886703E-006	0.0001475698	0.4802370698	0.0003863057	-1.51177396382E-006	0.0002090778	3.4589274222	0.0011462435	-6.3367607808E-006	0.0005232083		0.0446480897	0.003127293	0.0005389782	0.0015052432	0.0275334072	0.0025161101	-0.000651522	0.0018743099	2.135593475	0.4089117432	-0.0330847684	0.1519574086		0.6666089462	1.05270771676E-005	-7.73496935914E-007	3.55045770482E-006	0.666143081	3.09908760553E-005	-1.43252319182E-006	5.80157917922E-006
14	2.65		0.2259238796	0.0019037478	-0.000244493	0.0018169258	0.1013102699	0.0023920151	0.0014826045	0.0014752014	11.687117071	0.0055018706	-0.0033417249	0.0028241284		0.0051134577	0.0211518302	0.0033825774	0.0195109051	0.0561231749	0.0261806	-0.0033837245	0.0184265193	4.9414407536	1.8757879163	-0.1259904188	1.1447227273		0.6666599385	2.43432257851E-006	-1.69372354122E-007	1.56051541911E-006	0.6605821126	0.0017341981	-7.3387211001E-006	0.0006424347
4	1.7		0.2854109646	0.0035342906	0.0001119092	0.0014498635	0.3058248147	0.0032765862	-0.0014588076	0.0016362903	0.1295655771	0.0015659003	0.000031324	0.0005890875		0.1016402763	0.0418857364	0.0035754133	0.0204918208	0.078839839	0.0363081527	0.001228093	0.0228988456	0.0826368731	0.032907537	0.0031485558	0.0147580089		0.6634977619	0.001255239	0.0001442573	0.0005743054	0.6633497459	0.001107557	6.9500781784E-005	0.0001314566
24	2.525		0.4250836893	0.0014844412	0.0001795442	0.0008413702	0.4264298567	0.001469621	-0.0002841102	0.000835948	5.9160020886	0.0031431009	0.0032681899	0.0089176747		0.0316885369	0.0109875721	-0.0009238637	0.0086758936	0.0309540177	0.0107928428	0.0006599133	0.0080394918	-35.4041261964	15.1691921329	3.6386113266	18.2934423934		0.6667757264	4.5968196052E-005	1.11895899397E-005	5.44006207129E-005	0.666066029	0.0001482636	-1.26963819175E-006	5.62065036038E-005
2	1.75		0.6788581798	0.0023611366	-0.0003211199	0.00044946	0.6843617593	0.002253616	0.0004574742	0.0006096923	1.662569584	0.0037873197	-0.0001130703	0.0002940435		0.0420771123	0.0132155402	-0.0018035464	0.0045031454	0.0368622711	0.0122359336	-0.0016352235	0.0054855577	0.2264007215	0.0687498103	-0.0101498509	0.0091062085		0.6665616283	3.23545812496E-005	-4.73722095473E-006	4.27960622636E-006	0.666434629	7.11318943909E-005	-9.99918652622E-006	7.24080038527E-006
3	1.75		0.4866137208	0.0012042774	0.0003204759	0.0003499824	0.5023728322	0.00111187	0.00000122	0.0004575557	0.587996775	0.0012884179	0.0002986453	0.0002803636		0.0724009172	0.0105400795	0.0027549037	0.0044226907	0.0559938887	0.0091533528	-0.0022856427	0.0052638937	0.259873828	0.036227026	0.0067863863	0.0113954254		0.6660175364	9.023156972E-005	1.68112367942E-005	2.84225475035E-005	0.6658972375	0.000102682	1.79072942285E-006	1.45697643868E-005
4	1.75		0.3030328966	0.0019637392	0.0003506124	0.0007758723	0.324950201	0.0018150844	0.0007088392	0.0008160346	0.1688475034	0.0010566954	0.0001879119	0.0003792362		0.104393466	0.0218047062	-0.005053914	0.012041485	0.0843226542	0.0186388774	-0.000167545	0.0120631331	0.1251637065	0.0251049909	-0.0056443284	0.0127268375		0.6637869448	0.0005841111	-0.0001398513	0.0002907497	0.6636603175	0.0005294308	-7.50807421972E-005	9.05091057646E-005
5	1.75		0.1558703707	0.0052306684	0.0008162882	0.00196736	0.1767150538	0.0046890562	-0.0012703251	0.0022112842	0.0395108256	0.0013129695	0.0001915017	0.0004720043		0.2322288823	0.0789207028	-0.0101829113	0.0478545964	0.1690351181	0.0648288163	-0.0062797829	0.0480127685	0.0742824819	0.0247934757	-0.0032056092	0.0143877083		0.6424611587	0.0083617155	-0.001323407	0.0046899281	0.6445020282	0.006722095	-0.000512359	0.0008861696
6	1.75		0.0760906022	0.0037272258	0.0025803103	0.0024276689	0.0894778029	0.003537112	-9.48328066314E-005	0.0026303258	0.0087887246	0.0004290087	0.0002940606	0.0002739139		0.0694363605	0.045728736	-0.0102642642	0.0375308973	0.0485490497	0.0437546846	0.0058582717	0.0382097322	0.0056957721	0.0036141886	-0.0008122128	0.0029218066		0.6355982386	0.020185486	-0.0043348657	0.0161968031	0.6261834307	0.014484745	-0.0016161316	0.0022509688
7	1.75		0.0318093712	0.0055709077	0.0004615407	0.003780682	0.0402235611	0.0050958299	-0.0020032161	0.0039331782	0.0016823986	0.0002940734	2.36847464084E-005	0.0001978399		0.0847638554	0.0815020323	-0.0207923813	0.0685754133	0.0531504736	0.0723847516	0.0250673478	0.0660213806	0.0016810679	0.0015861898	-0.0003998573	0.0013254456		0.4521634561	0.2452740383	-0.0330799678	0.2477980204	0.4131186545	0.1318881875	0.0163387002	0.0115262015
8	1.75		0.0032029935	0.0026607317	-0.0017814901	0.0026446974	0.0063458603	0.0026336596	0.0018797198	0.0027233082	7.78841507057E-005	6.45514112124E-005	-0.000043049	6.39032732638E-005		0.0011113648	0.0373507231	-0.0139555556	0.0346200163	-0.0062740399	0.038119308	0.0126000062	0.0351305936	8.85429512278E-006	0.0001751242	-6.55262219451E-005	0.0001623373		7.6176452487	36.2419971687	2.8092660042	30.9628644465	-0.0189904471	0.2807689232	0.0078233621	0.0271665734
10	1.75		-0.0001084462	0.0018375774	0.0024486181	0.0019507002	0.0005718627	0.0018191027	-0.0025219338	0.0019389994	-5.54726846723E-007	9.43324399284E-006	1.25587120812E-005	1.00054947774E-005		-0.0075518342	0.0212750061	0.0048530041	0.021329507	-0.0079402831	0.0210259847	-0.005105453	0.0209311982	-1.96134405479E-006	5.60148381598E-006	1.30254455924E-006	5.61624912883E-006		-1.2731454841	31.0032366214	-5.0867865042	29.9522445336	0.0057226518	0.2548647025	-0.0029958655	0.0274750805
5	1.7		0.1405944621	0.0100121877	-0.001480459	0.0033244006	0.1595735013	0.0090209417	0.0001009012	0.0037072422	0.027626958	0.0019534845	-0.0002842055	0.0006281586		0.3221274914	0.1781362039	0.0222306866	0.0877384653	0.2442666077	0.1474611034	0.0140790244	0.0905487221	0.0618407988	0.0338752835	0.0042509758	0.0161586735		0.6289552112	0.0220431011	0.0031224005	0.0101777693	0.6325563773	0.0178526866	0.0018113007	0.0028912833
6	1.7		0.0517540787	0.0040244134	-0.0008826764	0.0031835391	0.0649441852	0.0037777709	-0.0003813996	0.00337693	0.0044193019	0.0003426049	-7.49797498473E-005	0.0002673267		0.0412602001	0.0489452849	-0.0415513573	0.0489761371	0.019523236	0.045592852	0.0359314072	0.0493634554	0.0018840933	0.0021167058	-0.0017785059	0.0021001273		0.6193106704	0.0511274082	-0.0462142618	0.0591868693	0.5916808883	0.0292851752	0.0027697996	0.005822525
7	1.7		0.0209116233	0.0076794866	-0.0040829144	0.0043565538	0.0275626938	0.0071252567	0.0038121071	0.0043804263	0.0007781123	0.0002853962	-0.0001508839	0.000160903		0.1325009277	0.1011179921	0.0298054168	0.0845997133	0.1046264881	0.0929453287	-0.0159929569	0.0776437183	0.0012900224	0.0009754567	0.0002864448	0.0008129419		0.3015750672	0.4412208454	0.0445762614	0.3695341067	0.2906959454	0.2217737295	-0.0001078716	0.0175764352
8	1.7		0.0133599777	0.0024887883	5.32485222798E-006	0.0020128183	0.0159025466	0.0024478726	8.73248095278E-005	0.0020440687	0.0002171908	4.04458410542E-005	9.88150257241E-008	0.000032619		0.0334304364	0.0300160025	0.0085984799	0.0273116758	0.0283008537	0.0296958044	-0.010488961	0.0273195643	7.18051657819E-005	6.33077235685E-005	1.8109191879E-005	5.75466485778E-005		0.3235372283	0.6151197605	0.154679114	0.589077751	0.2010607151	0.1584087139	-0.0017689029	0.0132555948
10	1.7		0.0017424772	0.0013203459	-0.0004857068	0.0013632075	0.0025759618	0.0013254893	0.0006253043	0.0013570303	0.000005426	4.11044291919E-006	-1.51141772262E-006	4.24164239403E-006		-0.0040865238	0.0150148448	-0.0088248885	0.0157540479	-0.0030060236	0.0149778774	0.0102198083	0.0158596545	-3.78712400904E-007	1.45439923298E-006	-8.57885198198E-007	0.000001526		1.1582895373	32.3581461463	6.8277773839	32.0534589232	0.0366284932	0.2027461306	0.0025323662	0.0246746698
12	1.7		0.0008757992	0.0028135789	0.0004748711	0.0026858333	0.0008179897	0.0028101828	-0.0006269605	0.0027082166	5.22747556118E-007	1.679376918E-006	2.83404876307E-007	0.000001603		0.0050899051	0.0287109092	-0.0052430167	0.0287792731	0.0040767752	0.0291192692	0.0061347239	0.0288731734	2.2824917752E-008	1.22734604207E-007	-2.18603038292E-008	0.000000123		5.6043958725	81.8003547001	0.4653973115	85.7723829059	0.0253621419	0.4297052718	-0.006555939	0.0593143682
14	1.7		-0.0002698086	0.0027958757	-0.0001010909	0.0028267948	-0.0003179025	0.0028030436	0.0001976933	0.0028360938	-3.0882672872E-008	0.00000032	-1.15704834235E-008	3.23548922579E-007		-0.0012317077	0.0304810575	0.0010190562	0.030640656	-0.0013204585	0.0304557228	-7.75911351767E-005	0.0308765866	-2.85843931724E-010	5.59058927309E-009	1.64317268345E-010	5.61986109628E-009		-124.658249154	10208.4048914	7.8925902778	9503.26434855	-0.0479734978	0.494755939	0.0019233261	0.0821934288
12	0.1		0.0005685298	0.001742078	-0.0007250809	0.0017098344	0.0005595937	0.00174837	0.0006946076	0.0017135536	1.41757765165E-015	4.33683281656E-015	-2.15770801918E-015	5.10567567588E-015		0.0021394217	0.0187791443	0.0025282829	0.0188199818	0.0023168287	0.0189144471	-0.0024132783	0.0189897234	3.31163246497E-018	1.71656242345E-024	-3.54035499584E-018	1.67869771578E-024		0.0760319033	7.0948170122	0.6822581424	7.3458360483	-0.0179331098	0.260280771	-0.0008930899	0.0362581609
2	1.8		0.6825950114	0.001350965	-8.0164064E-005	0.0004329223	0.6881494629	0.0013037792	0.0002179505	0.0005137109	1.834556	0.0023010886	0.0000772	0.0002790418		0.0146736589	0.0050246689	0.0022103977	0.0023908471	0.0128660354	0.0048196809	-0.001115576	0.0024441655	0.0968708805	0.0278695615	0.0055893742	0.0051612804		0.6666304418	0.000010778	2.15661555835E-006	0.000001998	0.6665798603	2.66868107093E-005	3.03469127564E-006	3.23107311988E-006
3	1.8		0.4978670191	0.001518052	-9.19993537656E-005	0.0004389648	0.5142571852	0.0013914956	0.0004849889	0.0005808863	0.7002447262	0.001843085	2.57888016089E-005	0.0003750742		0.0621456142	0.0118000816	0.0002233223	0.0051343376	0.047049568	0.0100944206	-0.0009788502	0.006149592	0.2888839876	0.0517103489	0.0001442126	0.0158717226		0.6661579077	9.06433491438E-005	-1.12122827769E-007	2.80919239405E-005	0.6660411353	0.0001083478	-4.4112099268E-006	1.70638809372E-005
16	1.8		-0.0004152538	0.0016471386	-1.7994839541E-006	0.0016367886	-0.0003736639	0.0016409928	-1.35271107306E-005	0.0016462288	-4.51460689032E-008	1.79075493878E-007	-1.95673089532E-010	1.77947012594E-007		0.0006844455	0.0172919638	0.0019460302	0.0174663077	-0.0003466034	0.0173382552	-0.0014949581	0.0176081773	4.16356865172E-011	3.2701583298E-009	3.67643962984E-010	3.30312525304E-009		-16.9876139511	591.276378011	18.1934519408	576.953590471	-0.0200675774	0.2520815232	-0.0004093017	0.0258077071
20	1.8		-4.00653106837E-005	0.0018799829	0.0002486052	0.0018303393	-0.0001074652	0.0018753869	-0.0001959734	0.0018260545	-2.38974902861E-010	1.12133773815E-008	1.48283664002E-009	1.09172612037E-008		0.0030081735	0.0196244576	-0.0037049299	0.0200350777	0.0029821564	0.0196028786	0.0035450666	0.0199517233	1.67374424792E-012	1.39634348712E-011	2.59982677277E-013	1.42556043939E-011		-17.0765225726	182.471582999	-4.1300301234	185.833080033	0.0534521326	0.2597532342	0.0009042937	0.0303729903
24	1.8		-2.07464352305E-005	0.0014383921	4.34533915374E-005	0.0014472446	-9.04426154641E-006	0.0014355367	-9.25799108074E-005	0.001451775	-6.78900213597E-012	4.70695288663E-010	1.42195052558E-011	4.73592110718E-010		-0.0007021721	0.0155976854	-0.0020241629	0.0160621287	-0.0012887533	0.0156586806	0.0018913848	0.0160407032	-1.50642633161E-014	4.0086344851E-014	2.25703634092E-014	4.12799757892E-014		-67.582206942	1187.33263427	2.5976999672	1159.25965519	-0.0134309882	0.2233030931	0.0039787837	0.0344996623
28	1.8		0.0001275923	0.0014317043	-0.0001863057	0.0014178437	0.0001113372	0.0014300399	0.0001274087	0.0014154592	2.29069685435E-012	2.57037269217E-011	-3.34478312506E-012	2.54548851352E-011		0.0011378965	0.0155792341	0.0031697127	0.0159908642	0.0011953167	0.0155706965	-0.0028919871	0.0158173331	4.48428853375E-015	1.40601426528E-016	-6.5041680716E-015	1.44316346076E-016		-2.6163635702	344.783947499	29.6540312852	344.764537422	-0.0064446099	0.2403655234	0.0022148002	0.0453926104
32	1.8		0.0003130067	0.0014060534	2.54378253809E-005	0.0013941301	0.0003275115	0.0014118861	-6.15014159516E-005	0.0013951924	3.08302430349E-013	1.38492040552E-012	2.50554085319E-014	1.37317622357E-012		0.0009666746	0.0152213137	-0.000408516	0.0152223899	0.0013567606	0.0153467842	0.0011511459	0.0153327201	6.02182919189E-016	4.72550349699E-019	4.89238732196E-017	4.72583735954E-019		76.0005037758	3698.8035991	110.717153607	3569.81320862	-0.0073471398	0.237268311	-0.0043355554	0.0410531631
64	1.8		-0.000012058	0.0007438914	-5.47475677144E-005	0.0007460454	-0.000012058	0.0007438914	5.47475677144E-005	0.0007460454	-9.74868642464E-025	6.01414985396E-023	-4.42618340677E-024	6.03156462963E-023		-0.0003201718	0.0079817371	-0.0009764567	0.0078800821	-0.0003201718	0.0079817371	0.0009764567	0.0078800821	-1.90403447086E-027	3.33892660197E-039	-8.64487842469E-027	3.29640190721E-039		106.610419831	1939.9797026	-25.7671567073	1938.42067434	-0.00294914	0.1184721919	0	0
3	2.75		0.6388648964	0.0003781633	-0.00012756	0.0001271917	0.6311785184	0.0003982235	0.000057858	9.84723830548E-005	8.4028517733	0.0007073897	0.000193535	0.0001766646		0.0272799153	0.0021636194	0.0002355161	0.0009981559	0.0320255276	0.0023927967	-8.1110607799E-006	0.0008091436	0.3069623153	0.0224155419	0.002778878	0.0077777711		0.6666629673	3.74327398438E-006	3.412900891E-008	9.56462573393E-008	0.6664583224	1.26940596897E-005	7.4379517875E-007	1.31177070942E-006
6	2.55		0.5386358425	0.0003307268	-1.66462035157E-005	0.0001299658	0.5338790083	0.0003380683	1.30507754993E-005	0.0001189662	6.6091032856	0.0002517446	8.83827780902E-005	0.0004212106		0.0303420489	0.0020179321	0.0006059478	0.0011262561	0.0330006024	0.0021070588	-0.0005267638	0.0010552377	-0.2455595216	0.0203700262	0.0079381125	0.0149935403		0.6666691893	1.35417043766E-005	7.88824896326E-008	0.000000149	0.666334401	1.76562223485E-005	3.81120040195E-007	0.000000887
8	2.425		0.4207743121	0.0004620649	-1.79635785889E-005	0.00015203	0.4610467871	0.0003900022	9.69274872964E-005	0.0002312689	2.7242239299	0.001384447	0.0002912349	0.0004947241		0.0528891439	0.0036025646	0.0001112477	0.0016634598	0.0274080558	0.0027044016	0.0004101272	0.0021471328	3.7261620624	0.3433509953	-0.0398513122	0.181873757		0.6665038849	1.47314942538E-005	-1.5102732808E-006	7.12689318533E-006	0.6660146736	4.07896605684E-005	3.2779044542E-006	9.35312245588E-006
14	2.75		0.0583740818	0.0034716307	0.0006045931	0.0036687148	0.0075794079	0.003780163	-0.0002194625	0.0033441225	11.9944172161	0.0020423698	9.57305967985E-005	0.0016614206		-0.006224672	0.0384498865	-0.0022944118	0.0369332124	0.0137408504	0.0385487715	0.0013567896	0.0373189684	0.0866231608	0.1490969604	0.0038780215	0.1404317893		0.6666665547	2.30586876606E-006	0.000000005	1.81579258625E-007	0.5463070168	0.0640707706	-0.0018471782	0.0119192888
4	1.8		0.3190611739	0.0037227695	0.0001383687	0.0013805651	0.3431702096	0.0033202427	-0.0014171878	0.0016076138	0.2184224855	0.0024415243	3.0533515602E-005	0.0007917275		0.1193393601	0.0507400426	0.0060496406	0.0245507413	0.0842608801	0.0412642394	0.0004234677	0.0237590201	0.2134703976	0.0872418273	0.0096199142	0.037699908		0.6637653769	0.0011768685	0.0001070522	0.0004842804	0.663771998	0.0010598542	8.77166218408E-005	0.0001210568
24	2.55		0.413713532	0.0025687676	-7.19122586787E-005	0.0018499377	0.3682310181	0.0029737227	0.0001755713	0.0015025951	8.6467192281	0.0120273762	0.0003258739	0.0089604346		0.0208801587	0.0189546293	-0.0007307864	0.0183024281	0.0432894867	0.0227933678	0.0014452307	0.0174325395	10.1642677987	31.3598910926	-4.1771621847	42.4285464782		0.6666519873	4.46465712772E-005	-5.406724384E-006	5.64287391608E-005	0.6659318712	0.0003287852	4.32481322334E-006	0.0001666112
2	1.85		0.6882532383	0.0011618258	-0.0001213359	0.0003742065	0.6936006028	0.0011278868	0.0003672743	0.0004924545	2.0251308879	0.0019489242	6.94811807009E-005	0.0002001759		0.0132556288	0.003845863	-0.0019402192	0.0019389813	0.0112813141	0.0037004925	0.0038145954	0.0023826017	0.0860390045	0.0213577645	0.0021535362	0.0035499187		0.6666405044	6.76934895445E-006	6.76513865401E-007	1.12462200852E-006	0.6665892335	2.01378411083E-005	5.21219296375E-006	3.34747357038E-006
3	1.85		0.5109828063	0.0019169965	-0.0001533611	0.000450655	0.5276110824	0.001729543	0.0004101756	0.0006036801	0.8358758656	0.0026216111	-7.38270825428E-005	0.0004034537		0.0835775042	0.0174362426	0.0018521297	0.0057854949	0.0632373528	0.0143344382	-0.0001742521	0.0068335958	0.4862809364	0.0978134811	0.0091233322	0.0219799794		0.6660683204	0.0001207558	1.13597397735E-005	2.70749130169E-005	0.6659054853	0.0001503821	0.000006822	1.84214273956E-005
4	1.85		0.3370727126	0.0018352323	7.01675561877E-005	0.000680086	0.3629627847	0.0016475829	-0.0007852155	0.0008330116	0.283656894	0.0014541498	-1.02594654862E-005	0.0004586179		0.0976627264	0.0195865257	0.0044926255	0.0105796891	0.0679175062	0.0168198505	-0.0032866416	0.0108334447	0.2566027514	0.0487768187	0.0092237536	0.0227637822		0.6646071535	0.0003933544	7.62670520689E-005	0.0001826111	0.6645472357	0.0003744367	9.21952389321E-006	5.78831250033E-005
5	1.85		0.1994905177	0.003409715	0.0008667234	0.0016475966	0.2249386681	0.0031003021	-0.0029491832	0.0018084135	0.0843565531	0.0014113911	0.0002958306	0.0006350622		0.1120269454	0.0435806816	-0.0036408231	0.0272562521	0.0797190179	0.037234567	-0.0042678167	0.0275763094	0.1000289435	0.036975799	-0.003197088	0.0217692244		0.6593646866	0.0026823516	-0.0002544056	0.0015837211	0.6591437141	0.002212667	-0.000119188	0.0003385746
6	1.85		0.0989871058	0.0049161166	0.0005669286	0.0025198226	0.1196350809	0.0043866067	-0.000774121	0.0028243932	0.0210348761	0.0010352659	0.0001166569	0.0005124377		0.1252362605	0.063492579	-0.0050869908	0.0475278486	0.0791753791	0.0555198216	-0.0261910753	0.0462758442	0.0341653709	0.0168209212	-0.0014387283	0.0122406124		0.6360651343	0.0154503073	-0.0020024904	0.0112361932	0.6367082222	0.0112289458	-0.0031937616	0.0027902658
7	1.85		0.0270370648	0.006458719	0.0006807162	0.0042454225	0.0428054002	0.0060036871	-0.0030544357	0.0045256504	0.0029051073	0.0006894913	6.90044313533E-005	0.0004452311		0.0990147859	0.0908187974	-0.02625732	0.0754820569	0.0650421503	0.0844760715	0.0220908737	0.0734916503	0.0081144191	0.0071871401	-0.0020617914	0.0059116531		0.2839211625	0.3175593406	-0.0191728652	0.3368487032	0.3853644795	0.1412962952	0.015951785	0.0153076654
8	1.85		0.0141863391	0.0065468911	-0.0012632677	0.003737437	0.020953626	0.0063566172	5.91132899428E-005	0.0036979079	0.0007697384	0.0003543172	-0.00006782	0.000200498		0.1232782845	0.0858060889	0.0267682292	0.0751553256	0.1140567862	0.0803573586	-0.0108931554	0.0706153753	0.0029144947	0.0020064958	0.0006237622	0.001745988		0.0060174604	0.808993124	-0.0767022173	0.6159368542	0.1184893063	0.3648688867	0.0110720693	0.0290395148
10	1.85		0.0068802795	0.0018194128	0.0009063178	0.0016348819	0.0085590119	0.0018174203	-0.0011951532	0.0016307037	9.61082200721E-005	2.54064450735E-005	1.26242127702E-005	2.27780924554E-005		0.0142433339	0.0203771466	-0.001202899	0.0192271525	0.014386299	0.0202667284	0.0009984304	0.0191884945	2.84872130755E-005	3.96637920802E-005	-2.31861915294E-006	3.74077939415E-005		0.2336487112	2.6675461627	-0.7341029314	2.7850731516	0.0606842306	0.2240030662	0.0001207758	0.0216727139
5	1.8		0.1775912492	0.0047099375	-1.48961047831E-005	0.0021071542	0.2007993989	0.0041801371	-0.0020494745	0.0024290919	0.0581046357	0.0015168025	-2.72484697391E-005	0.0006427011		0.1409545707	0.0557542871	0.0057260077	0.0393129646	0.0919371148	0.0469657963	0.0115423803	0.0415628958	0.075093648	0.0287719144	0.0032275603	0.0193051473		0.655277254	0.0044612318	0.0004506425	0.002859351	0.655682333	0.0035201991	0.0007670502	0.0007564098
6	1.8		0.0511035908	0.0025291188	0.0019922507	0.0024556249	0.0723585835	0.0024280749	0.0010401695	0.0023177892	0.0080289528	0.0003941389	0.0003094624	0.0003740965		0.0045784214	0.0304653373	-0.0204005129	0.0287144727	0.0065411827	0.0292154253	0.0177202934	0.0245541651	0.0011705466	0.0043290598	-0.002927278	0.0040927344		0.6602911851	0.0328186144	-0.0216274013	0.029666318	0.6193360227	0.012683709	-0.0033101539	0.003190441
7	1.8		0.0273151787	0.0038626588	0.0021350496	0.0026535563	0.0374936014	0.0036621028	-0.0037649785	0.0027189522	0.0020571011	0.0002899339	0.0001576808	0.0001968009		0.0532587982	0.0431418913	0.0106105409	0.037233019	0.0406823777	0.0400554611	-0.0123149012	0.0355415501	0.0021490532	0.0016946629	0.0004157699	0.0014509042		0.5234608541	0.1385388967	-0.0045755035	0.1311541426	0.4921443376	0.0701795025	0.0011016421	0.0100887168
8	1.8		0.0158321055	0.0031746077	-0.0023081484	0.0027367576	0.0210994839	0.0030694915	0.0018416742	0.0027607625	0.0005742947	0.0001149815	-8.31733131468E-005	9.85380511416E-005		0.0253511788	0.0378838035	0.0128412203	0.0365703489	0.0176298992	0.0366443398	-0.0117156036	0.0367282389	0.0002762367	0.000395548	0.0001339915	0.0003815428		0.3965915464	0.6199268127	0.4143049392	0.6612299578	0.3047320475	0.1336648054	0.006507565	0.014195071
10	1.8		-0.0002387773	0.0022961423	0.0001118463	0.0020912601	0.0009920026	0.0022918137	-0.0002871594	0.0020910216	-2.0111334913E-006	0.000019439	0.000000942	1.76797991796E-005		0.0121531408	0.0263956031	-0.0041617911	0.0247830286	0.0118981187	0.026272581	0.0023606996	0.0246725452	8.82434337679E-006	0.000018896	-2.97927523864E-006	0.000017738		-2.6893916764	27.2279982424	2.4747976678	27.5563928503	-0.0276421421	0.3498922007	0.0105758338	0.034400554
12	1.8		0.0007228893	0.001717373	-0.0002734995	0.0016641809	0.0007800779	0.0017230538	0.0002684948	0.0016616097	1.43267487786E-006	3.40372934323E-006	-5.41749749729E-007	3.29727455081E-006		0.0038013205	0.0184949641	0.0065281417	0.0194601653	0.0043950834	0.0185309115	-0.006976099	0.019357957	1.83706344558E-007	8.71555584774E-007	3.06556690983E-007	0.000000917		2.3501041809	72.6354102994	8.3141840434	66.6419275414	-0.032797371	0.2833440859	0.0129511576	0.0449451174
14	1.8		-5.04933704736E-005	0.0020310359	0.000185422	0.0020417165	6.9884825887E-005	0.0020348601	-0.0001348409	0.0020475793	-2.34395173599E-008	9.42748854488E-007	8.60617340898E-008	9.47632993527E-007		-0.0005988068	0.0219862621	-0.0030447617	0.0221690174	-0.0007147984	0.022231904	0.0042724856	0.0223940144	-1.82517586983E-009	6.63136330956E-008	-0.000000009	6.68647590861E-008		1.1225333677	570.711920386	32.853082628	549.824957349	-0.0084308823	0.3463612078	-3.28798635932E-005	0.0225514839
14	0.1		-0.0001493126	0.000859298	-2.87927227982E-005	0.0008619297	-0.0001493126	0.000859298	2.87927227987E-005	0.0008619297	-3.00125421264E-018	1.72723149722E-017	-6.53692334707E-019	1.95687371202E-017		-0.0003450809	0.0091918164	0.0005318829	0.0093102092	-0.0003450809	0.0091918164	-0.0005318829	0.0093102092	-6.62090411254E-021	5.97295866476E-029	-1.13036702037E-021	5.94819537672E-029		0.5527485443	6.1087005219	0.2578508513	6.2994047128	0.0126694152	0.1329035913	0	0
3	1.9		0.5298012927	0.001936113	-0.0002310257	0.0004744675	0.5458031698	0.0017610848	0.000086122	0.0006221731	1.0044820468	0.0029410364	-0.0002905641	0.0004290451		0.0700276013	0.0170027564	0.0039074867	0.0061000674	0.0539470533	0.0141832133	-0.0028403871	0.0074042337	0.506768056	0.1188464659	0.0191396924	0.0251789004		0.666235038	0.0001015852	1.63880737406E-005	2.14218504623E-005	0.6660641393	0.0001389889	2.87176080895E-006	0.000016494
16	1.9		-8.94324978931E-005	0.0018373442	-0.0004169004	0.0017997617	-6.42347585475E-006	0.0018344252	0.0004743788	0.0017971245	-4.81576397998E-008	9.8942622521E-007	-2.24483825218E-007	9.69102428602E-007		0.0022958163	0.0192270623	0.0049190479	0.0192152681	0.0022751226	0.019170842	-0.0045396937	0.0192880869	1.06026601276E-008	8.92030821144E-008	2.23823290828E-008	8.91487803646E-008		-1.9054474958	85.9108283062	-2.8138969186	84.1372824927	0.0298179725	0.2887973755	0.0007524072	0.0502127371
20	1.9		6.62778737265E-006	0.0012723164	8.70265566004E-005	0.0012621341	1.27866908973E-005	0.0012672734	-7.83592610229E-005	0.0012658836	2.92036798256E-010	5.60748263253E-008	3.83548461905E-009	5.56256615557E-008		0.0009113372	0.0138321534	-0.0022726833	0.0133244951	0.0001243217	0.0138327029	0.0021565935	0.0131876136	3.60058389333E-011	5.37356297462E-010	-8.07980934767E-011	5.1763456846E-010		11.724465282	736.599054381	61.5018321164	739.360766241	-0.0072852221	0.1733601273	0.0079262712	0.0463591889
24	1.9		0.0004256939	0.0012492552	0.0001565244	0.0012394877	0.0004428493	0.001247014	-0.0001584357	0.0012408399	1.53556068259E-009	4.50630549522E-009	5.64613036056E-010	4.47106941334E-009		0.0008741649	0.013356159	-0.0018760272	0.0133241299	0.0005523678	0.0132988443	0.0017247841	0.0132168999	3.27215032781E-012	4.17091687425E-012	5.16905452114E-013	4.16091388959E-012		16.5855651333	479.23818289	9.2044610902	509.107533007	-0.0148477959	0.2250143159	-0.0076350002	0.0480739588
28	1.9		-4.92800957176E-005	0.0019244575	-7.60401173626E-005	0.0018888825	-4.53522177289E-005	0.0019129009	0.0001022617	0.0018869888	-1.45490848738E-011	5.68166556941E-010	-2.24496693425E-011	5.57663562951E-010		0.002102786	0.0202425635	-0.0003879189	0.0209348018	0.0015262224	0.0199509962	0.0002007892	0.0209437003	-2.32842472281E-014	4.9403554204E-014	-4.47940357267E-014	5.1093023575E-014		58.0811231413	1459.13004619	-46.5212588863	1437.19223914	-0.0034827514	0.3277302652	-0.0016934797	0.0636017068
32	1.9		0.0002624971	0.0010878135	0.0001093313	0.0010593261	0.0002350511	0.0010872166	-0.0001551758	0.0010579094	6.3429391757E-012	2.62857131504E-011	2.64186445174E-012	2.55973512771E-011		0.003037765	0.0116833341	-0.0001583329	0.0114616841	0.0031222605	0.0117137079	0.0008269431	0.0113856659	1.24453103607E-014	2.18296833047E-016	5.15693954004E-015	2.14155382732E-016		-19.228776141	220.4449988	6.7782801785	220.627048969	0.0105104604	0.155894463	0.0046699817	0.031393013
64	1.9		2.26583210734E-005	0.0008025332	-9.89657208414E-005	0.0008010832	2.26583210734E-005	0.0008025332	9.89657208423E-005	0.0008010832	1.10248964446E-021	3.90492243988E-020	-4.81541249208E-021	3.89786716914E-020		0.0002001924	0.0084927703	0.0003752925	0.0085677255	0.0002001924	0.0084927703	-0.0003752925	0.0085677255	2.15330528262E-024	1.28685073011E-033	-9.40510965526E-024	1.29820816579E-033		287.357449224	33066.4187617	788.921305711	32742.006417	-0.0004227958	0.1308463916	0	0
3	2.85		0.6215974338	0.0007124945	-7.36037503528E-006	0.0002665312	0.610761435	0.000762864	-9.13134604595E-005	0.0002031245	9.2889246409	0.0015709203	0.0001192668	0.0001942573		0.0244779426	0.0035641307	-0.0009417652	0.0020733188	0.0303128022	0.0040838041	0.0004389237	0.0016471729	0.4133022767	0.0524992894	-0.0061432911	0.0102823364		0.6666625579	1.14324270732E-006	-6.18207203304E-008	1.03497056979E-007	0.6664591158	2.60448654784E-005	-1.77546464412E-006	3.2832807259E-006
6	2.575		0.5363081226	0.0004034606	0.000163847	0.0001659509	0.5265639267	0.0004237454	-0.0001226372	0.0001394836	7.2268238828	0.0005324924	-0.0004586441	0.0004805625		0.0310675591	0.0024912589	0.0004359237	0.0014334716	0.0367533811	0.0027149781	-4.4415300324E-005	0.0012683165	0.0922935287	0.0342258708	0.010530963	0.0333781574		0.6666659663	5.82663984768E-006	8.73766240478E-008	2.77494883671E-007	0.6663062005	2.30625049231E-005	1.5990556407E-006	1.92090555396E-006
8	2.35		0.2914941096	0.0007243179	0.000015092	0.0002705858	0.3670567698	0.0005545588	-0.0001539651	0.0004053683	1.069835436	0.0019968481	-2.83355501866E-005	0.0005221131		0.0814731471	0.0072626673	0.00044458	0.003732044	0.0258236933	0.0048148714	-0.0011990224	0.0042222716	5.3670132212	0.441067048	-0.0099660268	0.1602109304		0.6651472799	0.0001247771	-1.97246410243E-006	4.51421873013E-005	0.6650068602	0.0001325719	-1.21645586591E-005	0.000038739
14	2.85		0.0152774208	0.0014034958	0.0002777356	0.0014452954	0.0011000338	0.0014139445	-0.0002289317	0.0013969703	11.9998332028	0.0001725393	2.93059284835E-005	0.0001771265		-0.0036869597	0.0170916647	0.0085949537	0.015742512	0.0014773172	0.0164805209	-0.0066506309	0.0151818931	0.0009225475	0.0037912749	-0.001542809	0.0034888377		0.6666666655	1.46747649557E-006	-0.000000002	4.50677815868E-009	0.0654932014	0.1814508617	-0.0029119058	0.0441117615
4	1.9		0.3548443064	0.0020748959	0.0001603965	0.0006856292	0.382566902	0.0018382394	0.000438121	0.0008478072	0.367340109	0.0019855098	0.0001745726	0.0005404685		0.1102486855	0.023115962	-0.0040075428	0.0110431683	0.0764782275	0.0186927485	-0.0054747278	0.0120866023	0.420483503	0.0847202736	-0.0152077693	0.0336961531		0.6646530606	0.0004068518	-7.5775886628E-005	0.0001622233	0.6646016019	0.0003928384	-9.98461232794E-005	6.49882736684E-005
24	2.575		0.3310351968	0.0030431361	0.0001412085	0.0028583165	0.227452227	0.0040389903	0.00041803	0.0022659535	10.7590489943	0.0154937126	-0.0014004166	0.0111241664		0.00647791	0.0309611069	-0.0030581968	0.0307360828	0.066393711	0.045465481	-0.0032903076	0.0328281484	16.5820415444	19.6767321199	-2.3220881463	17.3987081021		0.6666510907	1.8425694042E-005	-2.1201352546E-006	0.000016346	0.6647303252	0.001040444	-0.0001660601	0.0005876137
2	1.95		0.6984869989	0.0014091471	6.68490337187E-006	0.0002766418	0.7032610065	0.0013546334	0.0001468576	0.0003629669	2.452622072	0.0024938579	0.0001461265	0.0001594604		0.0320128141	0.0075065212	-0.0017112772	0.0024004027	0.0285606197	0.0069499514	0.0006190654	0.0029830907	0.2120377008	0.0478560427	-0.0035257298	0.0047326638		0.6666216974	1.03717029814E-005	-7.63217446587E-007	1.02290326297E-006	0.666497504	3.83150682034E-005	-2.65787425778E-006	3.6428632371E-006
3	1.95		0.5428006804	0.0017275851	-4.73875383505E-005	0.0004647877	0.5586067493	0.0015720134	0.0007087528	0.0006246456	1.1937679839	0.0028904998	0.0002557438	0.0003940042		0.0568661127	0.0135375125	0.0037634468	0.0055759581	0.0427452325	0.0113116585	-0.0081159248	0.0067996886	0.5076538095	0.1130835551	0.0084462122	0.0236672242		0.6663597198	6.86915757354E-005	5.01892775136E-006	1.43285168815E-005	0.6661922216	0.0001063746	-2.14156225456E-005	1.40297663969E-005
4	1.95		0.3793702247	0.001852682	-0.0001844959	0.0005349585	0.407756541	0.0016273225	-4.88080663501E-005	0.0006821698	0.4827390991	0.002124852	-0.0002059667	0.0004813117		0.1145803741	0.0198275431	0.003770521	0.0089325348	0.0794938698	0.0153516086	-0.0053525384	0.0100324313	0.6249554334	0.1042306494	0.0129934583	0.0371216953		0.6649330539	0.0002912762	3.50035035392E-005	0.0001019059	0.6648453606	0.000293571	-1.77017783449E-005	0.000048021
5	1.95		0.2287224459	0.0013946361	0.0001956936	0.0006005833	0.2635968137	0.0012275947	0.0007840831	0.0007314632	0.1627418472	0.0009524533	0.0001708136	0.0003636439		0.1090997907	0.0162868269	0.0003100939	0.0099269282	0.0669269159	0.0133860363	0.0003641342	0.0107491028	0.2671550747	0.0379070257	0.0004089188	0.020554903		0.661476859	0.0007292924	7.65034574616E-006	0.0003956513	0.6617432765	0.0005998819	-8.04094640798E-006	0.0001179494
6	1.95		0.1216339553	0.0048195959	-0.0015058571	0.0023964834	0.1538040179	0.0041990258	-0.0022623389	0.0025100176	0.0479342606	0.00186312	-0.0005896201	0.0008731961		0.1187308397	0.0651789088	-0.0133074561	0.0435228525	0.0769451105	0.0499235439	-0.0088549737	0.0409015649	0.1104564143	0.0581443605	-0.0113645385	0.0366549089		0.6470330618	0.0100586118	-0.0001849164	0.0067482066	0.6489910481	0.0071170474	-0.0006574436	0.0011465126
7	1.95		0.0595212945	0.0028972912	-0.0002481833	0.0017558645	0.0824254772	0.0027039034	0.0017006586	0.0019318876	0.0130155395	0.0006263995	-4.66216343411E-005	0.0003664015		0.0744113838	0.0337934207	0.0018227281	0.0271404759	0.0501410837	0.0319739371	-0.0060251968	0.0273153231	0.0253408585	0.0109903991	0.0005061953	0.0085830848		0.6129682985	0.0240517941	0.0048471773	0.0177344994	0.6148807569	0.0148163537	-0.0019740874	0.0022516465
8	1.95		0.0029858568	0.0021529989	0.0014429671	0.002030303	0.0214482801	0.0020638659	-0.002867072	0.0021422452	0.0003869712	0.0002606254	0.0001688409	0.000240942		0.0090839903	0.02630906	0.0266958767	0.026399952	-0.0058345826	0.0257781761	-0.0230345174	0.0269380464	0.0013986266	0.0030421129	0.0030723806	0.0030304752		-0.7125556637	3.8109057998	-0.7117758827	4.7933041434	0.1446830727	0.2405356855	0.0096163418	0.0242716657
10	1.95		0.0004156268	0.0018852534	0.0027876977	0.002004662	0.0051903788	0.0018660115	-0.0029396911	0.002048651	1.65092209872E-005	7.16942902373E-005	0.0001053671	7.57805582564E-005		-0.0081304192	0.0220744867	0.0024382323	0.0231026716	-0.0125148673	0.0220506174	-0.0031212867	0.0239774748	-0.000105449	0.000317364	3.45651744533E-005	0.0003320827		0.9707312808	27.0631188705	-3.3914054611	29.7067490942	0.0063673294	0.2687661751	-0.0058850578	0.0704498478
5	1.9		0.2086916198	0.0037726771	-0.000059179	0.0014247485	0.2400361366	0.0032899437	0.0019494834	0.0017090995	0.1143934147	0.0020099195	4.98413779744E-006	0.0006942034		0.1690005356	0.0521556747	0.0044189568	0.0302392148	0.1094437795	0.0405758702	-0.0162655924	0.031434729	0.2465951372	0.0737616578	0.0048473822	0.0392598533		0.657067136	0.0028799671	0.0001577775	0.0014985088	0.6581322637	0.0023147738	-0.0003689119	0.0004853661
6	1.9		0.0930382096	0.0087444255	0.0012074557	0.0036761424	0.1229975875	0.0076927488	0.008696629	0.0038889286	0.0269516639	0.0024956477	0.0003941197	0.0010020277		0.2016395829	0.1217217355	-0.0406852422	0.0846106585	0.141112315	0.0999767554	0.0154058578	0.0747486238	0.1004567766	0.0594473902	-0.0189903406	0.0394999189		0.6128752705	0.0347421002	-0.0119171753	0.0216749686	0.6224097908	0.0230220377	-0.0057149467	0.0038512201
7	1.9		0.0387899506	0.006598205	0.0008635763	0.0042396428	0.0564324277	0.0061750609	-0.0016304998	0.0042530075	0.0059385456	0.0010024789	0.0001266697	0.0006288561		0.0968201667	0.0879784576	-0.0570134745	0.0828013971	0.075918002	0.0817038028	0.0377637381	0.070474913	0.0161721516	0.0140984545	-0.0090372681	0.0130771712		0.4962004931	0.1616432345	-0.1043045014	0.1867321147	0.5077658699	0.0894912656	-0.0096650193	0.0167536018
8	1.9		0.0053110515	0.0015324959	0.000389409	0.0015082026	0.0178107256	0.0015204796	0.0001440558	0.0015262205	0.0004376806	0.0001239855	3.13102393648E-005	0.0001204485		0.0020732647	0.016669177	0.005447202	0.0181394135	-0.0004909084	0.016808535	-0.0101417925	0.0186230705	0.0001950026	0.0008619647	0.0002843732	0.0009379627		1.4154685539	7.281390529	0.6796115556	7.8761756614	0.2347999968	0.1065376733	-0.0174574721	0.0184719954
10	1.9		0.0045436254	0.0024418577	-0.0023440127	0.0021323722	0.0071730922	0.0024412209	0.0024370074	0.0021007502	0.0001048155	5.62591175009E-005	-5.38286003053E-005	4.89481368159E-005		0.0196441846	0.0280546387	0.0015584867	0.0265616082	0.0214585174	0.0275570644	-0.0031133025	0.0264749258	0.000106938	0.000148475	8.15791895559E-006	0.0001404936		-3.2252601829	9.6851904506	-0.3064732804	8.0671022307	-0.1136892263	0.2905768493	-0.0076489433	0.0412039975
12	1.9		0.0020710136	0.0016134921	0.0002877129	0.0015768629	0.0025956592	0.0016233095	-0.0001606892	0.0015659423	1.36363071763E-005	1.06210840385E-005	1.89140264269E-006	1.03687934106E-005		0.0027717355	0.0170024503	-0.003707139	0.0185594201	0.0043394817	0.0171454715	0.0038122412	0.0186348513	1.53387894334E-006	8.8311176973E-006	-1.92213909162E-006	9.64041690326E-006		0.3108338893	166.283911005	-25.1788999392	170.367289008	0.0437158472	0.1941621809	0.0060361654	0.0329599361
14	1.9		0.0003455861	0.001723939	0.0004206152	0.0017461614	0.0005702828	0.0017255483	-0.0003823504	0.0017481717	6.50835580869E-007	3.2453787558E-006	7.91529826575E-007	3.28616829674E-006		-0.0014987795	0.0191956737	-0.0003692342	0.0185883367	-0.0015274195	0.0192871217	0.0004630322	0.0185425739	-7.12214324297E-008	9.52076427668E-007	-1.67181167014E-008	0.000000922		-110.46768092	2799.54729874	-62.5535152277	2799.37592663	0.0183541103	0.2784965292	0.0048729528	0.056007052
2	0.2		0.584860712	0.0037986702	0.0001134443	0.0008281794	0.5854703723	0.0037539126	0.000115157	0.0008229567	0.0369174352	0.0002378635	7.18058874699E-006	0.0001298379		0.0884948369	0.0459577774	-0.0123199206	0.0129085828	0.0863737667	0.0452542304	0.0056908326	0.0094934265	0.000701538	0.0003699644	-0.000204658	0.0002302815		0.6661845001	0.0003475178	-0.0001856595	0.0002145552	0.6659777576	0.0003402876	-2.33948839052E-005	2.92686229973E-005
2	2		0.7052449595	0.0010044938	3.94672087029E-005	0.000213255	0.7096536237	0.0009651967	0.0001491722	0.0002725026	2.6941342502	0.0017919186	0.0001481395	0.0001485332		0.0223436638	0.0046652646	-0.0001167927	0.0014778761	0.0198812739	0.0042967758	0.0006093284	0.0019253377	0.1525496848	0.0308133014	0.0016448173	0.0044090239		0.6666401609	5.49753901901E-006	2.92172684903E-007	0.000000787	0.6665501925	2.32964965698E-005	1.25667958261E-006	2.30428096285E-006
3	2		0.5556639976	0.0010734309	-4.17758356472E-005	0.000308659	0.5711223176	0.0009806636	-0.000182654	0.0004284964	1.4151221197	0.0019458472	-0.0001476286	0.0002518373		0.0477787347	0.0075604878	0.0011727229	0.0031105917	0.0351714309	0.0065215406	-4.38665036979E-005	0.0037337144	0.5076371328	0.0737140672	0.0079284633	0.0142721153		0.6664475025	3.19228319702E-005	3.41322758713E-006	6.18174917294E-006	0.6662795785	5.66641846693E-005	3.96858783802E-006	8.2674945091E-006
16	2		3.65932599827E-005	0.0009576359	-0.0006715552	0.0009327817	0.0002339287	0.0009566049	0.000712968	0.0009338751	9.78363084435E-008	2.55469322503E-006	-1.79063626732E-006	2.48731719754E-006		0.0029440619	0.0102004963	-0.0017966864	0.0100684778	0.0026925058	0.0102616014	0.0008480325	0.0101730554	3.40770649404E-007	0.000001161	-0.000000208	0.000001146		-7.7726199597	134.21345117	6.6082007865	140.589148376	-0.0243083436	0.1778982118	0.0041766915	0.0268436118
20	2		7.24725336732E-006	0.0017380092	-0.000437705	0.001687796	2.61963694694E-005	0.0017359575	0.0004936827	0.0016882111	2.35929876866E-009	0.000000566	-1.42534827942E-007	5.49627255636E-007		0.0033818423	0.0183290008	0.0019337762	0.0183753738	0.0032141634	0.0184734529	-0.0008897507	0.0182270137	7.19095045496E-009	3.88767544625E-008	3.82337032362E-009	0.000000039		26.4656547897	312.9735525	-12.1476866379	313.438752603	0.0424694614	0.2173957218	0.0014338328	0.0476445252
24	2		0.0002670047	0.0014592401	-4.57904268422E-005	0.001517248	0.0002599757	0.0014677826	1.05118842382E-005	0.0015175376	1.06168222503E-008	0.000000058	-1.82080245872E-009	6.03297133605E-008		-0.0043163529	0.0158783919	-0.0013032711	0.0156646036	-0.0037132475	0.0161849321	0.0018795302	0.015637285	-1.43024322721E-010	6.02517573099E-010	-5.30102381665E-011	5.94405520974E-010		-11.8906500673	140.724957743	8.107517234	142.331013908	0.0191252424	0.2104996454	-0.0037084386	0.0352661756
28	2		-8.08371372364E-005	0.0025148935	0.0003896929	0.0025164019	-9.13873900622E-005	0.0025198412	-0.0003559825	0.002518439	-3.92466932762E-010	1.22098857875E-008	1.89196945948E-009	1.2217199615E-008		-6.72784909158E-005	0.0270443809	-0.0004925996	0.027458628	6.26234657753E-005	0.0271303702	0.0003503104	0.0274834488	-8.10883149929E-013	1.78491955705E-011	3.37013796676E-012	1.81225993781E-011		55.6873008118	43716.0348631	242.213091534	42373.8901601	0.0210410049	0.384025018	0.0008093717	0.0538371295
32	2		0.0001866307	0.0021080257	5.23145242713E-005	0.0021155384	0.00023599	0.0020967171	-0.0001231727	0.0021180994	1.10634687042E-010	1.24963617655E-009	3.10122192271E-011	1.25408957575E-009		-0.0003902562	0.0222297396	-0.0001560107	0.022016278	-0.0011084268	0.0219851769	-0.0008036349	0.0221492927	2.11695234841E-013	2.49976795558E-013	5.88157319242E-014	2.47576350829E-013		539.501915606	411924.291887	-15575.518945	421513.813028	0.0063511523	0.3463072636	-0.0069517813	0.0639012044
64	2		5.41573919786E-005	0.0009033554	-1.37829038955E-005	0.0008976994	5.51215308855E-005	0.0009034055	1.57274180346E-005	0.0008977799	1.58595396962E-018	2.64540836493E-017	-4.03617663321E-019	2.62884523995E-017		0.0006993133	0.0096019288	-0.0002455719	0.0096095717	0.0006956006	0.0096084819	0.0002112939	0.0095982453	3.09756408692E-021	5.2699516968E-028	-7.88314850125E-022	5.27414627011E-028		-63.5046040909	3466.0343285	-85.3458133427	3559.00809191	0.0038606998	0.1361789176	-0.0005977485	0.0186799163
3	2.475		0.6517245879	0.0004921761	-5.23506857879E-005	0.0001381822	0.6534769434	0.0004864113	0.0000403	0.0001477039	5.4286179153	0.0002374556	9.22166714574E-005	0.0003720177		0.0253879017	0.0026619057	-2.77896444733E-005	0.0010091962	0.0244405146	0.0026011332	4.72748477661E-005	0.0010723718	-0.0199139784	0.0047770325	-0.0004397267	0.0041294506		0.6666674683	0	-0.000000013	1.21607245824E-007	0.6665001155	1.54916282538E-005	5.02318586169E-008	4.80392888918E-007
6	2.625		0.5218789279	0.0003429993	2.2303227583E-005	0.0001624558	0.501613171	0.0003789059	1.7029290415E-005	0.0001185254	8.3956062858	0.0008951143	-0.0001201069	0.0003347116		0.0292419426	0.0021724551	0.000175034	0.0014158103	0.0414117102	0.0025859326	-0.0003877964	0.0011423022	1.1805214684	0.0889853115	-0.0019727686	0.0459841693		0.6666594376	0.000011173	-0.000000013	2.84170832726E-007	0.6662573414	2.19432943441E-005	-6.41155788475E-007	3.33541000909E-006
10	3.2		0.0073505222	0.0031602671	0.0014996987	0.0028805348	0.0058326558	0.0031435728	-0.0014343638	0.0028772012	11.9999178374	0.0004777352	2.02806651579E-005	4.06753042999E-005		0.0106963718	0.0325527071	-0.0013548789	0.034385216	0.010151719	0.0322807304	0.0013870776	0.0338986095	2.46640888731E-005	6.5862171796E-005	3.07483758893E-006	0.000068624		0.6666666666	3.31760521309E-006	5.6313161834E-012	1.24104584865E-010	4.92925816312E-005	0.4792236018	0.0005520848	0.0367396843
14	2.475		0.3547752269	0.0018475884	-0.0002364157	0.0007399777	0.410057434	0.0015148251	0.0002534218	0.0010452571	2.8524406542	0.0064777937	-0.0001448275	0.0042317343		0.0571575022	0.0151730319	-0.0007721044	0.0086878263	0.0239746623	0.0108574267	-0.0007780145	0.0101173454	6.7230128499	3.488393628	0.5706692108	2.8589131774		0.6665132971	8.01563549557E-005	1.23274972214E-005	6.35236405909E-005	0.6657523346	0.0002115944	-1.77375009921E-005	8.46082801448E-005
4	2		0.399185696	0.0014691655	2.54799123715E-005	0.0004631332	0.4288484708	0.0012908306	-0.000093009	0.000605616	0.6250293906	0.0020139159	-1.07934159566E-005	0.0004549163		0.0904194684	0.0136394266	0.0032602453	0.006648555	0.060442261	0.0108407922	-0.002194853	0.0075140802	0.7173978208	0.1020903922	0.0143309368	0.036334698		0.6654781158	0.0001699543	2.23831034078E-005	6.0105719217E-005	0.6653457549	0.0001813717	4.72873778441E-006	3.14585775613E-005
24	2.625		0.1189556906	0.0027466421	-0.0006608867	0.0029487667	0.0265843518	0.003243259	0.0005421981	0.0024115325	11.9553559288	0.0038392858	-0.000477269	0.0024549861		-0.00904829	0.0332248933	2.65338736003E-005	0.0313837339	0.0369674685	0.0327007252	-0.0002861967	0.0313679018	1.6405738816	1.0351589575	0.009488997	0.9018599219		0.6666654213	0.000003522	7.19026656413E-009	6.8453972907E-007	0.6370845996	0.0110149118	0.0002692795	0.0045125197
2	2.05		0.7104842304	0.0017703096	-0.0001643945	0.0004633767	0.7145103037	0.0017089805	0.0007044431	0.0005385016	2.9496880367	0.0030427279	0.0006809703	0.0003725654		0.0167930617	0.0079337516	0.0007570506	0.0023667611	0.0151326096	0.0072531196	-0.0006580746	0.0029357713	0.1098934069	0.0469658255	-0.0021748499	0.0073893097		0.6666509955	6.99272613559E-006	-0.000000337	1.10189869951E-006	0.6665782643	3.82923931326E-005	6.02113839029E-008	3.80634444135E-006
3	2.05		0.5700130547	0.0011298548	-2.30420975435E-005	0.0003237051	0.5846164024	0.0010338728	-0.0005362225	0.000437118	1.6754546847	0.0022228593	-0.0003882463	0.0002506463		0.0384201123	0.0072030596	0.0026473505	0.0030876017	0.0287813168	0.0060496857	-0.0032607893	0.0037656689	0.4831124539	0.0849018167	0.0067394427	0.014735655		0.6665182012	0.000026259	2.14818779825E-006	4.57587019734E-006	0.6663699239	5.13152876525E-005	-3.32219180986E-006	8.51886461335E-006
4	2.05		0.4248976054	0.0014158274	-0.0002211733	0.0004494286	0.4544862753	0.0012379963	0.0003201468	0.0006035348	0.816546637	0.0022757195	-8.69614355132E-005	0.0004816914		0.0754233213	0.0128234946	-0.0012475185	0.0061943851	0.0488869771	0.009991557	0.004106191	0.0071359304	0.829647628	0.1331588424	-0.0043096366	0.042267698		0.6658570531	0.0001303831	-4.08732155926E-006	4.11941061335E-005	0.6656916925	0.0001521728	2.23098652603E-005	2.57307491976E-005
5	2.05		0.2810192666	0.0013367379	0.0005591148	0.0005113817	0.3227906121	0.0011440764	-0.000523518	0.0006457711	0.3381367273	0.001479132	0.0005230961	0.000458793		0.1038945809	0.0146468679	-0.005397848	0.0079744453	0.0607488617	0.0112983762	0.0069496541	0.0084877625	0.674105992	0.0886330439	-0.025966931	0.0398978472		0.6636029566	0.0004061182	-0.0001238933	0.000180099	0.6637357294	0.0003577432	3.99022978519E-005	6.13647260391E-005
6	2.05		0.1598769985	0.0038216166	0.0006573543	0.0017381356	0.2054700919	0.0032357706	0.0002193854	0.0021096195	0.1183566826	0.0026949822	0.0004402153	0.0010941759		0.1250946957	0.0477596967	0.008684103	0.0288747717	0.0650084242	0.0367431739	-0.0122602903	0.0296548654	0.3932784748	0.1404162932	0.0200305195	0.0766817363		0.6545452821	0.0043786842	0.0003757562	0.0023557601	0.6564495821	0.0030477889	-0.0002893811	0.0005808098
7	2.05		0.0743741377	0.0034368378	0.0005777767	0.001999897	0.1149070756	0.0030337875	0.0018118743	0.002420746	0.033823061	0.0015142719	0.0002749077	0.0008205972		0.0905378248	0.0389482506	-0.0411324697	0.0376414317	0.0387525611	0.0328110216	0.0356828014	0.03844934	0.1314622368	0.0525859324	-0.0519097437	0.0476989574		0.6260488263	0.0165590202	-0.011120265	0.0142639618	0.6344793267	0.0094254266	-6.2124178877E-005	0.001971878
10	2.05		0.0058633366	0.0022067936	-0.0010290022	0.0020919666	0.0177519128	0.0021298719	0.0015240437	0.0021298099	0.0006222496	0.0002292363	-0.0001048698	0.0002137118		0.0078622784	0.0257533648	0.0046128274	0.0268797328	4.20611857605E-006	0.025083163	-0.0047375826	0.0268078874	0.001096553	0.0027393217	0.000505811	0.0028522078		1.8836367849	10.6624188624	-1.5131007239	8.5009988362	0.1491707128	0.2552316476	-0.014205404	0.0299869785
5	2		0.2503841614	0.001724428	-0.0002196646	0.0006240994	0.2896639122	0.0014865569	0.0014592681	0.0007858281	0.2315995542	0.0015083113	-6.02055134821E-005	0.0004625948		0.1372710611	0.0222774165	0.0022244156	0.0113887915	0.0845838432	0.0171883951	-0.0057285773	0.0120592258	0.5478903038	0.0847375861	0.0057710661	0.0367678398		0.6613667596	0.0008253854	7.18632261647E-005	0.0003501119	0.661880756	0.0006870697	-9.51706949646E-005	0.0001088747
6	2		0.1364207417	0.0039114427	0.0002421614	0.0017915926	0.175233316	0.003381382	0.0005818107	0.0021866072	0.0735974277	0.0020517574	0.0001462222	0.0008628399		0.1364013216	0.0484568314	-0.0026166578	0.0333859303	0.0750570926	0.0384425212	0.0050379051	0.036494797	0.2347303655	0.0794707837	-0.0025648908	0.0505831467		0.6485882659	0.0061940835	-0.0002325128	0.0039537896	0.6515989617	0.0042727114	6.92289004263E-005	0.0012203189
7	2		0.0470107246	0.0037104993	0.0030905868	0.0024189629	0.0815102708	0.0035243844	-0.0037291525	0.0027525823	0.0148936687	0.001144256	0.0008970881	0.0007106693		0.0570344407	0.0393244553	-0.0115377021	0.0325133461	0.0349030919	0.0380509717	0.0098163408	0.0358808779	0.0405915011	0.0257643704	-0.0073362324	0.0206256488		0.5966673362	0.0476820178	-0.0270061075	0.0366198958	0.6069280079	0.0202909877	-0.0002014233	0.0030316909
8	2		0.0255666287	0.0023322571	0.0002200026	0.0018969135	0.0469240098	0.002213699	0.00185911	0.0020204068	0.0047129984	0.0004226891	4.48186252165E-005	0.000333654		0.0280442836	0.0256578598	0.0088703019	0.0254219484	0.0124661655	0.0252777815	-0.0165867958	0.0256634829	0.0082154179	0.0066127215	0.002254331	0.0064847311		0.6087593372	0.1372665652	0.0279290438	0.1114460884	0.5385894513	0.0385231867	-0.0102898225	0.0053066376
10	2		0.0001656755	0.0018740927	-0.0003535291	0.0018213253	0.0074984088	0.0018413161	0.0004590446	0.0018413279	1.31855309332E-005	0.0001177436	-2.19114989583E-005	0.000113263		0.0035701609	0.0216649072	0.0076551718	0.0209280194	-0.000000792	0.0219362503	-0.0012255628	0.0203561673	0.0001895342	0.0008473528	0.0002984906	0.0008175634		-3.3138133956	54.6036899574	-7.4080846634	54.0010687432	-0.0880930155	0.4129048168	0.0202966957	0.0771416781
12	2		0.0005257099	0.0019921213	-0.0001074951	0.0021128987	0.0029496648	0.0019873055	7.4016847146E-006	0.0021158173	1.16289150806E-005	4.35979086377E-005	-2.36582400411E-006	4.60697906666E-005		-0.0064611092	0.0222946608	-0.0030265024	0.0214327362	-0.0068716915	0.0221920891	0.0018053191	0.0214961747	-3.46387514241E-005	0.0001276174	-1.72908019268E-005	0.0001227177		-6.4752876928	80.2369563172	-4.7879493501	78.0397262874	0.0060455839	0.2750568179	-0.0003524771	0.0273913603
14	2		-0.0010121226	0.002096243	0.0011833438	0.00211012	-0.0001648727	0.0020975145	-0.0011767531	0.0021433221	-7.72455112842E-006	1.60102923588E-005	9.02582282017E-006	1.60955544767E-005		-0.0007825107	0.0224374185	0.0073086185	0.0231291896	-0.0026042196	0.0228984313	-0.009497457	0.0235898716	-5.28838818927E-007	1.82998057954E-005	5.97587242863E-006	1.88636672155E-005		-2.1391545765	140.888451357	-15.1912672303	158.743977419	0.040394256	0.3012978587	-0.0248083215	0.1129144818
3	0.2		0.344163563	0.0060618094	-0.0019145543	0.0016843984	0.3445845296	0.0060329156	0.001681692	0.0016379542	0.0026929536	4.75184909043E-005	-2.70556181243E-005	2.42426665061E-005		0.2520199366	0.1202847757	0.0166672894	0.0413088589	0.2505698574	0.1196336512	-0.0113016841	0.0401811009	4.70465576761E-005	2.24373746404E-005	5.31493508864E-006	1.39892084661E-005		0.6621284787	0.0028201504	0.0008298761	0.0017013966	0.6606625236	0.0027622351	5.7108637807E-005	9.41332450794E-005
16	0.2		1.77318263258E-005	0.0007878931	-0.0001415897	0.0007818644	1.77318263255E-005	0.0007878931	0.0001415897	0.0007818644	1.46687457772E-020	6.51791186179E-019	-1.17521099716E-019	6.48956869841E-019		0.0008682947	0.0084393568	-0.0003908887	0.0084924252	0.0008682947	0.0084393568	0.0003908887	0.0084924252	2.87454093143E-023	9.27166036251E-032	-2.28772110745E-022	9.3299061671E-032		52.1950395449	4724.48573527	-137.744745571	4777.22663919	0.006073978	0.1180878465	-7.25380790968E-014	1.20081962796E-012
2	2.1		0.7137034966	0.0015149574	7.26531012784E-005	0.0003181918	0.7174703527	0.0014624733	-4.43308978938E-005	0.0004137625	3.217735976	0.0025802933	-0.000033036	0.0003624255		0.0234277786	0.0074401836	0.0014174906	0.0021018522	0.021012031	0.0069446089	-0.0020060744	0.0026615363	0.1446887814	0.0430349442	-0.0061147155	0.0085597035		0.6666491376	5.38490938144E-006	-7.66500586389E-007	1.07514755189E-006	0.6665467256	3.64117929349E-005	-1.65331387276E-006	3.17126515299E-006
20	0.2		-9.41398828864E-005	0.0006645699	-9.30573741226E-006	0.0006585938	-9.41398828873E-005	0.0006645699	9.30573741226E-006	0.0006585938	-7.10863635938E-024	5.01826847775E-023	-7.03162490002E-025	4.97647913658E-023		0.0010039934	0.0070380432	-9.27832491335E-005	0.00710304	0.0010039934	0.0070380432	9.27832491335E-005	0.00710304	-1.38933929211E-026	8.0315419183E-040	-1.37246014471E-027	8.10572822946E-040		81.2122043744	1963.88017578	-80.1753027271	1984.84922131	0.0098384944	0.1009775481	0	0
3	2.1		0.5837765796	0.0006745035	-5.73285228731E-005	0.0001693501	0.5974257188	0.0006191832	-4.29018288776E-005	0.0002375764	1.9744879994	0.0013763974	-0.0001308136	0.0001186465		0.0452005793	0.0047273432	0.0003563827	0.0016211445	0.0346700607	0.0040192107	-0.0008342432	0.0021046881	0.6018845941	0.0595411677	-0.0022020676	0.006958591		0.6665336594	1.23177725031E-005	-0.000000485	1.54514160844E-006	0.6663389327	3.23774493313E-005	-1.9802646648E-006	4.07867800933E-006
16	2.1		4.03474471362E-005	0.0011753095	-0.0012060558	0.0012236902	0.0014987498	0.0011791147	0.0011856851	0.0012427869	0.000000552	1.55440701464E-005	-1.59156377805E-005	1.61478241612E-005		-0.0044918614	0.0131260168	0.0019935544	0.0123785008	-0.0059680176	0.0131870621	-0.0028815965	0.0125545017	-1.18470745845E-005	3.66418709671E-005	5.53336909678E-006	3.45688068493E-005		-15.4645499704	94.0209983673	5.8602201607	95.2602666106	0.0519145475	0.1403570272	0.0018332879	0.0433130655
20	2.1		1.13060518015E-005	0.0011220597	-7.94190749653E-005	0.0010961892	0.0002841125	0.0011225241	1.68091108229E-005	0.0011099414	2.74752474536E-008	2.7005522957E-006	-1.91090822397E-007	2.63721383744E-006		0.0024652836	0.0115533718	-0.0004077837	0.0115895894	0.001206734	0.0116589947	0.0006962527	0.0116988655	2.90529317168E-007	0.000001338	-4.76452255876E-008	1.34212412964E-006		-19.1359434112	527.882453341	-51.3281624157	542.793302679	0.0067416039	0.1447843693	0.0058873992	0.0291051062
24	2.1		6.42601215986E-005	0.0019434645	0.0002571301	0.0019177242	-6.22769891156E-006	0.0019495147	-0.0002168097	0.0019147003	2.81615704543E-008	8.51874573464E-007	1.12699743723E-007	8.40530013476E-007		0.0015177523	0.0213219896	-0.0006791282	0.0202291663	0.0020544077	0.0213201775	-0.0004562182	0.0202600618	7.09170002011E-009	9.83120265098E-008	-2.9123605395E-009	9.32730359809E-008		-118.321628317	4091.70022914	61.341557324	4300.95444853	-0.0224532576	0.3087554554	0.0050791491	0.0400983248
28	2.1		-0.0001669301	0.0029499441	0.0004257304	0.0029267936	-0.0002063379	0.0029483678	-0.0004137703	0.0029345321	-1.3327656169E-008	2.35522816274E-007	0.000000034	2.33671491451E-007		0.0009208345	0.0319200678	-0.000526403	0.0325081313	0.0005509069	0.0315487889	-0.0003479422	0.0328897165	1.38587932495E-010	5.6971117716E-009	-2.75707532016E-011	5.80206742901E-009		773.245313801	23174.2089542	55.8240481849	24942.7509297	0.0138980512	0.4106325457	-0.0083376303	0.1055604098
32	2.1		0.0002427245	0.0018813012	0.0001437631	0.0018694619	0.0002644042	0.0018802961	-0.0002160959	0.0018702364	3.52991858326E-009	2.73595448021E-008	2.09072356657E-009	2.71873004946E-008		0.0007145268	0.0204400279	0.0019034052	0.0201775427	0.0006070824	0.02045323	-0.002448539	0.0201175348	1.1732057385E-011	1.383348147E-010	1.69653970051E-011	1.36558360631E-010		15.8960277594	908.477376573	-26.1086019974	889.369198479	-0.0262513432	0.2997967381	-0.0017860024	0.0510633077
64	2.1		0.000094574	0.0020209537	-0.0001055717	0.0020472283	0.000051174	0.002016241	8.27021475074E-005	0.0020524161	1.66682770121E-015	3.56184604402E-014	-1.86066046328E-015	3.6081540022E-014		-0.0014924916	0.0222089729	-0.0017877139	0.0221686806	-0.0020551157	0.0223016577	0.0014451825	0.0222247323	3.25550174305E-018	4.41515598444E-022	-3.63414384858E-018	4.40714512265E-022		71.235750937	1397.78417471	9.0871685587	1437.81424784	0.0119303247	0.3091800826	-0.0018832056	0.1352652225
3	2.45		0.6502607337	0.0005994362	4.32553360696E-005	0.0001569372	0.652873572	0.0005888805	-8.4495889474E-005	0.0001751089	5.1500298589	0.0004389992	-0.0001771119	0.0004175439		0.0264982522	0.0033187293	-0.0002872058	0.0012041359	0.0250294189	0.0032096422	0.0001710784	0.0013221689	0.0116570525	0.0072015402	0.0019649908	0.006971882		0.666666521	1.35866852428E-006	6.41725365084E-008	2.28111254942E-007	0.6664953515	1.98291142978E-005	-3.19817936343E-007	0.000000854
6	2.65		0.509862633	0.0003770222	6.99811077483E-005	0.0001912862	0.4839343794	0.0004263703	-3.08671545265E-006	0.0001320763	8.9304531758	0.0010482921	-0.0001688082	0.0003250253		0.029438662	0.0024934202	-0.0004705188	0.001725265	0.0458565007	0.0030993105	-0.0001893466	0.0013430753	1.8326910073	0.1236789301	-0.0013829744	0.0517621081		0.6666567238	0.00001042	-7.06915338493E-009	2.82153086372E-007	0.6662011611	2.89411241159E-005	-3.23965731378E-006	4.9104322987E-006
10	2.525		0.4703578865	0.0003282587	4.90448300998E-005	0.0001387859	0.4707550998	0.0003261972	-4.8548349481E-005	0.0001395169	5.967189093	0.0010942322	-0.0001367834	0.0005681898		0.0336662803	0.0021519007	0.0001246171	0.0012783358	0.0334493206	0.0021455336	-0.0001328414	0.0012827874	-1.2199795536	0.0663627825	2.33823757517E-005	0.0022680094		0.6666756549	0.000017883	-6.00122545024E-010	1.71125150211E-008	0.6661854216	4.19394675267E-005	-5.21534828189E-008	1.21677169691E-007
14	2.45		0.2722891218	0.0039498785	0.0002100238	0.0017377054	0.3624457004	0.0029266961	0.0010830967	0.0024742099	1.6158634591	0.0152468499	0.0011418206	0.0074562385		0.0786595077	0.0399994767	0.0049046638	0.0250044665	0.0152783233	0.0265245838	-0.0042518199	0.0253018337	15.4847491608	11.7723424695	-0.8568483779	6.329536508		0.6655853113	0.0007546553	-6.92416876066E-005	0.0004208889	0.664982202	0.0007477531	-5.91078309694E-005	0.0002973703
24	0.2		1.25078231552E-005	0.0005012783	3.02246720356E-005	0.0005015927	1.25078231553E-005	0.0005012783	-3.02246720354E-005	0.0005015927	8.61208298667E-029	3.45146892146E-027	2.08135319249E-028	3.4541015399E-027		-6.95332127569E-005	0.0053369833	-0.0004909062	0.0053282086	-6.95332127569E-005	0.0053369833	0.0004909062	0.0053282086	1.68225083189E-031	6.07318639263E-048	4.06459144795E-031	6.06319282927E-048		36.7857920074	3395.25632472	-82.2026328364	3532.42661982	0.0095153551	0.0766457426	0	0
4	2.1		0.4494816228	0.0011576217	-0.0001562613	0.0003402	0.4782675777	0.0010043753	0.0003872939	0.0004785046	1.0587309707	0.0021560746	-3.49457041695E-005	0.0003666153		0.0706648006	0.0100508148	0.0009044763	0.0042048726	0.0450067639	0.0075902384	-0.0026760377	0.0054046052	1.0443496125	0.1404340704	-0.0020021886	0.0331585298		0.6660637679	8.14714074417E-005	-1.0836009254E-006	1.91564093353E-005	0.6658686405	0.0001045924	-1.30304678142E-005	1.97577918861E-005
24	2.65		0.0654539317	0.0018149008	-9.04408416019E-005	0.0017404437	0.0076536222	0.0019196469	-3.71101516485E-005	0.0015532179	11.9928097978	0.0012206938	4.20252596967E-005	0.0008969128		0.00512649	0.019269634	-0.0054234156	0.0204347884	0.0246439162	0.0187275949	0.0040502855	0.0198651978	0.3180348949	0.1718070854	0.0306008105	0.173988667		0.6666664267	2.07644234093E-006	2.30789436841E-008	1.31276787749E-007	0.5630647013	0.0248033952	0.0001696913	0.0089523189
2	2.15		0.7161064533	0.0013452681	0.0001043046	0.0002411945	0.7195353243	0.0013022892	-0.0003251901	0.0002962635	3.5010594112	0.002096571	-0.0003711515	0.0003125571		0.0282226127	0.0073021901	0.0013392456	0.0018621764	0.0259127698	0.0068926624	-0.0013846302	0.0021743771	0.1441095485	0.0356033584	-0.0042683776	0.0075020439		0.6666519576	3.54316344761E-006	-0.00000045	7.96373966363E-007	0.666524291	3.58092469299E-005	-1.53743386553E-007	2.01087583121E-006
3	2.15		0.5968906123	0.0012247348	0.0001933301	0.0002990038	0.6093198955	0.0011398081	-0.0002690551	0.0004056129	2.3147091934	0.0025338753	-6.4566493465E-005	0.0002165263		0.0398857421	0.0077352715	0.000543338	0.0030409695	0.0320836493	0.0067340362	0.0002657686	0.0038873114	0.5450192939	0.0978806968	0.0073627001	0.0120832107		0.6665789893	1.58861598712E-005	1.20405956667E-006	1.95576232891E-006	0.666385211	5.21984129388E-005	3.35690766919E-006	6.30444484576E-006
4	2.15		0.4775162903	0.000715581	5.64108037204E-005	0.0002097927	0.5043284315	0.0006268197	-0.0001058342	0.0003032361	1.3716339542	0.0014934667	-3.18487271373E-005	0.0002155457		0.0598160906	0.0056142538	1.68226763892E-005	0.0024310816	0.0384482583	0.0044483905	0.0003511567	0.0029888983	1.1194478922	0.0976640236	-0.0005480273	0.0209994655		0.6662809462	3.3785122502E-005	-7.8598149209E-008	7.23214743238E-006	0.6660569516	5.27800980559E-005	1.79721818638E-006	9.33118998311E-006
5	2.15		0.3480104614	0.0013973987	3.34685764872E-005	0.0004899594	0.3921896675	0.0011637268	0.0004091836	0.0006949732	0.7090647679	0.0024127429	0.0002156431	0.0005750785		0.0844327126	0.0134510603	0.0002923593	0.0066741862	0.042953563	0.0099188153	-0.0019033934	0.0080839392	1.3548992064	0.197142794	-0.0130368292	0.0690377033		0.6652679763	0.0002023261	-1.56216229804E-005	7.14610985361E-005	0.6651772182	0.0002093157	-2.18979252692E-005	5.1082366886E-005
6	2.15		0.2263931355	0.0029009303	-0.0003133477	0.0012593085	0.2835573453	0.0024032733	-0.0008886916	0.0016434832	0.3181597008	0.0036837335	-0.0005603166	0.0012715393		0.102491772	0.0303953202	0.0034627686	0.0207111638	0.0461422288	0.02316068	-0.008986662	0.0218854331	1.0769792013	0.2938353382	0.0159321225	0.1596304475		0.6620935656	0.001255136	7.01377291509E-005	0.0006659636	0.6626003304	0.00099075	-0.0001235657	0.0002220343
7	2.15		0.1354695	0.0013544223	-0.0010810715	0.0007362896	0.1933539039	0.001167317	0.0001021184	0.0008451727	0.1293657406	0.0012114968	-0.0009312856	0.0005749724		0.0710356801	0.0148172626	0.0011289766	0.0103363372	0.0356356013	0.0117619094	-0.0003674332	0.0105902378	0.4378107189	0.0819232612	0.0071085042	0.0508972174		0.6570884837	0.0017625868	0.0002145583	0.0010992021	0.6585478226	0.0011515917	9.21773233956E-005	0.0001977778
8	2.15		0.0575934942	0.0032111476	-0.0022210192	0.0019623581	0.1119588586	0.0027662823	0.0007877891	0.0022585649	0.0378816367	0.0019765425	-0.0013025769	0.0011008149		0.0843248106	0.0398529228	-0.0109322582	0.0325437883	0.0332985655	0.032810166	0.0047632388	0.0338208681	0.2814781591	0.1191196882	-0.0299911279	0.0893927506		0.6107326036	0.0253097197	-0.0018638626	0.0183037135	0.6291519418	0.0110233451	0.0007098179	0.0025095757
10	2.15		0.007770054	0.002929686	-0.0007529582	0.0024824202	0.0402432859	0.0027591327	0.0008759548	0.002599721	0.0024874983	0.0008363488	-0.0002038697	0.0006794918		0.0228354414	0.0358769029	0.0158908026	0.0317782701	0.008058782	0.0325585419	-0.0141698938	0.0335143641	0.0224358541	0.0286320682	0.0120140389	0.0248659212		-1.5586838917	2.6566254652	0.4081098203	2.3855365415	0.3696382869	0.1312824982	-0.0169692117	0.0318310747
28	0.2		-2.40653042387E-005	0.0006958899	1.12630894158E-005	0.0006935629	-2.40653042383E-005	0.0006958899	-1.12630894158E-005	0.0006935629	-1.51055289255E-032	4.36801925221E-031	7.06998866255E-033	4.35353229551E-031		0.0003694595	0.0073389681	8.53933546967E-005	0.0074120855	0.0003694595	0.0073389681	-8.53933546967E-005	0.0074120855	-2.95038095011E-035	8.09641563154E-056	1.38082435243E-035	8.17708285695E-056		769.114719242	27673.1776889	-88.9705812807	27939.0325587	0.0004892456	0.1053410361	0	0
5	2.1		0.3158489346	0.0015579293	0.0004444577	0.0006298443	0.3591135341	0.0013228171	-0.0008063553	0.0008153919	0.4942456502	0.0021782152	0.0004699718	0.0006529476		0.0773396631	0.0145155082	-0.0030086442	0.0091333424	0.0413269052	0.0107772273	0.006350689	0.0103735454	0.8234734018	0.1412180742	-0.0206942633	0.0651153335		0.6649343627	0.0002978129	-5.31709144931E-005	0.0001359671	0.6649194857	0.0002776759	0.00004414	5.97763486642E-005
32	0.2		-2.03148938419E-006	0.0004990595	-8.48485906459E-005	0.0004967497	-2.03148938416E-006	0.0004990595	8.48485906459E-005	0.0004967497	-1.16235355071E-037	2.85559509541E-035	-4.85502096853E-036	2.84239444961E-035		0.0005162811	0.005285052	0.0006121923	0.0053035416	0.0005162811	0.005285052	-0.0006121923	0.0053035416	-2.27024450135E-040	5.53720037985E-064	-9.48242924632E-039	5.55657285035E-064		39.8851406248	1355.78896789	58.4805774381	1385.58497046	0.0061842438	0.0739296371	0	0
6	2.1		0.1894708057	0.0029155275	0.0004960064	0.001207353	0.2413890381	0.0024274552	-0.0003589753	0.0014608509	0.1930658267	0.002782304	0.0004324318	0.0009838108		0.1313316714	0.0361631545	0.0038281972	0.0215713932	0.0700881104	0.0264554984	-0.004661248	0.0213641863	0.7582728577	0.1948202466	0.0186187411	0.101356797		0.6578251542	0.0023143724	0.0002072152	0.0011634311	0.6593684547	0.0016903628	-6.69317056855E-005	0.0002914485
64	0.2		4.92892839654E-005	0.000674711	3.19288459896E-005	0.0006739372	4.92892839654E-005	0.000674711	-3.19288459896E-005	0.0006739372	1.34481571468E-068	1.84088872911E-067	8.71151275029E-069	1.83877765804E-067		0.0001273455	0.0072110224	-0.0005132989	0.0071269101	0.0001273455	0.0072110224	0.0005132989	0.0071269101	2.62659263303E-071	3.43555059017E-128	1.70146578647E-071	3.39547710862E-128		82.1972796768	14925.4059229	535.690373555	14793.2399658	0.0025509329	0.1020000369	0	0
7	2.1		0.1002394883	0.0026384555	-0.0001795643	0.001411496	0.1496359549	0.002263517	0.0002477846	0.0015917874	0.0659293772	0.0016570765	-8.43552888784E-005	0.0008034159		0.0981104326	0.0314100537	0.0072222755	0.0235069685	0.051131479	0.0249571863	-0.0020016154	0.022842008	0.2904346703	0.0854717774	0.0204143035	0.0586499194		0.6415210824	0.007216275	0.0013226862	0.0052160834	0.6473947271	0.0042410349	0.0002821765	0.0007593952
2	2.55		0.7318767011	0.0006234784	-2.77186079531E-005	0.0001385299	0.731637031	0.000624753	-6.3142559353E-006	0.0001350244	6.1713085547	8.49037985384E-005	7.02050541771E-005	0.0003120622		0.0208355975	0.0029978619	0.0001813809	0.0009064136	0.0209783203	0.0030161414	-1.41502595307E-005	0.000881513	-0.0032968035	0.0014749922	9.25328936385E-005	0.0005366495		0.6666670158	2.16636441295E-006	3.14581173217E-009	1.83459340157E-008	0.6665598731	1.46396660191E-005	4.20582222151E-007	4.95571975929E-007
8	2.1		0.0455887976	0.0024612926	0.0006134644	0.0016888759	0.0855702373	0.0022727802	0.0014912554	0.0020179615	0.0194235726	0.0010020436	0.0002629901	0.000645468		0.0514664061	0.0269943	0.0064964366	0.0253203644	0.0175537552	0.0264224885	-0.0096930202	0.0273294059	0.0754937159	0.0352398415	0.0071485202	0.0314491163		0.6018379078	0.0339063705	0.0158086589	0.0301159514	0.6156624124	0.0147949687	-0.0037681404	0.0031678208
4	2.425		0.5895444651	0.0004055212	8.12962199281E-005	0.0001168284	0.5971703999	0.0003868777	-0.0001237629	0.0001427674	4.443165784	0.0005698212	-0.0002510412	0.000321613		0.0344787192	0.0025374329	-0.0004118106	0.0010215709	0.0295700111	0.0023232981	0.0005926686	0.0011911939	0.20862924	0.0210002077	0.0053011774	0.0160801106		0.6666600232	5.87850756636E-006	1.76115905338E-007	5.29640778647E-007	0.6664020798	1.81187771793E-005	6.84753253034E-007	1.35244100229E-006
10	2.1		0.0112321199	0.0021643682	-0.0001736283	0.0017916759	0.0305464381	0.0020863243	-0.0005975727	0.0018291007	0.0019936108	0.000372556	-3.08669044531E-005	0.0003004616		0.024844637	0.024521658	-0.0035410452	0.0217513945	0.0169711343	0.0237199487	0.0013732918	0.0213664903	0.0081802359	0.0071299562	-0.0010530025	0.0062803497		0.0497279055	0.7956805645	0.1933122234	0.7831247272	0.3395787226	0.1135344117	0.0095793657	0.0094707393
7	2.75		0.3632063417	0.0006773653	0.0002148099	0.0004764644	0.2951077905	0.0008527475	1.18577822897E-005	0.0003218012	11.1156972199	0.0020090409	-0.0002581314	0.0005073296		0.0295580435	0.0058760909	-0.0007640644	0.0052637395	0.0795396921	0.0084237259	-0.0001579935	0.0044033888	3.4067953398	0.3301204171	-0.0444461559	0.115827957		0.6666564131	7.33246155518E-006	-1.33634549895E-007	3.49111282614E-007	0.6649702313	0.0001579461	-1.06478024566E-005	4.53626757634E-005
12	2.1		0.0010697814	0.0017441266	-0.000555377	0.0015505454	0.0093333439	0.0017207558	0.0007418359	0.0015652352	8.22658031812E-005	0.0001272202	-3.98229327192E-005	0.0001117786		0.0140590014	0.0183459576	0.0075132482	0.0185750158	0.0112650573	0.0180730614	-0.0052415411	0.0186257734	0.000976395	0.0011598845	0.000470752	0.001172052		-0.0118894989	9.0360603812	0.5658143985	9.6009594811	0.0068329297	0.2387067652	0.0007727365	0.0444825043
12	2.55		0.4513381242	0.0007241959	8.22792942887E-005	0.0003740352	0.4326829251	0.0007809542	-6.49814106795E-005	0.0003054737	7.3287663198	0.0013528425	-6.27041090169E-005	0.0015240057		0.0301608176	0.0049254239	-0.0005720782	0.0034174198	0.0405352669	0.0056195773	0.0002658093	0.003002152	-0.461976893	0.9143579159	-0.1826151801	2.5612016957		0.6666686757	9.56221703259E-006	-7.77381828294E-007	1.06677057299E-005	0.6660843996	6.89541276362E-005	-2.30552861524E-006	1.07323144988E-005
14	2.1		2.04603362719E-005	0.0014686701	0.0002403076	0.0014671955	0.0034760288	0.001447569	-0.0003278707	0.0014796955	9.29080542885E-007	4.55719498503E-005	7.37585990741E-006	4.52976254965E-005		0.0001137084	0.0168809975	0.0075675947	0.0151138255	-0.0024700891	0.0166320159	-0.0066020861	0.0151552728	9.16891418084E-006	0.0002263652	0.0001017848	0.0002027388		18.8381163443	79.9956308895	2.3847786883	82.3597437579	-0.0405708539	0.2392288871	0.0121469163	0.0469651992
4	0.2		0.1868498486	0.0045537926	-0.0010017697	0.0020151539	0.1869081775	0.0045529328	0.0010726872	0.0020083792	0.0001631301	3.97612944342E-006	-1.33256745745E-006	2.64686895495E-006		0.1860383381	0.0620083359	0.0293805567	0.0465316179	0.1862556171	0.0620175411	-0.0294169265	0.0464772765	8.72748671437E-007	2.05242302971E-007	1.33304415285E-007	2.1356445673E-007		0.6565683839	0.0049159786	0.0031282381	0.0052275919	0.6497667662	0.0045743023	-2.01543475279E-005	5.85514234471E-005
16	2.425		0.1226014259	0.0024781384	-2.95023138504E-005	0.0014549038	0.2491122147	0.0018924316	0.0010727118	0.0018615163	0.4357371503	0.0072385239	0.0009980637	0.0045358221		0.0619868747	0.0266863226	-0.0051213665	0.0195750422	0.0017875458	0.0191875827	-0.003986505	0.0202798025	7.843592194	12.387718447	-2.508010259	10.4422556323		0.6610504143	0.0044609151	-0.000030049	0.0039109996	0.6623701739	0.0014154061	-0.0003712985	0.0007637419
2	2.2		0.7189043503	0.0007597242	-1.43244176693E-005	0.0001827392	0.7219589031	0.0007410612	5.42501541974E-005	0.000209029	3.7996545011	0.0010963168	5.40893212702E-005	0.000264469		0.0191136407	0.003377332	0.0014365014	0.0011490971	0.0177668767	0.0032112838	-0.0018963353	0.0012912902	0.0854834328	0.014304065	-0.0065522458	0.0048448187		0.6666594877	1.42512034102E-006	-5.91178444537E-007	4.36930987081E-007	0.6665674164	1.64352895377E-005	-1.29116189014E-006	8.97605336932E-007
3	2.2		0.6097266194	0.0006004757	3.40420745408E-005	0.0001450332	0.6206693124	0.0005572384	-0.000153429	0.0002018955	2.697962993	0.0012500075	-0.0001452732	0.0001526658		0.0381862316	0.0038971808	-0.0003110906	0.0012979807	0.0303305755	0.0033874664	7.81362770622E-005	0.0016626085	0.5241311819	0.0505158858	-0.0025275191	0.0084670955		0.6666048095	7.16027284105E-006	-0.000000287	1.00647305235E-006	0.6664098964	2.45068491504E-005	-6.98618754186E-007	2.86687224131E-006
16	2.2		0.0002303342	0.0027396968	0.0001658934	0.0027030071	0.0070936934	0.0026880891	2.45053451603E-005	0.0027268316	0.00001829	0.0001802086	1.08488094472E-005	0.0001759383		0.0016636574	0.0298712065	0.0010371749	0.0304687776	-0.0017477714	0.0290986777	-0.0012737472	0.0306409716	0.0002027728	0.0020463027	7.11258721046E-005	0.0020877134		40.289807658	832.199847091	-12.2664327581	846.088225923	0.0532355226	0.3096637108	0.0042560293	0.0760361226
20	2.2		-9.01437797853E-005	0.0030345785	-0.0001371827	0.0030916297	0.0017960176	0.0030131029	0.0001313515	0.0031073222	-1.52980182405E-006	5.40343962716E-005	-2.41969826377E-006	0.00005489		-0.0021370237	0.0335215006	-0.0071844709	0.0330207151	-0.003525933	0.032789892	0.0061348105	0.0327695569	-1.13988923731E-005	0.000211912	-4.53993510081E-005	0.0002087781		-0.5293737959	98.6675884808	-5.7804253203	100.666425428	0.0351436531	0.4842032094	-0.0008962347	0.0901270938
24	2.2		4.50213158348E-005	0.0036432317	0.0002302711	0.003742053	0.0005754198	0.0036469048	-0.0001604356	0.0037447125	2.18177794911E-007	1.76095584583E-005	0.000001112	1.80728259328E-005		-0.0029681547	0.0389799197	0.0010244	0.0393103028	-0.0029402307	0.0392676067	-0.0005192408	0.0391525804	-1.61306027816E-006	2.1837854814E-005	5.74182067229E-007	2.20240798477E-005		-15.1103028631	940.092321042	-29.3279228078	962.29176379	0.0309111663	0.4820469289	-0.0021475151	0.0556244327
28	2.2		0.0004614656	0.0017200382	-8.51662803271E-005	0.00169005	0.0005417719	0.0017329106	0.0001872932	0.0016818011	0.000000606	2.25852194236E-006	-1.11870020805E-007	2.21868784177E-006		0.0018912524	0.0173643986	0.0025939666	0.0179613996	0.0032276567	0.017366372	-0.001280741	0.0178974475	9.35373473703E-008	8.38108054033E-007	0.000000125	8.66927447471E-007		2.5162005312	278.724886606	17.4033526536	302.682291365	0.0655113221	0.1958685319	0.0029004357	0.0546334821
32	2.2		-0.0002244552	0.002073275	-0.0001508038	0.0020924073	-0.0002013601	0.0020788051	0.0001224117	0.0020858778	-8.00819640433E-008	7.39710331859E-007	-5.37979054739E-008	7.46494087008E-007		-0.001070587	0.0229427831	-0.0004877688	0.0222547242	-0.0003956732	0.0229972593	0.0011905675	0.0224232659	-4.49020704911E-009	9.34502076525E-008	-2.0919395948E-009	9.06478080762E-008		-132.386455692	8490.98753109	-119.977242476	8454.84431149	0.0166434294	0.2874747364	0.0103011369	0.0890989002
64	2.2		0.000055807	0.0024860843	0.0001714571	0.0024636233	9.71445479427E-006	0.0024952022	-0.0001807929	0.0024418952	5.91957900053E-013	2.63705579097E-011	1.81869821264E-012	2.61323090111E-011		0.0010608528	0.0269393708	-0.001668823	0.0277489516	0.0025113201	0.0267791038	8.52594449892E-005	0.0274069228	1.16381354283E-015	1.93987773577E-016	3.54012467189E-015	1.99817486566E-016		10.9453336963	2657.29865836	-89.3434141305	2580.11716058	0.0317160672	0.3648776604	0.0007035381	0.122631915
3	2.425		0.6486368104	0.0007028576	-5.93294241722E-005	0.0001817706	0.652105703	0.0006862044	9.90395986899E-005	0.0002077427	4.8750143495	0.000657714	0.0001988158	0.000474407		0.0276311766	0.0040765309	0.0007631506	0.0013933332	0.0256400985	0.003897315	-0.0008220591	0.0015469276	0.0442553659	0.0118537679	-0.0046344595	0.0102575411		0.6666653084	2.41989841746E-006	-1.6933324577E-007	3.74541489927E-007	0.6664888116	2.44796777192E-005	-3.16708419141E-007	1.04669576535E-006
6	2.75		0.4337690384	0.0005160954	-0.0001083601	0.0003120455	0.3852573024	0.0006282746	-3.72766102983E-005	0.0002074918	10.5986045134	0.0016455387	0.0001653742	0.0003114729		0.0332822217	0.0040328794	-0.0005176691	0.0032517817	0.0693115913	0.0056760408	0.0001035753	0.0026055033	3.0179801214	0.2254092653	-0.0215604566	0.0609140723		0.6666550171	1.34465291222E-005	-8.41211313489E-008	2.35489312618E-007	0.6657029051	7.25503626636E-005	-3.88571864498E-006	1.75538132249E-005
10	2.55		0.4714581752	0.0003673366	-0.000048516	0.0001766196	0.4580245676	0.0003861344	4.3852531634E-005	0.000149063	7.0861167407	0.000691131	-3.50014430459E-005	0.0006550726		0.0307679508	0.002413563	9.04032249611E-005	0.001593368	0.0384139714	0.0026657888	-9.03570742148E-005	0.0014255252	-0.4842527238	0.2600346884	-0.0214836457	0.138523026		0.6666692291	8.68265997631E-006	-1.18192263288E-007	7.33363284081E-007	0.666157442	3.78468373978E-005	2.80677536449E-007	3.50206786403E-006
14	2.425		0.1728918105	0.0019438759	0.0006197691	0.0009827298	0.2927684355	0.0014384065	-0.0002996535	0.0012782402	0.7431390288	0.0060355582	0.0027333767	0.0031898927		0.080651351	0.0209523504	-0.000775249	0.0142878099	0.0124756498	0.0149508953	-0.0038987148	0.0131515613	10.5399806032	3.0979006979	0.3972588197	2.1006300177		0.6631977368	0.0009813071	9.86655618327E-005	0.0006897539	0.6633798339	0.0007038278	-0.0001396537	0.0003111762
2	0.25		0.5892319117	0.0033659389	-8.45684087607E-005	0.0008067487	0.5899315506	0.0033485907	-0.0002619583	0.0008262274	0.0471892328	0.0002653111	1.62784351845E-006	0.000134386		0.0724183442	0.0267046062	-0.005278715	0.0108453158	0.071413157	0.026411343	0.0043127663	0.0109901585	0.0009094609	0.0003371189	-0.0001310856	0.0002856338		0.6662553486	0.000196289	-7.60616031715E-005	0.0001638057	0.6661002844	0.0001989809	-2.96665343712E-006	0.000007748
4	2.2		0.5023379681	0.0009872024	-5.94358078206E-005	0.0002636329	0.5267250476	0.0008660129	0.0002419785	0.0003822309	1.7529219708	0.0022453233	0.0001766118	0.0002712001		0.0596026717	0.0076907988	-0.0006022184	0.0030707987	0.0397653336	0.0060454915	-0.0002280532	0.0038322637	1.312325596	0.158561161	-0.0069475854	0.0288252174		0.6663895219	3.38714316325E-005	-1.51593646536E-006	6.07669412821E-006	0.6661197981	6.66474227815E-005	-3.77781357393E-006	0.000011436
24	2.75		0.0056832616	0.002047382	0.0003839611	0.0020183262	-0.0001830494	0.0020568206	-0.0002514685	0.0020128345	12.0000085615	0.0002283239	1.37005017825E-005	0.0001105263		0.0016461864	0.0224987361	0.000810569	0.0219377428	0.0024944959	0.0222036991	-0.0007747302	0.0221146769	0.0002589922	0.0016208409	-4.86167513708E-005	0.0016156135		0.6666666665	4.75674692425E-006	-3.66227622472E-011	1.21740610316E-009	-0.0077485312	0.260136591	-0.0136193953	0.0638853763
2	2.25		0.7246466806	0.0007436571	2.35174726965E-005	0.0001873122	0.7271688021	0.0007270622	2.45576525422E-006	0.0002214269	4.1162509252	0.0009630229	-3.7022608745E-005	0.0003299978		0.0164812826	0.0030088953	-7.8643865906E-005	0.0010978307	0.0152607618	0.0028952646	0.0002181111	0.0012277934	0.0582572424	0.0102937736	0.0013398134	0.0049682842		0.666662663	1.35592379166E-006	1.03818197443E-007	3.81787010875E-007	0.6665818078	1.44984546277E-005	3.87229040455E-007	1.03973015141E-006
3	2.25		0.6213911176	0.0006327468	-9.91045026826E-005	0.000170926	0.6307017227	0.000598614	0.0001329364	0.0002246043	3.122070106	0.0012512377	0.0001218874	0.0002263704		0.0277932078	0.0036288297	0.001017914	0.0013220236	0.0230533483	0.003278694	-0.0009937507	0.0016480565	0.3457465822	0.0418680069	-0.0070280547	0.0104512529		0.6666363693	3.98381243222E-006	-6.2417651979E-007	9.30265828892E-007	0.6664793089	2.25997778937E-005	-1.2716284764E-007	2.32865838359E-006
4	2.25		0.5278493011	0.0006320681	-8.02762107209E-005	0.0001817497	0.5488289782	0.0005677503	0.0001128871	0.0002588086	2.2194679171	0.0014840665	3.78503008491E-005	0.000190707		0.04419487	0.0044085508	-0.0002390491	0.0018164527	0.0307908619	0.0036006773	0.0013148725	0.002341004	1.0497132457	0.0974221516	0.0135886935	0.0183463826		0.6665287458	1.33347770967E-005	1.79044852932E-006	0.000002412	0.6662835999	3.55021637836E-005	5.54192028564E-006	5.96538195237E-006
5	2.25		0.4305442532	0.0005176971	6.87228064187E-007	0.000165032	0.4677363792	0.000439136	7.3573626081E-006	0.000246641	1.4585155978	0.0012380744	4.14452623362E-006	0.0001982644		0.0629378978	0.0043777661	-0.0002233794	0.001962631	0.0345214688	0.0032804199	-0.0012097805	0.0024770618	1.954231732	0.1261776597	-0.0280618177	0.0278141981		0.6661902854	3.14024427895E-005	-6.86745724852E-006	6.7578781838E-006	0.665917728	4.7493081071E-005	-9.08315417669E-006	1.02061801309E-005
6	2.25		0.3271440122	0.0007577475	9.76933415853E-005	0.0002680393	0.3829965931	0.0006164657	-0.0002070327	0.0003831826	0.8687341912	0.0016214703	0.0001043539	0.0003745822		0.0829026882	0.0074524811	0.000750338	0.0037893523	0.0384946484	0.0051861998	0.0038950111	0.0044314801	2.4664988233	0.204093441	0.0553035057	0.0686342616		0.6652540817	0.0001165183	2.98333026853E-005	3.91360595202E-005	0.6651158949	0.000123377	5.22695807065E-005	3.07836455535E-005
7	2.25		0.2254557312	0.0007808174	-0.0001114047	0.0003263737	0.2973735999	0.000624219	0.0001584605	0.0004499378	0.460903785	0.0013789372	-0.0001241571	0.0004284506		0.0911501941	0.0084482714	0.0001787087	0.0048229701	0.033896482	0.005993595	-0.0013871431	0.0053220781	2.1791656735	0.1833434291	-0.0074440938	0.0781867194		0.6628661369	0.0003187666	-1.20890600069E-005	0.0001353001	0.663418343	0.0002527154	-2.31246879877E-005	6.37799135313E-005
8	2.25		0.1361140554	0.0018518789	-0.0001241039	0.0008993484	0.2166339275	0.0014998957	-0.0010815157	0.0011201135	0.2130735592	0.0025640787	-0.000319304	0.0010107381		0.092478231	0.0221492828	-0.0065048558	0.0138872052	0.0351132822	0.0159871945	0.0070152381	0.0139844696	1.5681252717	0.3331965762	-0.0679535221	0.1723662665		0.6556817723	0.0023276143	-0.0004389414	0.0012077472	0.6587876747	0.001429235	0.0001076332	0.0002952277
10	2.25		0.0386680794	0.0037530957	0.0017465708	0.0024670742	0.1068539401	0.0031580228	-0.0019292047	0.0028724728	0.0355135371	0.0029868912	0.0012479157	0.0017576061		0.0526060586	0.0420787565	0.0019441232	0.0341910471	0.0113245366	0.0323327373	-0.0017871041	0.0347412233	0.3836385261	0.2603326556	0.0114605088	0.194723845		0.5932770612	0.0510920979	0.005066875	0.0404487349	0.6315334452	0.0148794618	0.0009694859	0.0043779027
3	0.25		0.3565321315	0.0041833991	0.0004934263	0.0011471276	0.3569956092	0.0041722035	0.00011958	0.001165785	0.0036039741	4.23068642443E-005	6.06285370958E-006	1.81454102596E-005		0.2359770166	0.0619249951	0.0005965635	0.0274374378	0.233976766	0.0614165227	0.0039080683	0.0280573617	7.4978881465E-005	1.91892242326E-005	-8.47503789615E-008	1.31725436709E-005		0.6624610058	0.001277296	1.18102364949E-005	0.000870568	0.6615542241	0.0012634203	3.91606776231E-005	8.37112628642E-005
5	2.2		0.3904171332	0.0008328284	9.98821555123E-005	0.0002724614	0.4318161454	0.000698513	-0.0006014185	0.0004001392	1.0285833131	0.0017160519	-0.00015005	0.0003329554		0.0741248791	0.0077357986	-0.0021344879	0.0036107453	0.0392288771	0.0056926228	0.0040288242	0.0044698611	1.6980352383	0.1625960966	-0.0099609541	0.0452507542		0.6658310546	8.03335375715E-005	-4.51143111333E-006	2.23418908748E-005	0.6656152094	0.0001005438	2.22949254493E-005	0.000022201
4	0.25		0.202942563	0.0053441821	4.33374460261E-005	0.001845615	0.2030658692	0.0053334531	-6.39341592955E-005	0.0018418061	0.000234455	6.17649284906E-006	6.94187694289E-008	0.000002796		0.297170632	0.0923559341	0.0005431861	0.0543266712	0.2959808805	0.0909976174	-0.0050746989	0.0537409493	2.03472908693E-006	4.97291926781E-007	7.77407797783E-009	3.79486014237E-007		0.6497079132	0.0057295162	-2.73488621282E-006	0.0040993679	0.6459195403	0.0055687404	-0.000079195	0.0002530453
6	2.2		0.2765407478	0.0019041249	-0.0004527505	0.0006976819	0.3342306554	0.0015557799	-0.0004402536	0.0009291959	0.5344608193	0.0031506971	-0.000733064	0.0008424445		0.0983866101	0.020651109	-0.0088656934	0.0113548539	0.0488038705	0.0140346921	0.0126565259	0.0124322025	1.7345958637	0.3428543302	-0.0758523801	0.1372559358		0.6640472355	0.0005104323	-0.0001126234	0.0002032139	0.6641204495	0.0004644466	9.41621998248E-005	8.50088982474E-005
5	0.25		0.0942657186	0.0074936846	-0.0004614171	0.0033752987	0.0944468691	0.0074918101	9.76374937268E-005	0.0033934912	1.18736961901E-005	9.44137371944E-007	-6.44267316914E-008	5.0115494789E-007		0.3183639685	0.1387157323	-0.0081347627	0.0892060962	0.3172881401	0.1387088494	0.0070705451	0.0889976228	5.01151592236E-008	1.13446502575E-008	-8.61922677668E-010	8.34344750053E-009		0.5791594488	0.0422179099	0.0079250914	0.0322503228	0.5561948347	0.0375848751	0.0002376872	0.0013504582
7	2.2		0.1705726325	0.002528102	0.0002610022	0.0010955539	0.2382455455	0.0020430289	0.0001681786	0.0013670724	0.2387673555	0.0032062008	0.0002519209	0.0011328748		0.1084012408	0.0283374483	0.0054484246	0.0177061058	0.0481357061	0.0206343285	-0.0007712448	0.0178755713	1.3155748562	0.3150140368	0.0476157128	0.1638719329		0.6582399042	0.0020560037	0.0002909542	0.0010468776	0.6601539612	0.001416895	6.33497360039E-005	0.0002838417
6	0.25		0.0312940335	0.0052563915	0.001349563	0.0029111985	0.0312774283	0.0052575799	-0.00113785	0.0028698578	4.1923542009E-007	7.04166133833E-008	1.98250150907E-008	4.30524677641E-008		0.1720540637	0.0930212981	-0.0082456035	0.066344959	0.1743130053	0.0934502877	0.0036387929	0.0638649134	1.07191858297E-009	1.01956546108E-010	2.60251733347E-011	7.88107190155E-011		0.1774740509	0.2891684412	0.0060322653	0.227240341	0.1904561855	0.1964665708	-0.001510951	0.0031221172
8	2.2		0.0919016567	0.0030263756	-0.0005122919	0.0016716184	0.160450949	0.0024947076	-0.0022427529	0.0019954482	0.0929178818	0.0027872803	-0.0006219172	0.0013566723		0.0849297765	0.0352676372	-0.0002198895	0.0261057212	0.0299139381	0.0288337846	-0.0137504997	0.0247321906	0.633072197	0.2356336443	-0.0118607348	0.156908471		0.643199845	0.0096331373	4.05928098731E-006	0.0059917672	0.6510701011	0.0049786476	-0.0007259393	0.001143392
7	0.25		0.0094703015	0.0050224872	-0.0028785127	0.0033225934	0.0087837357	0.0051718641	0.0030535549	0.0032889937	1.33307004788E-008	0.000000007	-4.30217849566E-009	0.000000005		0.1086861315	0.0758975791	0.0391809913	0.0655311829	0.1220552991	0.0779636878	-0.0414052967	0.0672184393	2.88854300196E-011	1.0678211945E-012	-7.30399666124E-012	9.59977430168E-013		-0.9641547401	2.0987389642	0.0103440738	1.8376643571	-0.220663393	0.4284331336	0.0091657941	0.0195431334
10	2.2		0.0271483574	0.0029314061	-0.0020867034	0.0023472767	0.0723219558	0.0026729441	0.003292289	0.0025984842	0.0140519239	0.0013999269	-0.0009033148	0.0010349179		0.0265889338	0.0325938885	0.0168425281	0.0256943286	0.0033846728	0.0307775842	-0.0159056584	0.025662612	0.0766683184	0.0714709259	0.0366897133	0.054303441		0.5892495127	0.0873415688	0.0170326249	0.0697562835	0.6077602999	0.0219088589	-0.0001246325	0.0046799749
8	0.25		0.0045956026	0.0033074817	0.0032301088	0.002989634	0.0048983076	0.0032766775	-0.0033719896	0.0030034185	6.70301794144E-010	4.8315328657E-010	4.89702838156E-010	4.5288423283E-010		0.0190569749	0.0442388249	-0.0273693122	0.041929928	0.0163393168	0.0439964731	0.0282235798	0.0418522355	1.36347496373E-012	7.81475382844E-015	9.15718700931E-013	7.42233915292E-015		-0.0263303259	57.715470594	11.4707474232	55.8847536227	0.0166837733	0.3078579499	0.0021164732	0.0187713362
12	2.2		0.0027459648	0.0023000544	0.0004481496	0.0020300393	0.028489652	0.0021798129	-0.0004356861	0.0020814986	0.0008332519	0.0005636895	0.0001076117	0.0004789666		0.0137290081	0.021900838	-0.0020869626	0.0241586894	0.0049194142	0.0206600109	0.0032497104	0.0237546541	0.0124493771	0.0154096133	-0.0013698602	0.0167259984		2.2240087181	7.2841612481	-0.4265924231	7.175323352	0.3027594211	0.1234660711	0.0011267049	0.0189436159
10	0.25		0.0017279795	0.0014778493	-0.0002390728	0.001369482	0.0017583129	0.0014769311	0.0002869396	0.0013686246	2.69381660376E-012	2.30419512432E-012	-3.78308157546E-013	2.1641240575E-012		0.0102561188	0.0167087729	-0.0001258374	0.0165472945	0.0102439758	0.0166631967	4.61060886068E-005	0.0164933042	5.33421259106E-015	4.11206808532E-019	-7.27031804882E-016	4.0770730284E-019		-2.3359367348	32.4958087281	-5.8909072767	34.836670929	0.038420098	0.1630265585	-0.0012553773	0.010217608
14	2.2		0.001195078	0.0023786077	-0.000534596	0.0024636997	0.0148293381	0.0023442262	0.0005275253	0.0025206159	0.0001750261	0.0003015787	-6.62775915632E-005	0.0003058861		-0.0039523723	0.0262210357	0.0037664598	0.0265296245	-0.0082311106	0.0265944308	-0.0049213189	0.0265433028	-0.0003509859	0.0057711784	0.0008317054	0.005845211		17.9650378426	1034.78522769	-42.9724132581	1087.40857396	-0.0008363384	0.3891367085	-0.0080346691	0.0378814445
5	0.2		0.0622238263	0.0222940663	-0.010818127	0.0106483197	0.0629954529	0.0218748248	0.0114864438	0.0109349885	5.73971827371E-006	2.06659793374E-006	-1.32246673924E-006	1.29627334927E-006		1.288426111	0.6049007426	1.0876454883	0.7872001153	1.2054571435	0.5806847919	-1.0933401727	0.7773907512	5.82703299926E-008	2.51332159982E-008	5.96316632344E-008	4.44477874975E-008		0.2214847597	0.4014739666	-0.3587381951	0.7374850097	0.3844531434	0.1614928246	-0.000269976	0.0024420215
2	2.3		0.7253437473	0.000679276	7.21646140301E-005	0.0001513724	0.7274806645	0.0006669102	8.56364118608E-006	0.0001748117	4.4385075385	0.0007434147	2.36251070791E-005	0.0002999885		0.0170257499	0.0028428582	-0.0002036557	0.0009079462	0.0160826298	0.0027556164	0.0003368952	0.0010373734	0.0423251378	0.0069210641	0.0011055027	0.0040572477		0.6666642929	1.10067041592E-006	7.3342479807E-008	2.67931983357E-007	0.6665800387	1.37473690886E-005	0.000000347	7.47844762357E-007
3	2.3		0.6305802381	0.0004940506	4.6037227207E-005	0.0001268821	0.6383360414	0.000469665	-0.0001375168	0.0001630696	3.5827075419	0.0008818306	-0.00023274	0.0002242579		0.0294665222	0.0028294405	-0.0014580405	0.0010099344	0.0250662443	0.0025690951	0.0021411375	0.0012482229	0.2877918395	0.0267023284	0.0157486737	0.0097238367		0.6666476158	1.73594086638E-006	1.06682482886E-006	6.56837264807E-007	0.6664735266	1.70086773851E-005	2.50189113644E-006	1.66780173786E-006
16	2.3		0.0025714584	0.0024972595	0.001001847	0.0022425323	0.0358077212	0.0023873962	-0.001201292	0.0023249378	0.0012240486	0.0008307966	0.0003188575	0.0007077562		0.0129599094	0.0267342261	-0.0017714304	0.026438266	0.0031593238	0.0257798332	0.001199569	0.0262431845	0.0325155931	0.0457368833	-0.0034179603	0.0442568035		-0.1250040968	7.3135209738	0.2329480431	6.2283259155	0.3692263352	0.1134445187	0.0024255151	0.0227343308
20	2.3		0.0002565842	0.0031647404	-0.0002815213	0.0030164422	0.0139870313	0.0031485619	0.0003376155	0.0031007488	5.88721276819E-005	0.0004198011	-3.621515017E-005	0.0003920205		0.0056989928	0.0336107945	-0.004245277	0.0350849745	0.0018576766	0.0354260431	0.0067341675	0.0355165181	0.0028044642	0.0116152123	-0.0014508838	0.012102126		7.5054989617	71.8082593376	-1.0210220106	82.5928111095	0.0450870777	0.3841774978	0.0030630574	0.0841794537
24	2.3		-0.000000757	0.0019834843	0.0004439857	0.0019484288	0.0055457258	0.0019849883	-0.000225112	0.0019541653	1.58437934969E-006	0.0001060903	2.35668518733E-005	0.0001033255		0.0019777694	0.0208142517	0.004439773	0.0209922821	0.0017421808	0.0206780163	-0.0040475489	0.0210958072	0.0001994004	0.0014171048	0.0003021984	0.00142882		-11.6361380464	156.347532844	-5.9059901281	146.004626806	0.0496364599	0.2808691545	0.0070938955	0.0950010616
28	2.3		-0.0002088276	0.0025813587	0.0004050302	0.0025477081	0.0022418245	0.0025786834	-0.0003640913	0.0025987851	-4.40417852416E-006	5.5833749971E-005	8.73216270369E-006	5.49130814511E-005		0.0014828608	0.0287917418	-0.0001910834	0.0273853899	-0.0008941684	0.0293157929	0.0007091916	0.0283918644	2.45196623218E-005	0.0003759345	-2.26962912348E-006	0.0003575134		-93.7536227691	4328.84309692	26.5563516092	4415.08146817	-0.0453561587	0.5301859174	-0.015084115	0.1175656886
32	2.3		0.0002224787	0.0025612175	-0.0001658447	0.0025730168	0.0012373747	0.0025641658	0.0003959398	0.0025885905	0.000001956	2.24328231685E-005	-1.44594084774E-006	2.25044601365E-005		-0.0005606963	0.0290470404	-0.0015484813	0.0284215387	-0.0011648348	0.0285163372	0.0019101671	0.0293513521	-9.49588740869E-007	7.12095648079E-005	-3.7913499225E-006	6.96754538105E-005		49.076512924	3827.76762301	-141.041663274	3654.75524783	-0.0469377662	0.4030289239	0.0368552286	0.1877113078
64	2.3		2.9997318781E-006	0.0027510548	4.33790822914E-005	0.0027685637	5.87040567524E-005	0.0027513874	-6.55827735791E-005	0.0027786574	1.91500873524E-011	1.75625490374E-008	2.76929184086E-010	1.76743087098E-008		-0.0007640433	0.0308994312	0.0013110682	0.0310528134	-0.0011922395	0.0309342119	-0.0003764131	0.0312541816	-1.95516834803E-012	8.05947194291E-011	3.96053397226E-012	8.09948027587E-011		-72.6421614857	4416.42334972	18.3049814397	4322.52838427	-0.0045588678	0.4318202155	-0.0053705783	0.1997006841
3	2.35		0.6393435322	0.0005855404	2.11008871244E-005	0.0001563648	0.6453897436	0.0005610513	-5.78298746078E-005	0.0001953933	4.0794325256	0.0008881636	-8.26632319423E-005	0.0003448733		0.0270899102	0.0031716553	4.72322066025E-005	0.0011849475	0.0235353965	0.0029381914	-1.25421142578E-005	0.0014016559	0.1780740195	0.0222721206	0.0003572529	0.0118430908		0.6666577209	3.8413024023E-006	2.12506865564E-008	0.000000617	0.6664908624	1.8916220567E-005	1.51133597617E-007	1.43644199388E-006
6	2.85		0.3338525979	0.0005190958	-0.0001363132	0.0003392905	0.2755519923	0.0006360497	0.0001162865	0.0002459155	11.4617081234	0.0010990574	-0.000130032	0.0003008389		0.040461489	0.0048458368	-0.0015299731	0.0041155728	0.0902474048	0.006905846	0.0020911841	0.0036935277	1.6726016402	0.1176106205	0.0249427657	0.0456774601		0.6666611439	7.63234314961E-006	8.25769585223E-008	0.000000151	0.6643050444	0.0001556699	1.17035713357E-006	3.49032931252E-005
10	2.575		0.4613133732	0.0005694298	5.25142615728E-005	0.0003129133	0.4328452953	0.0006425713	9.14613780019E-007	0.000227943	8.1608600825	0.0015746646	-0.0002960376	0.0009435274		0.0288888581	0.0038611724	-0.0007155475	0.0028613897	0.0461913577	0.0047472011	0.0003470547	0.0023606853	2.0005801569	0.4960356273	-0.0771122272	0.3681864034		0.6666588646	1.19391482588E-005	-3.02877873833E-007	0.000001427	0.6660678373	5.31258559524E-005	-2.60451374815E-006	1.00563333979E-005
14	2.35		0.0259247647	0.0026586358	-0.0004336522	0.0019830522	0.1142369162	0.002275041	0.0010695294	0.0022966147	0.0390005881	0.0029276141	-0.0003014049	0.001893911		0.0366946851	0.0284472188	0.0023800388	0.0263644398	-0.0011541049	0.0268360405	-0.0021492268	0.0261060351	0.8166058822	0.4602979282	0.0340854574	0.3899501834		0.5790388598	0.0574640238	0.0009957889	0.0475103285	0.6336883194	0.0105845529	-0.0007004824	0.0039175958
4	2.3		0.5501555426	0.000724489	1.5886596549E-005	0.0002093337	0.567419	0.00065762	-9.70153942836E-005	0.0002990753	2.7656245182	0.001673284	-0.0001296407	0.0002980165		0.0403396081	0.0047242663	0.0006600437	0.0020390047	0.0287653764	0.0039396029	-0.0003536417	0.002649699	0.914491977	0.1007864323	0.0036624727	0.0270252681		0.6665893011	8.62930348914E-006	3.09432377929E-007	2.29712252042E-006	0.6663372893	3.54630661762E-005	9.07769156854E-007	5.7975379648E-006
24	2.85		0.0010431819	0.0013089937	-0.0004351978	0.0013346873	0.0004636269	0.0013030167	0.0004752963	0.0013263746	11.9999970679	0.0002145153	-2.37755551012E-006	6.63382878379E-006		-0.0022450425	0.014380006	0.0016284171	0.0140296783	-0.0020299277	0.0144241775	-0.0017356507	0.0139185819	8.91288966992E-006	1.01939057851E-005	-8.83179181558E-007	9.52753596737E-006		0.6666666667	6.703601668E-006	-6.68977541416E-013	7.17919958786E-012	0.0193153363	0.1854506539	-0.003823273	0.0446079011
2	2.35		0.728041998	0.0007364376	0.0001047714	0.0001617817	0.7297154001	0.0007251461	-0.0001912252	0.000177322	4.7738030719	0.0006471043	-0.0003106529	0.0003394353		0.0182230845	0.004110903	0.0001941305	0.001002042	0.0174544652	0.0039933068	-0.0002535086	0.0010905904	0.0280147994	0.0065489345	-0.0007761263	0.0036410164		0.6666654429	1.57116004526E-006	-4.43499451639E-008	2.07788752042E-007	0.6665743278	1.98530646019E-005	-1.58531864776E-007	6.36745695303E-007
3	2.35		0.6393435322	0.0005855191	2.11008871244E-005	0.0001563648	0.6453897436	0.0005610587	-5.78298746078E-005	0.0001953933	4.0794325256	0.0008878645	-8.26632319423E-005	0.0003448733		0.0270899104	0.0031716553	4.72322065982E-005	0.0011849475	0.0235353967	0.0029381914	-1.25421142591E-005	0.0014016559	0.1780740199	0.0222721206	0.0003572529	0.0118430908		0.6666577209	4.29470664684E-006	2.12506865564E-008	0.000000617	0.6664908624	1.90134768408E-005	1.51133597617E-007	1.43644199388E-006
4	2.35		0.5686835774	0.0005622265	-0.000018935	0.0001647616	0.5821386927	0.0005225934	-0.000046757	0.0002285697	3.3877298715	0.0011798392	-0.0001277228	0.0003357725		0.0337178861	0.0035744795	-0.000416514	0.0014376172	0.0257663233	0.0031147265	-0.0001416103	0.0019084034	0.6049146288	0.0643212457	-0.0082178468	0.0258064949		0.6666327408	4.69469354536E-006	-0.000000458	1.45755579261E-006	0.6664001349	2.57138955537E-005	-1.9004865692E-006	3.56188256076E-006
5	2.35		0.5038732219	0.0004961876	-4.1258307505E-005	0.0001460136	0.5278317453	0.0004410872	-1.21875956972E-006	0.0002107626	2.7256290366	0.0012506778	-0.000055889	0.0002545633		0.0444675281	0.0034543117	-0.0002192989	0.0014436349	0.0297067428	0.0028004221	0.0004160089	0.0018474989	1.4901955937	0.1105365131	0.0012800191	0.0328774447		0.6665627026	7.42088466314E-006	9.62327308445E-008	2.2951985627E-006	0.6662495173	2.91216543045E-005	8.98753061601E-007	5.11672964079E-006
6	2.35		0.4387090711	0.0009766566	0.0001140322	0.0002946459	0.4765572665	0.0008244125	-0.0001639471	0.0004563998	2.1111185336	0.0026994423	-0.0001007323	0.0005351593		0.0612447986	0.0079962417	0.000062162	0.0033868477	0.0332928277	0.0060209081	-2.99366552962E-005	0.0045004881	2.9716683383	0.3703091297	0.0150800681	0.1089892491		0.6663779943	3.61489025853E-005	1.53475194976E-006	1.05336602483E-005	0.6659752678	8.40681625457E-005	0.000001304	1.89208779647E-005
7	2.35		0.3677320645	0.0004872996	7.783690228E-005	0.0001688729	0.4231229099	0.0003920945	-0.000103943	0.0002572479	1.55322775	0.0013983825	7.62601262059E-005	0.0003198783		0.0645553694	0.0044227902	0.0003655497	0.0020630809	0.0270701403	0.0030752264	-0.00108859	0.0024829138	4.019568438	0.2535251218	-0.0156928203	0.0790830083		0.6660490096	3.7286885974E-005	-2.47353963041E-006	1.20968303204E-005	0.6657191398	0.000057463	-8.98751013275E-006	1.46761134415E-005
8	2.35		0.2914941096	0.000724325	0.000015092	0.0002705858	0.3670567698	0.0005545401	-0.0001539651	0.0004053683	1.069835436	0.001996931	-2.83355501866E-005	0.0005221131		0.0814731471	0.0072626673	0.00044458	0.003732044	0.0258236935	0.0048148713	-0.0011990224	0.0042222716	5.3670132212	0.441067048	-0.0099660268	0.1602109304		0.6651472799	0.0001247771	-1.97246410244E-006	4.51421873013E-005	0.6650068602	0.0001325024	-1.21645586591E-005	0.000038739
10	2.35		0.1517014402	0.0030759923	0.0012630194	0.0014032177	0.2574470338	0.0022943004	-0.0007458795	0.0018321012	0.4128560118	0.0066837146	0.0022746028	0.0024097074		0.0921065657	0.0358758388	-0.0004482316	0.0218360364	0.0234451281	0.0222421643	-0.000631163	0.021456496	4.7786762397	1.6712294588	-0.0453953002	0.8322195491		0.6594640334	0.0025432434	-0.0002044045	0.0012271402	0.6615735774	0.0016183425	-6.75872401716E-005	0.0004923587
5	2.3		0.4689993632	0.0006949369	-7.64391004794E-006	0.0002073663	0.5001781809	0.0005978773	-2.7306149417E-005	0.0003106014	2.0217111069	0.0017972405	3.06767600293E-005	0.0002790892		0.0544380464	0.0052719821	0.0004614351	0.002301864	0.032283073	0.0040503245	-0.0017917705	0.0029848782	1.9537320709	0.176438607	-0.0272789308	0.0400781853		0.6664186074	2.12160721548E-005	-3.44786672205E-006	5.09631065338E-006	0.6661084241	4.99297688857E-005	-9.15545305944E-006	0.000010642
6	2.3		0.3833038164	0.0006613254	8.56193888774E-005	0.000220321	0.4321931696	0.000543367	5.94441616255E-005	0.0003247529	1.3827329829	0.0016930789	0.0002553144	0.0003220642		0.0703075236	0.0060001648	-0.0012950767	0.0027643904	0.0343086636	0.0042694641	0.0002981832	0.0033978266	3.0018408063	0.2331816419	-0.0416051552	0.0641223032		0.6659876795	5.27079158874E-005	-8.93963247778E-006	1.44474703548E-005	0.6656779464	7.65582450607E-005	-4.95341926966E-006	1.85672363756E-005
7	2.3		0.2928962708	0.0011410903	-3.38996950208E-005	0.000409549	0.3613149675	0.0008951013	0.0003551062	0.0006011974	0.868570853	0.0026884701	-8.3217221724E-006	0.0006406034		0.0888753346	0.011597403	-0.002661105	0.0059815339	0.034463884	0.007775758	0.0016305423	0.0067842851	3.7407823504	0.4497561957	-0.0537371701	0.160214894		0.664831434	0.0002211072	-2.77518799937E-005	7.79558198843E-005	0.6647842324	0.0002201864	-6.46472961287E-006	5.93684563296E-005
8	2.3		0.2062173802	0.0018348218	-0.0004003497	0.0007716975	0.2905388706	0.0014146999	8.42944350392E-005	0.0010779106	0.4969911822	0.0036903237	-0.0007527533	0.0011857372		0.0970849953	0.0222794741	-0.0056300515	0.0120025817	0.0294120583	0.0140972273	-0.0033232974	0.0132951772	3.4241400382	0.7155499182	-0.1895453541	0.2953776046		0.6622186565	0.0009106182	-0.0002223733	0.0003740998	0.6630478912	0.0006841962	-0.0001556125	0.000207757
10	2.3		0.0776170986	0.0024161164	3.92856460762E-005	0.0012528756	0.1693342389	0.0019727988	-0.0004357992	0.0015717897	0.1231625437	0.0032347611	-0.000014095	0.001383419		0.084872225	0.0266609958	0.0006690287	0.0196273483	0.0282663424	0.0211073112	-0.004798217	0.019626217	1.7005248097	0.4680164874	0.0059440467	0.2913504379		0.6385000117	0.0078003076	0.000095254	0.004841351	0.651517794	0.0035213873	-0.0004560535	0.000979307
12	2.3		0.0236094868	0.00208431	0.000686431	0.0015068909	0.096000613	0.0018005298	-0.0001265627	0.0017036311	0.0251171423	0.0017595648	0.0005833578	0.0011171116		0.0327533658	0.0194539392	0.0051904668	0.0178677282	0.005363238	0.0173900359	-0.0022857196	0.0167876391	0.3503624757	0.1585992141	0.0382556028	0.1352493132		0.56802056	0.0540318985	0.0087279471	0.047742497	0.6277146711	0.0103389704	-0.000224423	0.0021087491
14	2.3		0.0069441468	0.0027281422	-0.0012534114	0.0024055825	0.0568544559	0.0025467156	0.0017556097	0.0027217107	0.0050657927	0.0014411668	-0.0005949968	0.0011734233		0.0150067272	0.0281401519	-0.0063087058	0.0281108857	-0.0083550701	0.0293791438	0.0024192131	0.030445121	0.0888300079	0.1046735277	-0.0227528273	0.1014549885		0.4050523783	0.9679969272	-0.1195980877	1.0552761518	0.5467170726	0.0443754805	0.0013538656	0.0125594564
6	0.2		0.0141997308	0.0121564945	-0.0024606736	0.0082844522	0.0145885627	0.0120434969	0.0027148616	0.0082372541	1.34482444996E-007	1.15564962121E-007	-2.82719816538E-008	9.43173291412E-008		0.2708056968	0.2670383998	0.2428245393	0.2532778429	0.2641175268	0.263078418	-0.2513373993	0.2508533588	4.08203805698E-010	1.64179173247E-010	1.12519354765E-010	1.64302843131E-010		1.3014255141	6.7103821554	-2.3984682291	3.4034579185	-0.0413090942	0.4903458087	0.0021257475	0.0107095121
2	2.4		0.7293051755	0.0007397976	0.000020676	0.000160987	0.7305178494	0.0007320877	-3.88164327123E-005	0.000171869	5.1163039468	0.0004765437	-8.01352613194E-005	0.0003545771		0.0196432247	0.0037730378	-0.0003684774	0.0010667137	0.0190788348	0.0036942664	0.0004029218	0.001108086	0.0143902701	0.0034671035	0.0010422736	0.0029610845		0.6666662867	1.4457454413E-006	5.19014553963E-008	1.4731782519E-007	0.6665668771	1.82873940452E-005	1.26792212045E-007	5.73848126155E-007
3	2.4		0.6456886628	0.0005559125	-5.58203577455E-005	0.000156592	0.6500281167	0.0005401515	0.0001231862	0.0001814883	4.6039550832	0.0006360893	0.000227242	0.0003836425		0.0251845322	0.0030583665	-0.0005322428	0.001202787	0.0229080371	0.0028978864	0.0010628358	0.0013520796	0.0749881322	0.0124917353	0.0087947046	0.0100783244		0.6666638798	1.56719794217E-006	3.59698467237E-007	4.1245597454E-007	0.6665021404	1.8276511621E-005	1.68077769389E-006	9.97691759378E-007
16	2.4		0.0558449051	0.0025329097	0.0003091571	0.0017344139	0.1715255573	0.0020948434	-0.0008548931	0.0020494793	0.1351757551	0.0044053832	0.0004679026	0.0024877674		0.051004168	0.0270150022	0.0192124226	0.0249826843	0.0028141216	0.0240464892	-0.0198046729	0.023490089	3.1661213787	1.2734619879	0.7242981394	0.9949227457		0.640070729	0.0105116738	0.0048093482	0.0083659454	0.6527160374	0.003844637	-0.0007460762	0.0014360782
20	2.4		0.0214216717	0.0033952503	0.0001057967	0.0026928783	0.1049640133	0.0030357536	4.69311084391E-005	0.0031379176	0.0310653154	0.0035256042	0.0001535108	0.0024246925		0.0291834298	0.0349670381	-0.0083140412	0.0349823048	-0.0043045401	0.0364874192	0.0035964106	0.0360883099	0.8942266201	0.6977086697	-0.1687875203	0.6521419383		0.5359831865	0.0974369179	-0.0121444798	0.0914420731	0.6259317244	0.016984973	-0.000431391	0.0052875301
24	2.4		0.0070992386	0.0017723086	-0.0003335733	0.0014421984	0.063184297	0.0016372274	0.0005660119	0.0015974973	0.0064490682	0.0010879504	-0.0001862819	0.0008099822		0.0250768983	0.0198659091	0.0024603258	0.0163915616	0.0030370916	0.0192472673	-0.0021328919	0.0175141367	0.2992359416	0.1708762707	0.0188623024	0.1359572114		-0.0657076116	0.5404016303	0.0562015592	0.510948871	0.5413253976	0.0294122049	0.0016018604	0.0079390222
28	2.4		0.0027872738	0.0015368959	-0.0004313956	0.0014057583	0.0384556869	0.0014716004	0.0006421503	0.0014711314	0.0014992355	0.0005600362	-0.0001503485	0.0004855996		0.0106235699	0.0161738121	0.0086172102	0.0160758623	3.80007028426E-005	0.0159448774	-0.0075741489	0.0164747676	0.0600010499	0.05755359	0.0308367632	0.056802564		-0.6879303644	3.5683723965	-0.1975307811	3.4817824933	0.4037854191	0.0622790354	0.0041675088	0.0166957212
32	2.4		0.0008715662	0.0024298116	-0.0004279023	0.0023139689	0.0233180996	0.002385125	0.0004335238	0.0023868453	0.0002971854	0.0005304113	-9.06853196041E-005	0.000488939		0.0059566961	0.0251880594	0.0052431966	0.0278657039	-8.89852516496E-005	0.0261293516	-0.0063259367	0.0285522283	0.0146645507	0.0372479384	0.007788757	0.04119619		3.7752384239	41.1056239885	5.8633221265	36.8614738065	0.2037137943	0.1732146501	0.0002673903	0.0688759683
64	2.4		-0.0005357387	0.0028728954	-9.67221011934E-005	0.0028636673	-7.24064357409E-005	0.0028759528	0.0001513604	0.002861794	-2.0578136872E-006	1.10413021231E-005	-3.71472989362E-007	1.09994162786E-005		0.0003938633	0.033076957	0.00212209	0.031570332	0.0006044362	0.0332455446	-0.0018269033	0.0314878773	4.35578826962E-007	3.12498753813E-005	2.00108379518E-006	2.98269006588E-005		22.0923615336	3246.87216776	-115.971794449	3054.14843521	-0.0338957515	0.5312360327	-0.0100590404	0.2325810644
4	3.2		0.363508304	0.0040600435	-0.0019312663	0.0015196697	0.3374538711	0.0046122415	0.0006204862	0.0013354244	11.7143172444	0.0036903967	-0.0003338528	0.0009197384		0.1103317038	0.0450083979	0.0055282849	0.0233471892	0.1517013631	0.0578453106	0.0097336462	0.0238045863	0.3982038215	0.1472228019	0.023294644	0.0522125795		0.6666647794	2.48118130865E-006	1.10841115479E-007	2.47883675473E-007	0.6636601604	0.0010572007	0.0001591209	0.0001146698
6	2.475		0.5263000911	0.0003033258	-4.4185935117E-005	0.0001025704	0.5363139543	0.0002879066	8.6119761233E-005	0.0001233602	4.7380067039	0.0003718512	0.0002436309	0.0003538535		0.0340036414	0.0019201673	-0.0005470917	0.0009084647	0.0284322198	0.0017501161	0.00069248	0.0010441746	0.0893998296	0.0252516582	0.0106963447	0.0250632917		0.6666650885	4.83945018185E-006	2.05844575096E-007	4.84168947325E-007	0.6663306439	1.45183505455E-005	7.79759397093E-007	1.43779200837E-006
10	2.625		0.4061783636	0.0004344673	-7.57231541129E-005	0.000318688	0.3401329955	0.0005535781	-1.60578220038E-005	0.0002059969	10.0217859294	0.0018413344	0.00002553	0.0007844173		0.0210196659	0.0033442119	0.0006952407	0.0030626686	0.0639225435	0.0048402694	-0.0003778972	0.0025338141	7.4155667298	0.7963065865	0.0260583333	0.7307890633		0.6666474427	1.85173335285E-005	7.23097411459E-008	1.847432923E-006	0.6656440172	0.000070916	4.46705645315E-006	2.34944424035E-005
16	3.2		-0.0004104142	0.0018590972	-0.000029646	0.0019900971	-0.0005244034	0.0018666062	-9.68799007682E-005	0.001988131	12	0	0.000000024	4.92379879999E-007		-0.0079818494	0.0214031025	0.0020400981	0.0215719713	-0.0074151936	0.0214885548	-0.0018040529	0.021624964	-0.000000024	1.90638895156E-008	-4.68674969465E-011	2.4522742626E-016		0.6666666667	1.545726691E-005	1.61957015585E-021	9.55993555701E-021	-0.0070481325	0.2801840349	0.0021838705	0.0464394215
4	2.4		0.5835305734	0.0006328401	-7.51146376112E-005	0.0001832864	0.5931264702	0.0005976738	0.0002163327	0.0002310106	4.0773403278	0.0010650651	0.00042754	0.0004593307		0.0315151415	0.0037002698	0.000498944	0.0015082082	0.0261006459	0.0033328758	-0.0005571001	0.0018025903	0.3243120399	0.0425937928	-0.0082191896	0.0255969236		0.6666542374	3.34509588463E-006	-3.22794622541E-007	1.001457374E-006	0.666423474	0.000026126	-4.42892693038E-007	2.57894740944E-006
24	2.475		0.2186152357	0.0017358688	0.0001358312	0.0009744521	0.3250655262	0.0013323879	0.0002462764	0.0012350672	1.1521058226	0.0065764768	-0.0002075886	0.0044609219		0.0675821371	0.0181677402	-0.0062347898	0.0141388976	0.0081827621	0.0132133283	0.0076770745	0.0141238981	18.3554691721	15.2490132456	-2.897751022	9.3327614697		0.6651587871	0.001342791	-0.0002054732	0.0010742392	0.6645303473	0.0004483304	6.67238481879E-005	0.0002551574
2	2.45		0.7307855483	0.0005768963	-4.8969120797E-005	0.0001296792	0.7315105597	0.0005734563	0.00005631	0.0001365131	5.4652253301	0.0002335977	0.0001257872	0.0002982639		0.0185346264	0.002579668	0.0006476833	0.0007700582	0.018196859	0.0025477237	-0.000503967	0.0008080404	0.0027284651	0.0016216165	-0.0012143892	0.0014471106		0.6666668467	8.50396734835E-007	-0.000000053	6.30774200259E-008	0.6665721832	1.24111317457E-005	3.25669820972E-007	3.93212135166E-007
3	2.45		0.6502607337	0.0005994431	4.32553360696E-005	0.0001569372	0.652873572	0.0005888805	-8.4495889474E-005	0.0001751089	5.1500298589	0.0004389992	-0.0001771119	0.0004175439		0.0264982522	0.0033187293	-0.0002872058	0.0012041359	0.0250294188	0.0032096422	0.0001710784	0.0013221689	0.0116570401	0.0072015402	0.0019649908	0.006971882		0.666666521	1.35866852428E-006	6.41725365083E-008	2.28111254941E-007	0.6664953515	1.98291142978E-005	-3.19817936343E-007	0.000000854
4	2.45		0.5948310119	0.0004210566	1.13273201403E-005	0.0001224187	0.6005447886	0.0004063752	-1.98795923854E-005	0.000142635	4.8199919456	0.0004548445	-0.0001158556	0.000357082		0.0326777563	0.0024865655	-0.0004331562	0.0010469753	0.0291708339	0.0023305675	0.000539441	0.0011703999	0.073491598	0.0140012872	0.009552962	0.013341203		0.6666648146	2.5612953437E-006	2.68503681606E-007	3.73708700319E-007	0.6664160225	1.81110930615E-005	5.23301474497E-007	1.06022372141E-006
5	2.45		0.550987608	0.0004695084	-7.59271083799E-005	0.000144415	0.5609486352	0.0004450063	0.0001035929	0.0001776464	4.4814532207	0.0006811344	0.0002550566	0.000448504		0.035248252	0.002992419	0.000091472	0.0012632967	0.0293993955	0.002710317	-0.0002131439	0.0014921206	0.2465838295	0.0347434816	-0.0069910766	0.0298694084		0.6666604651	4.7971968482E-006	-1.82431751036E-007	7.74168698634E-007	0.6663569407	2.35013689476E-005	-4.32945604013E-007	2.01931188409E-006
6	2.45		0.5153144191	0.0003111339	-3.92086158156E-005	0.0001013664	0.5304883826	0.0002883735	2.49556128871E-005	0.0001316501	4.141052526	0.0005892785	3.27417838045E-005	0.0003300943		0.0371995993	0.0020401757	-0.000082482	0.0009334097	0.0284207886	0.0017932123	0.0001809366	0.0011180966	0.584815002	0.0525638449	0.0098856553	0.0396723874		0.6666520525	6.91024826792E-006	2.41070922849E-007	9.9126013544E-007	0.666301493	0	5.91357942462E-007	2.09921548882E-006
7	2.45		0.4820457508	0.0003332559	-1.47365121509E-005	0.0001100808	0.503609298	0.0003019873	-2.64524884763E-006	0.0001493399	3.7984321257	0.0007461549	-0.0001411108	0.0003645031		0.0415351582	0.0023150633	-0.0001947383	0.001065124	0.0288700735	0.0019488028	-6.97078428264E-005	0.0013108863	1.2163393275	0.0836241028	-0.0007400407	0.0598214481		0.6666354968	1.79496979381E-005	-9.84916310817E-009	1.53339140221E-006	0.6662197029	1.50177947532E-005	-1.37078042936E-006	3.31247341073E-006
8	2.45		0.4513333221	0.0004371273	-8.78969886706E-006	0.0001475698	0.4802370698	0.0003861443	-1.51177396382E-006	0.0002090778	3.4589274221	0.0011380934	-6.33676078077E-006	0.0005232083		0.0446480897	0.003127293	0.0005389782	0.0015052432	0.0275334077	0.0025161105	-0.000651522	0.0018743099	2.135593475	0.4089117448	-0.0330847684	0.1519574086		0.6666089462	1.05270771676E-005	-7.73496935914E-007	3.55045770484E-006	0.666143081	2.97750706053E-005	-1.43252319181E-006	5.80157917913E-006
10	2.45		0.3904770249	0.0005755136	-3.45048770695E-006	0.0001989784	0.4375792384	0.0004764028	3.53764826778E-005	0.0003004606	2.7927577876	0.0018496257	5.77361455656E-005	0.0007991051		0.0547865683	0.0045955106	-7.39265786562E-005	0.0022234063	0.0257289452	0.0033782582	0.0002269352	0.0027885026	5.237496458	0.6965512728	0.0672866165	0.3841018421		0.6664920433	2.50040754673E-005	2.44460634632E-006	1.25170767579E-005	0.665911134	5.98390559359E-005	1.89816714941E-006	1.47637136905E-005
5	2.4		0.5316302092	0.0005479187	-8.27018281394E-005	0.0001612204	0.5484351237	0.0005015136	0.0001913088	0.0002186131	3.5534748312	0.0011791771	0.0003902081	0.0004003204		0.0394708607	0.0036808582	0.0006367936	0.0015262641	0.0293257304	0.0031297608	-0.0006786947	0.0019097548	0.89064417	0.0855796939	-0.005960315	0.0415032978		0.6666302154	0.000005772	-2.64635623068E-007	1.70810272477E-006	0.6663160396	2.96194205959E-005	-5.08125247995E-007	3.82362546596E-006
6	2.4		0.4824981018	0.0004572925	-3.06770972109E-005	0.0001411777	0.5087884976	0.0004031937	0.0001001964	0.0002045904	3.0390579934	0.0011756315	0.0002012682	0.0003579227		0.0463565967	0.0032659654	0.0003685131	0.0014303813	0.0296326103	0.0026237643	-0.0004585858	0.0018481133	1.8728655832	0.1359640188	-0.0038532436	0.0655017174		0.6665790024	1.20919472421E-005	-1.80542277654E-007	3.03246984068E-006	0.6661943893	3.32724789097E-005	-5.38868342152E-007	5.46771685492E-006
7	2.4		0.4338079289	0.0005918236	-2.85263083382E-005	0.0001863645	0.4720139865	0.0004987058	0.0001807618	0.0002821759	2.543402261	0.0017348494	0.0003359579	0.0004878396		0.0545927039	0.0046798024	-0.000275719	0.0020757568	0.0292194285	0.0034653224	0.0005195805	0.0026639571	3.3649567554	0.2966405889	-0.0090419441	0.151757615		0.6664737499	1.43485931771E-005	-4.21318537131E-007	8.37059608362E-006	0.6660331944	4.94082359697E-005	1.06919598171E-006	1.08897584851E-005
8	2.4		0.3827963324	0.0006333509	9.71831194598E-005	0.0002186628	0.4354693749	0.000509575	-0.0001015249	0.0003407176	2.0714687847	0.0020348984	5.06504189099E-005	0.0006580891		0.0592673371	0.0054063469	-0.0005589097	0.0025627968	0.0241170064	0.0037982267	0.0014518092	0.0032348996	4.9878329625	0.6681683682	0.050687032	0.2916137142		0.6662901924	4.51181313376E-005	4.07452221109E-006	2.06478845512E-005	0.6658589009	6.69465604739E-005	9.02578430891E-006	1.86218871451E-005
10	2.4		0.2718390521	0.0014706996	0.0001501421	0.0005855216	0.3594065756	0.0011052727	0.0001667942	0.0008442279	1.2335961812	0.004697322	0.0006160976	0.0017621714		0.0834056684	0.01557022	-0.0015548003	0.0081639211	0.0233212329	0.0098862737	9.08652346709E-005	0.0091294514	8.6911043386	1.5732775536	-0.2392122166	0.8579248877		0.6651887116	0.000267427	-4.35273316483E-005	0.0001449885	0.664859619	0.0002987087	-2.54846763225E-005	0.0001087323
12	2.4		0.1669752113	0.0026779715	0.0002340898	0.0011841338	0.2840689059	0.0019707448	-0.0014745385	0.0016243532	0.6267966353	0.0074031907	-1.405169182E-005	0.0029529331		0.1083347186	0.0328982933	-0.0043180451	0.0192653241	0.0233839726	0.0204885976	-0.0048464075	0.020588459	10.3865699924	3.0455463221	-0.5175959403	1.5942279674		0.6609839769	0.0016742274	-0.0002850099	0.0008512812	0.6619903883	0.001213651	-0.000134562	0.0004488211
14	2.4		0.0949503725	0.0025673859	0.0003743197	0.0014495281	0.2199021159	0.001949715	-0.0015763057	0.0019140579	0.2898942092	0.0058254863	0.000372357	0.0028222111		0.0714239234	0.0279929393	0.007174287	0.0205540667	0.0021913999	0.0210597223	-0.008726635	0.0207750948	5.7842472766	2.0231488865	0.1301301594	1.337621312		0.6542039456	0.0042681325	0.000437421	0.0027486767	0.659473829	0.0019513281	4.22658934276E-006	0.000923758
7	0.2		0.0097715717	0.0068734805	0.006203368	0.0047934059	0.0096086249	0.0069284441	-0.0061811904	0.0047879694	9.37583487466E-009	6.58529526717E-009	6.71428232277E-009	5.18842905501E-009		0.117304299	0.1075839158	-0.1270839531	0.1032878381	0.1212229457	0.1095473658	0.1250350853	0.1034206675	2.11979278196E-011	7.31171350504E-013	1.06928867456E-011	7.50056587771E-013		0.8219438253	4.4503759469	1.3094043707	4.1417488385	0.0645790996	0.371097559	0.0023357381	0.0095527498
2	2.5		0.7314878788	0.0008689694	-0.0001689777	0.0001924049	0.7317242224	0.000867009	0.0001349204	0.0001925581	5.8176396656	0.0001167755	0.0003074166	0.0004414905		0.0199874161	0.0040464625	-0.0003556258	0.0011717963	0.0198911892	0.0040292679	0.000245293	0.0011664325	-0.0031446502	0.0021242664	0.0001840344	0.00073422		0.6666670536	9.86369831206E-007	7.08967734959E-009	2.8256032899E-008	0.6665646229	1.95788821157E-005	-2.57156079128E-007	0.000000403
3	2.5		0.6529346904	0.0004790288	-0.000157165	0.0001377901	0.6538257289	0.00047614	0.0001542938	0.000142939	5.709584809	8.62301036632E-005	0.0003687356	0.0003719622		0.0239784938	0.0026642479	0.0003512887	0.0010233534	0.0234988018	0.0026292484	-0.0004078247	0.0010554862	-0.0348797632	0.0045575679	-0.0005743263	0.0020916429		0.6666677915	1.46680385029E-006	-1.51059164534E-008	5.56972642897E-008	0.6665083686	0.000015798	-0.000000196	3.35827106872E-007
16	2.5		0.3986416513	0.0018412751	-0.0001880077	0.0008538531	0.4292483019	0.0016517386	0.0004126735	0.0010391375	4.1021222922	0.0048278501	0.0017320989	0.0048668819		0.0422050217	0.0139889479	-0.0008736919	0.0095173824	0.0261428747	0.0123921367	0.0005000824	0.0091528961	-0.087512917	6.5724383981	-0.3103107114	4.1127795654		0.6666668731	5.91373587438E-005	-3.61056736788E-006	4.3822799787E-005	0.6659940024	0.0001890942	1.70206873455E-006	6.67571291686E-005
20	2.5		0.3808361775	0.0027065693	-0.0002309883	0.0012604873	0.4199590939	0.0024013914	-0.0001528956	0.0015707624	3.6444689783	0.00863144	0.0002142842	0.0071570775		0.0444708516	0.0215685776	-0.0014882362	0.0130617003	0.0255767895	0.0185259668	-0.0005185904	0.0145839585	3.6170091715	6.3819556064	-0.3126432224	5.5625924187		0.6666314029	6.30638048698E-005	-2.89074565224E-006	5.41256355301E-005	0.6659370811	0.0003029685	-6.01221848448E-006	0.0001313842
24	2.5		0.3638449084	0.0024499629	0.0004104274	0.0012548941	0.4117629116	0.0021244258	0.000190887	0.001539438	3.2114202595	0.0088166185	0.0004253342	0.0077526326		0.0481913587	0.0203923488	0.0017960545	0.0154839615	0.0233286519	0.0173976155	-0.0013411713	0.0147420385	4.6125483503	18.6927222734	-0.3866709719	8.2772934429		0.6666180623	0.0001946283	-1.44515765813E-006	9.16465720762E-005	0.6658384419	0.0002939982	-6.41471077889E-006	0.0001475105
28	2.5		0.3428017502	0.0018851195	-5.64522716652E-005	0.0009677202	0.4004830563	0.0015730464	0.0003893311	0.0012084032	2.791709514	0.0075215523	-1.16825450045E-005	0.0059907673		0.0513358822	0.0159409194	-7.36102313375E-005	0.0113725343	0.0198940538	0.012709532	-0.0002678137	0.0115206996	11.3669824963	15.8117986572	0.5817906303	11.8180996124		0.6665315708	0.0002045025	7.0814668052E-006	0.0001338144	0.6657595379	0.0002344485	-2.85962428709E-006	0.0001265411
32	2.5		0.3199729369	0.0045672182	5.48629486978E-005	0.0022883137	0.3877938788	0.0036649814	-0.000161367	0.0027744789	2.3915920229	0.0190617176	0.0002318251	0.0194939722		0.0610426365	0.0420052011	0.0015866357	0.028981876	0.0224052601	0.0302370661	-0.0010431295	0.0280475191	-2.0774779669	249.892281505	-3.0680316418	95.7814112502		0.6666156488	0.0025684202	-0.000175238	0.002730857	0.6655294835	0.0006674649	3.01956321983E-006	0.0003303479
64	2.5		0.1130216564	0.0036368795	-0.0001376136	0.0025571514	0.2317902906	0.0028459296	-9.04954352855E-005	0.0028836778	0.4010876281	0.0108491888	-0.0012496631	0.0078211102		0.0668205995	0.0469602694	0.0024376311	0.043834727	-0.0021609628	0.0379723216	0.0020541049	0.0368093944	36.1521755246	36.4079806176	2.1014386155	38.6208664024		0.6570069227	0.0120135907	-0.0004563364	0.0105328971	0.660824921	0.0025612755	0.000177955	0.0020295151
4	2.525		0.6023176955	0.0002590923	4.80114968129E-005	8.16037728995E-005	0.6023701089	0.0002584668	-4.21255907481E-005	8.17015755021E-005	5.9885145503	0.0005527926	-0.0001288181	0.0002456857		0.0285437471	0.0014613893	-0.000229428	0.000662546	0.0285136133	0.001460664	0.0002365424	0.0006627119	-0.1071431286	0.0055090914	0.000043913	0.000152133		0.6666687525	7.93366767924E-006	6.7412606771E-010	2.78258438153E-009	0.6664392199	1.34103459894E-005	1.64641024409E-008	2.22152837885E-007
6	2.45		0.5153144191	0.0003111339	-3.92086158156E-005	0.0001013664	0.5304883826	0.000288094	2.4955612887E-005	0.0001316501	4.141052526	0.000586354	3.27417838046E-005	0.0003300943		0.0371995993	0.0020401759	-0.000082482	0.0009334097	0.0284207886	0.0017932122	0.0001809366	0.0011180966	0.5848148112	0.0525638455	0.0098856553	0.0396723874		0.6666520525	6.91024826792E-006	2.41070922848E-007	9.91260135429E-007	0.666301493	6.91024826792E-006	5.91357942464E-007	2.09921548886E-006
10	2.65		0.3628290809	0.0010919995	0.0006333415	0.000864156	0.2768425685	0.0014369755	-0.0004481743	0.0005783463	10.7284623798	0.0045672614	0.0005615422	0.001638699		0.0189860994	0.0093496989	0.0030034375	0.0087294881	0.0737127759	0.0135054128	0.0013955246	0.0076281135	7.7427898432	1.4011878341	0.242807082	0.696652032		0.6666491631	2.71784544395E-006	5.52668878041E-007	1.57783731187E-006	0.6650815608	0.0002570915	6.05071706736E-005	0.000093562
16	2.525		0.4298965759	0.0015359112	-0.0004648024	0.0007653278	0.4307557071	0.0015384096	0.0003437615	0.0007668403	5.9446983524	0.0025452104	-0.0030818674	0.0061964829		0.0332127433	0.0105452581	-0.0004187429	0.0071248895	0.0333133297	0.0106621115	-0.00020816	0.0070760888	-9.554999451	14.3370196991	-2.91058142	24.8128999983		0.6667082366	5.02691374092E-005	-1.26978992042E-005	0.0001110217	0.6660597121	0.000142824	-3.11580601148E-006	2.80494218849E-005
4	2.5		0.6017642323	0.0003560891	-9.0750305624E-005	0.0001101739	0.603684175	0.0003520007	8.63164937093E-005	0.000116126	5.5954186499	0.0001064074	0.0002857894	0.000335198		0.0295293819	0.002014971	-0.0001419242	0.0009159367	0.0284283385	0.0019716008	0.0001483251	0.0009524201	-0.0883055316	0.0075224716	0.0007105949	0.0043177543		0.6666686626	0.000003781	0.000000015	8.97866764408E-008	0.666435371	1.46438313857E-005	1.7379128647E-008	3.37700812489E-007
24	2.45		0.0802992041	0.0035375398	-3.8607235295E-005	0.0023037782	0.2040569228	0.0028578307	-0.0001960822	0.002748439	0.2364173449	0.0076895764	-6.46620572617E-005	0.0045804231		0.0594880433	0.0401353896	0.0070437335	0.0336292836	0.0050622638	0.0326214061	-0.0005464532	0.0318257279	7.5582788173	4.550083554	0.622705459	3.6363176403		0.6521855559	0.0087296758	0.0011142714	0.0067945164	0.6580362991	0.0035192704	0.0001240371	0.0017801587
2	2.55		0.7318767011	0.0006234784	-2.77186079531E-005	0.0001385299	0.731637031	0.0006247642	-6.3142559353E-006	0.0001350244	6.1713085547	8.75168323475E-005	7.0205054177E-005	0.0003120622		0.0208355975	0.0029978619	0.0001813809	0.0009064136	0.0209783203	0.0030161414	-1.41502595311E-005	0.000881513	-0.0032968102	0.0014749922	9.25328939018E-005	0.0005366495		0.6666670158	8.84414568109E-007	3.14581173217E-009	1.83459340157E-008	0.6665598731	1.45861387246E-005	4.20582222151E-007	4.95571975929E-007
3	2.55		0.6538580292	0.0005453038	9.24768016107E-005	0.0001520728	0.6530151118	0.0005487969	-7.41636700941E-005	0.0001486734	6.2739520855	0.0001357253	-0.0002204531	0.0004015741		0.0258010867	0.0029968608	-0.000160144	0.0011794959	0.0262565872	0.0030314556	0.0002175985	0.0011573541	-0.0332698782	0.004892438	-0.0004290991	0.0022841329		0.6666675629	4.42088989221E-006	-9.54149073033E-009	5.03679411917E-008	0.6664954068	1.83734264964E-005	0.000000163	5.31438192905E-007
4	2.55		0.6030621737	0.0004504095	4.1618559582E-005	0.0001494622	0.6012448739	0.0004555324	-2.61549349879E-005	0.0001426314	6.3819452486	0.0002084894	-9.49466355364E-005	0.0004315039		0.0271911574	0.0025434231	-0.0002470386	0.001181901	0.028175196	0.0025975469	0.0002798436	0.0011413299	-0.0876351094	0.0094410137	-0.0021119298	0.0051328693		0.6666681911	4.09511816702E-006	-3.37949743376E-008	8.20615639554E-008	0.6664451472	1.85414360943E-005	9.92113838252E-008	6.93787231969E-007
5	2.55		0.5664172395	0.0002509766	2.56683477668E-005	9.21683915648E-005	0.5632735153	0.0002545594	-2.2673867602E-005	0.000085962	6.4940734426	0	-4.47249486595E-005	0.0002854323		0.0291974155	0.0014897839	-9.22397776733E-005	0.0007771668	0.0309627373	0.001538344	9.81796225332E-005	0.0007357128	-0.1654223381	0.0097916316	-0.0001053083	0.0062882554		0.6666688089	9.45735900133E-006	-1.28048687331E-009	7.76625885843E-008	0.6663868047	1.09204175305E-005	9.27491464049E-009	4.22065731202E-007
6	2.55		0.5386358425	0.0003308516	-1.66462035158E-005	0.0001299658	0.5338790083	0.0003379462	1.30507754993E-005	0.0001189662	6.6091032856	0.0002517446	8.83827780902E-005	0.0004212106		0.0303420489	0.0020179322	0.0006059478	0.0011262561	0.0330006024	0.0021070589	-0.0005267638	0.0010552377	-0.2455595216	0.0203700262	0.0079381125	0.0149935403		0.6666691893	1.31988207637E-005	7.8882489632E-008	0.000000149	0.666334401	1.76562223485E-005	3.81120040196E-007	0.000000887
7	2.55		0.5170194886	0.0002421877	-3.63243328663E-005	0.0001024901	0.5104053008	0.0002505948	2.79421826264E-005	9.17083542402E-005	6.7261233648	0.0001670632	9.37733748358E-005	0.0003438855		0.0308157458	0.0015333253	0.0001778722	0.0008954841	0.0345850736	0.0016229009	-0.0001550887	0.000829269	-0.3289342278	0.0224579545	0.0032368931	0.0179405375		0.666669442	2.14551424519E-005	2.69406443011E-008	1.47565538055E-007	0.666286391	1.55651962916E-005	1.13564649482E-007	8.42518142793E-007
8	2.55		0.4991060908	0.0003661925	2.62255840999E-005	0.0001617517	0.4904059049	0.0003812966	-2.09833833749E-005	0.0001419171	6.844923725	0.0004014575	-0.000143206	0.0005544355		0.0308510622	0.0023207628	2.51988606847E-005	0.0014395234	0.0357802247	0.0024902749	-7.75282857474E-006	0.0013200607	-0.3821679238	0.0463209362	0.0016416283	0.0409933122		0.6666693832	0.000008638	1.14489427717E-008	2.84927315985E-007	0.6662435168	3.56153477725E-005	0.000000183	1.6703523799E-006
10	2.55		0.4714581752	0.0003673366	-0.000048516	0.0001766196	0.4580245676	0.000386354	4.38525316337E-005	0.000149063	7.0861167407	0.000706664	-3.50014430466E-005	0.0006550726		0.0307679508	0.0024135628	9.04032248319E-005	0.001593368	0.0384139722	0.0026657894	-9.03570741526E-005	0.0014255252	-0.4842527238	0.2600346881	-0.0214836457	0.138523026		0.6666692291	0.000010634	-1.1819226329E-007	7.33363284093E-007	0.666157442	3.57995241936E-005	2.80677536449E-007	3.50206786404E-006
5	2.5		0.5634764946	0.0004357574	0.0001075264	0.0001490793	0.5668031089	0.0004278742	-0.0001356579	0.0001597466	5.4765955505	0.0002240075	-0.0003718238	0.0004902189		0.0298828961	0.0025970045	-0.0007940567	0.0012265331	0.0280838444	0.0025128412	0.0007461553	0.0012847175	-0.1577062406	0.0165298967	0.0072695812	0.0110518627		0.6666695431	2.409937486E-006	1.26233215148E-007	1.919037881E-007	0.6663959631	2.08706708441E-005	-3.53443916855E-008	6.64138610576E-007
6	2.5		0.533910448	0.0004850355	-0.000050523	0.0001750519	0.5389412802	0.000472747	5.7795189927E-005	0.0001923443	5.3547003195	0.0003366581	0.0001099511	0.0006191765		0.0321377476	0.0029819245	-0.0004786109	0.0015092464	0.0293128761	0.00285366	0.0003952747	0.0016228109	-0.2463320963	0.0318416604	0.0129948258	0.0226986628		0.6666705173	6.51006248767E-006	0.000000197	3.43682411041E-007	0.666341218	2.53331427211E-005	-0.000000185	1.42175993545E-006
7	2.5		0.509763561	0.0002481856	3.81947091646E-005	9.00168282926E-005	0.5167840109	0.0002384196	-7.06793670475E-005	0.0001011931	5.2305353816	0.000076478	-0.0002292278	0.0003365263		0.0342838702	0.0015669524	0.0001064827	0.0008140313	0.0303119228	0.0014753551	-6.8374746991E-005	0.0008851271	-0.302439688	0.0223843234	0.0013640907	0.018812249		0.6666708892	1.19231080507E-005	1.83060044186E-008	2.55732520357E-007	0.6662895695	0.000015611	2.00832648041E-007	9.00878078362E-007
8	2.5		0.4896974015	0.0002770036	4.55199389862E-005	0.0001023638	0.4989286913	0.0002645007	-6.61147427872E-005	0.0001177212	5.1047205967	0.0005223231	-0.0001871112	0.000400325		0.0361783132	0.0018173522	-0.0001671837	0.0009469979	0.0309273053	0.0016850798	0.0001502374	0.0010437102	-0.3421255163	0.0345683154	0.0048263259	0.0309073243		0.6666710412	1.29294230947E-005	5.93474699552E-008	3.85787450029E-007	0.6662396702	3.16704892505E-005	-8.727007043E-008	1.18775267063E-006
10	2.5		0.4566228418	0.0004677687	-1.42152225749E-005	0.0001762854	0.4709075492	0.000439373	1.22175774569E-005	0.0002106058	4.8492942042	0.0006596202	-0.0001223931	0.0007721476		0.0394764419	0.0031953981	-0.0003564785	0.0017293114	0.0312907379	0.0028748585	0.0005020503	0.0019208366	-0.3686432024	0.141483455	0.0481133129	0.1257015098		0.6666708202	0.000011293	5.38411938955E-007	1.40229941156E-006	0.6661465277	3.43105721641E-005	7.91098294511E-007	3.82607016536E-006
12	2.5		0.431726295	0.0012756029	-8.89038489212E-005	0.0004931206	0.4514785172	0.0011728221	0.0001379035	0.0006189287	4.5942538923	0.0021753533	0.0007648111	0.0022038116		0.0413486203	0.0089627989	-0.0004532172	0.0049937006	0.0296537645	0.0077898308	0.0003904317	0.0057507965	-0.031924967	0.4750105487	-0.0577574141	0.4804083347		0.6666670661	6.44012947577E-006	-6.01210691029E-007	4.93173106536E-006	0.6660752024	0.0001097345	3.00781099222E-007	1.47046183555E-005
14	2.5		0.4113387259	0.0025468442	6.14011346091E-005	0.0010610329	0.4368264409	0.0023268088	1.17902551478E-005	0.0013496272	4.3409762393	0.0054436624	0.000466501	0.0052412818		0.0394400231	0.0194702894	5.69993238019E-005	0.010510285	0.0264321823	0.0167535732	-0.0001392149	0.0124187243	0.2312829555	2.2259034147	0.0656836651	2.4958662003		0.666664324	2.0749705109E-005	6.47356263924E-007	0.000024891	0.6660561095	0.0002500106	-1.83918903532E-006	5.27866745161E-005
8	0.2		0.0068622459	0.0025123096	-0.0007511842	0.0023676623	0.0064178007	0.0025341808	0.000200897	0.002301923	6.5820095881E-010	2.40300607477E-010	-7.57229774785E-011	2.45324946531E-010		0.0100631703	0.0328365522	0.0038209919	0.0307617503	0.0160130022	0.0317795755	-0.0047422358	0.0303415726	1.38717095668E-012	2.60533028001E-015	-1.44416824224E-013	2.4400123878E-015		-8.9278258626	42.8389762444	2.0916653489	44.179812607	-0.0045322774	0.265053455	0.0115396466	0.0280711232
2	2.6		0.732644004	0.0007433242	-2.79817658834E-005	0.0001769455	0.7319401563	0.0007480577	0.000023	0.0001674877	6.5233983901	0.0003016109	0.0001345126	0.0003832802		0.0181590843	0.0034306793	0.0002919676	0.0010947194	0.0185186017	0.0034708505	-0.0002010046	0.0010470645	0.0029688856	0.0020835103	0.0001314256	0.0019174828		0.6666667856	1.10362524114E-006	0.000000004	5.86806182812E-008	0.6665727044	1.66643756984E-005	2.22662172677E-007	4.44213087513E-007
3	2.6		0.6532975632	0.00044748	-0.00013885	0.000133954	0.6507397843	0.0004552749	9.66576941027E-005	0.000121997	6.8335965643	0.0002954153	0.0002806917	0.0003228083		0.0245700024	0.0023436843	-0.0003531986	0.0009876998	0.025928559	0.0024233079	0.0001998394	0.0009128391	0.0076530213	0.005230947	-0.0017335275	0.0052411613		0.6666666587	2.73532722129E-006	-3.21458481658E-008	9.74702638427E-008	0.6664988734	1.51063383297E-005	-4.70937151214E-007	6.02799006144E-007
16	2.6		0.3328372977	0.0031457659	0.0003229701	0.0027521335	0.2267744465	0.0041736006	0.0005926756	0.0021245595	10.7801963446	0.0154967597	-0.0023859526	0.0100950964		0.0113814319	0.0287348035	-0.0017729161	0.0263251991	0.0632663969	0.0439674638	0.0008910961	0.028266576	10.846490541	9.5298491524	1.9921984287	11.7129876065		0.6666514458	0.000013311	2.78444187938E-006	1.63727109495E-005	0.6648080046	0.0009995421	-4.17686892155E-005	0.0004351501
20	2.6		0.2726718199	0.002584527	0.0001022422	0.0024275841	0.1491863752	0.0033678598	-0.0005425753	0.0019496901	11.3933419876	0.0104336434	0.0022755314	0.0061886101		0.0077193235	0.0279889583	-0.0058635165	0.0285166534	0.0740041918	0.0378702334	0.0049234157	0.0288558834	13.8500514365	8.2900245327	0.2932787056	6.1410739035		0.6666527772	8.21474406004E-006	2.75163920706E-007	6.17222620266E-006	0.6628586406	0.0015205256	-9.35816393769E-006	0.0008675623
24	2.6		0.2117894716	0.0016147904	-0.0011482901	0.0016629305	0.0871909773	0.00200462	-0.0003118067	0.0013459619	11.7349528351	0.0045274703	0.0013010015	0.0028373092		-0.0039182325	0.0204831902	-0.0032049429	0.0197143519	0.0548014442	0.021788767	-0.0019874208	0.0193694156	7.4192208547	2.8761931497	-0.2307288808	2.3146974493		0.6666608218	2.2805214491E-006	-1.85606965697E-007	1.82628673759E-006	0.6596207863	0.0017259283	0.0001492166	0.0010624023
28	2.6		0.1588924583	0.0021391895	0.000484388	0.0021435736	0.0480494209	0.0025072994	-0.000772784	0.0017976	11.8907145711	0.004127675	0.0010925114	0.0025820567		-0.0002556518	0.0258041293	-0.0028430076	0.024539263	0.0415993914	0.0262950133	0.0041207533	0.0245603486	3.9541461073	1.9465135278	0.292461037	1.6274344244		0.6666640658	1.63837497458E-006	0.000000191	1.0691552347E-006	0.6518361904	0.0049291292	0.000013557	0.0022883668
32	2.6		0.1181510277	0.0020970532	0.0002543973	0.0021493865	0.0262663547	0.0024775432	-0.0001002658	0.0018243942	11.9553815523	0.0029679018	2.21886418898E-005	0.0018853954		-0.0032629727	0.025046112	0.0050080535	0.0241231429	0.041255932	0.0269009438	-0.0024504841	0.0248575078	2.4674300469	1.1787138856	-0.0927628927	0.9806024016		0.6666652622	2.85561098559E-006	-0.000000053	5.5813203992E-007	0.6340154544	0.0094521871	1.79365444962E-005	0.0040023144
64	2.6		0.0110607405	0.0029720586	-0.000546813	0.0028830205	0.0003790318	0.0030262453	4.42264364498E-005	0.0028478609	11.9999478206	0.0002980724	-4.5807758307E-006	0.0002927843		0.0040628067	0.0358333114	0.0007443809	0.0336707323	0.0081661303	0.0352471807	-0.0062077225	0.0343295852	0.0068766252	0.0242399252	-0.0042592486	0.0235506497		0.6666666647	2.01473887911E-006	-1.20363385291E-009	6.6547608908E-009	0.0768132437	0.4630522934	0.0112774588	0.4287012666
4	2.55		0.6030621737	0.0004503885	4.1618559582E-005	0.0001494622	0.6012448739	0.0004555738	-2.61549349878E-005	0.0001426314	6.3819452486	0.0002084894	-9.49466355363E-005	0.0004315039		0.0271911574	0.0025434231	-0.0002470386	0.001181901	0.028175196	0.0025975469	0.0002798436	0.0011413299	-0.0876351094	0.0094410137	-0.0021119298	0.0051328693		0.6666681911	4.09511816702E-006	-3.37949743376E-008	8.20615639557E-008	0.6664451472	1.80835521852E-005	9.92113838252E-008	6.93787231969E-007
6	2.425		0.5004525965	0.0004724115	-6.71774549835E-005	0.0001474687	0.5210849165	0.0004263643	0.0001601384	0.000204967	3.5716476796	0.0010820501	0.0001971826	0.000425605		0.041429553	0.0032794039	-0.0010354513	0.0014391647	0.0287438119	0.0027186209	0.001592184	0.0017995099	1.2185715197	0.1060150026	0.0498297043	0.0672200346		0.6666254458	7.16793870111E-006	1.69175315224E-006	2.27348326528E-006	0.6662580723	2.93360534579E-005	3.35161720802E-006	4.32410838708E-006
10	2.75		0.170039025	0.0031357486	-0.0002660509	0.0027975444	0.0775583695	0.0038209575	0.0002911109	0.0021858239	11.8746709178	0.005196901	-0.0002556357	0.0024339659		0.0134687331	0.0324909177	-0.003638988	0.030837471	0.0659245294	0.0385445183	0.0026163295	0.0300063005	1.4156953599	0.6770972812	0.0242060029	0.4550629159		0.6666640527	1.62676886642E-006	4.43086672029E-008	8.40271633905E-007	0.6537295463	0.004985312	-0.0002157827	0.0011942166
16	2.55		0.4297163858	0.0017526776	0.0001399994	0.0010698281	0.4010247642	0.0019659883	-0.0001863182	0.0008646155	7.7959199152	0.0051451844	0.0001330574	0.0048274899		0.0273837563	0.0128391972	0.0028681523	0.0101878356	0.0442941859	0.0152898201	-0.0016689601	0.0093357191	0.7291167204	3.4740513343	-1.005643763	5.8866190129		0.6666647575	9.07007404602E-006	-2.78490987124E-006	0.000016347	0.6659738103	0.0002030079	0.000010784	6.58088800488E-005
4	2.6		0.6002983414	0.0003526973	3.06297307882E-005	0.0001324305	0.5946903021	0.0003645076	-1.32547915558E-005	0.0001137529	7.1580370611	0.0004031389	-5.08394743048E-005	0.0003332895		0.0253371414	0.0019868459	5.80839358626E-005	0.0010496278	0.0284387282	0.0021122914	-6.42276244653E-005	0.0009349787	0.0467179771	0.0121746602	0.0035389957	0.0116575531		0.6666661679	7.35607409771E-006	4.47256648741E-008	1.48175477632E-007	0.6664446358	0.000014447	-3.98494555954E-008	8.74597816348E-007
24	2.425		0.0254934677	0.0023190533	-0.0004055317	0.0017455427	0.1150314565	0.0020141583	0.000707533	0.0019830827	0.0410384733	0.0026535479	-0.0002489135	0.0017417775		0.0342228211	0.0239541476	-0.002602774	0.0220785181	0.0018236177	0.0215748817	-0.0030567771	0.0221240181	1.4121450723	0.710431911	-0.0664512616	0.6134669196		0.5867279984	0.0429349601	-0.0073820893	0.0425761007	0.6360260749	0.008573048	-0.0013017697	0.0035863955
2	2.65		0.7307034363	0.0008947767	-0.0001458454	0.0002199002	0.7295121503	0.0009049631	0.00011126	0.0002021396	6.8728220289	0.0005929595	0.0002394427	0.0004482706		0.0174505915	0.0037440599	-0.000244675	0.0013987399	0.018049995	0.003822956	0.0002539494	0.0013128314	0.0137302309	0.0037299897	-0.0003418553	0.0038069009		0.6666664745	8.68907935279E-007	-9.42416969164E-009	0.000000105	0.6665751297	1.84732360997E-005	3.12978714694E-008	6.09591158542E-007
3	2.65		0.6504187168	0.0004700297	-6.32168538878E-005	0.0001489411	0.6461453175	0.0004832085	2.66938932122E-005	0.0001268418	7.3801009457	0.0005559643	0.0001258587	0.0003133279		0.0249911354	0.0023913524	-0.0003247267	0.0011410821	0.0273446366	0.0025239178	0.0002167659	0.0010029632	0.0843685867	0.0103379997	-0.0015534827	0.0083747419		0.6666654328	0.000002024	-0.000000025	1.33476454147E-007	0.6664899458	1.41676568405E-005	-3.49780953304E-007	9.51373934744E-007
4	2.65		0.5933679181	0.0004536558	4.40192845123E-005	0.000172426	0.5839286329	0.0004799071	-5.56811539068E-005	0.0001370287	7.9015086853	0.0007767835	-0.0001121417	0.0003431702		0.0285624841	0.0026597897	-1.17876372294E-005	0.0014262327	0.0342952745	0.0029616895	0.0003077419	0.001200813	0.3323036554	0.0325816086	0.0012845864	0.0200923201		0.6666632727	3.50030359259E-006	1.34729959828E-008	2.09706365403E-007	0.6664027591	2.01077132695E-005	9.79737701749E-007	2.02369579095E-006
5	2.65		0.5491155632	0.0005921902	0.000133289	0.000272685	0.5325412581	0.0006459878	-4.76265832032E-005	0.000200059	8.4203642291	0.0013919448	-0.0004004531	0.0005140223		0.0265607864	0.0035604516	-0.0020632382	0.0022419404	0.036262252	0.0041601334	0.0006312644	0.0017867643	0.8016912879	0.0981592449	-0.0462531579	0.0550839991		0.6666608258	3.65714151713E-006	-3.39416825207E-007	4.05505569536E-007	0.6663425135	3.34183500546E-005	-6.87087731206E-006	4.65710244243E-006
6	2.65		0.509862633	0.000376976	6.99811077483E-005	0.0001912862	0.4839343794	0.0004264522	-3.08671545263E-006	0.0001320763	8.9304531758	0.0010440221	-0.0001688082	0.0003250253		0.029438662	0.0024934201	-0.0004705188	0.001725265	0.0458565007	0.0030993105	-0.0001893466	0.0013430753	1.8326908426	0.1236789428	-0.0013829744	0.0517621081		0.6666567238	0.00001042	-7.06915338493E-009	2.82153086372E-007	0.6662011611	2.86718985051E-005	-3.23965731378E-006	4.9104322987E-006
7	2.65		0.4731889449	0.0004623495	-5.70984859383E-005	0.0002665943	0.4355191114	0.0005470592	1.68164055001E-005	0.000175385	9.4232850464	0.0016162785	7.77405283987E-005	0.0004421686		0.0285643777	0.0032509549	-0.0013631927	0.0024832283	0.0537450878	0.0043533403	0.0008325027	0.001928958	3.2704513277	0.2600805316	-0.0338413169	0.1063995309		0.6666529836	1.35076357283E-005	-1.43559004487E-007	0.000000447	0.6660438101	4.4507901298E-005	-4.44141283612E-006	1.00393526834E-005
8	2.65		0.4368151248	0.0006901687	-0.0001883615	0.0004432072	0.3848001098	0.0008541334	-6.48467969497E-005	0.0002843999	9.8937753917	0.0026802159	0.0005153112	0.0008011828		0.0270583774	0.0050636669	-0.00148911	0.0043483752	0.0627175418	0.0072497769	-6.44888180026E-005	0.0034264732	5.0703038782	0.5817776087	-0.0785518193	0.2430307106		0.6666498165	6.55217460807E-006	-2.65541048855E-007	8.0936197016E-007	0.6658206874	8.94197812434E-005	-0.000012026	2.47186934657E-005
10	2.65		0.3628290809	0.0010920023	0.0006333415	0.000864156	0.2768425685	0.0014369755	-0.0004481743	0.0005783463	10.7284623798	0.0045674943	0.0005615422	0.001638699		0.0189860994	0.0093496989	0.0030034375	0.0087294881	0.073712776	0.0135054128	0.0013955246	0.0076281135	7.7427902507	1.4011878329	0.242807082	0.696652032		0.6666491631	3.0386435825E-006	5.52668878041E-007	1.57783731187E-006	0.6650815608	0.0002570915	6.05071706736E-005	0.000093562
5	2.6		0.5616781599	0.0004277855	7.27572035167E-005	0.0001750203	0.5519600383	0.0004505133	-2.15395212163E-005	0.0001424149	7.4895972663	0.0006522311	-0.0001529717	0.0004400686		0.0286706563	0.0025166761	0.0001679274	0.0014275851	0.034382715	0.0027524465	-0.0002182318	0.0012362588	0.2208895476	0.0320682294	0.0098188214	0.0281396748		0.6666646855	6.81540590284E-006	9.18702770947E-008	2.6145721308E-007	0.6663635022	2.15522058315E-005	-1.83699923191E-007	0.000001872
6	2.6		0.5305884066	0.0004557863	-9.04447432415E-005	0.0002022211	0.5156730897	0.0004906635	3.9841134267E-005	0.0001578746	7.8253263581	0.0008943138	0.0001404457	0.0004983758		0.0295778615	0.0028294776	-9.47171965808E-005	0.0017063812	0.0382690306	0.0032248162	0.0001740369	0.0014390786	0.6007250349	0.0695672881	-0.0102437257	0.051055231		0.6666624615	5.76125990757E-006	-7.24278852924E-008	3.62302258465E-007	0.6662918776	2.80276067257E-005	1.22373770682E-007	3.15976961697E-006
7	2.6		0.5046155905	0.0003306759	-4.41335694545E-005	0.0001629281	0.4835582662	0.0003650564	2.13203836077E-005	0.0001204119	8.161105189	0.0007876586	0.0001172429	0.0004006271		0.0286060034	0.0021276382	0.0002305897	0.0014286202	0.041035104	0.002534925	-0.0002864703	0.0011696283	1.1602926386	0.0885026435	0.0211456278	0.0683381054		0.666660227	0	1.17677260812E-007	3.82749556356E-007	0.6662260292	2.62552878584E-005	1.59794393004E-007	3.37936536357E-006
8	2.6		0.4811397621	0.0003474638	2.03738992138E-005	0.000185175	0.4528551265	0.000392074	5.75394809202E-006	0.0001304297	8.4960896812	0.0010111521	-0.0001289697	0.0004519565		0.0284742504	0.002270573	0.0001270033	0.0016576988	0.045518953	0.0028005147	-2.68025981783E-005	0.001336065	2.089539341	0.1519418152	-0.0080750792	0.105324239		0.6666572742	0	-3.6327827394E-008	4.76563801127E-007	0.6661357802	3.27479114417E-005	4.99392918474E-007	5.14591279613E-006
10	2.6		0.4387611014	0.000642499	-2.66403944669E-005	0.0004261526	0.3925928156	0.0007688408	2.63018179276E-005	0.0002795856	9.1545174497	0.0024644598	5.32410935677E-005	0.0011472416		0.0221984742	0.0044282167	0.0004101415	0.0038154101	0.0492500591	0.0058227362	-0.0002148847	0.0030054306	4.6417699979	0.7021053029	-0.0883129117	0.6783098035		0.6666522664	7.06918374244E-006	-2.83521793291E-007	0.00000213	0.6659795548	7.27817012109E-005	1.62540516975E-007	1.9784060645E-005
12	2.6		0.4001131055	0.0008720168	-0.0002400326	0.0006456883	0.3326374353	0.0011197608	6.51962837208E-005	0.0004234204	9.7761835908	0.0040172147	0.000232179	0.002120934		0.0213232806	0.0068894784	0.0008911586	0.0063305166	0.0667270759	0.0099548482	0.0004973928	0.0054522569	8.7143402144	2.3449551648	-0.007997327	2.3548346418		0.666646901	9.2847906581E-006	2.36792576278E-009	5.28980020932E-006	0.6655711954	0.0001481693	1.67033466858E-005	5.30433105907E-005
14	2.6		0.3622481257	0.0017492703	-0.0006477874	0.0013512043	0.272809293	0.0023581611	0.0002116571	0.0010321703	10.3331028604	0.0091654604	-0.0007778077	0.0050700235		0.0210716705	0.0150402588	0.0026574515	0.0140432678	0.076753526	0.0237353675	0.0033468632	0.0140125568	13.9395434034	6.1999130021	2.3219094103	5.7386621787		0.6666424168	0.000010775	0.00000398	9.78323799878E-006	0.6650601859	0.0004454575	7.4221287192E-005	0.0001984535
10	0.2		0.0022647071	0.0016813868	-0.0015691419	0.0015365627	0.0023219323	0.0016846158	0.0014919385	0.0015441333	2.11567607781E-012	1.5715415615E-012	-1.51995296936E-012	1.48967222649E-012		0.0112091575	0.0183320707	-0.0007774495	0.0177085208	0.0109096174	0.0184072503	0.000607241	0.0178657774	4.29040249705E-015	1.65587899518E-019	-2.86703988061E-015	1.60465086114E-019		-7.8543885651	47.9816097912	-0.3943047213	46.474060715	0.0202255889	0.2286549638	0.0013964042	0.019701993
2	2.7		0.7304729584	0.0006668039	-4.28211913631E-005	0.0001595613	0.7288285146	0.0006774013	3.75636789163E-005	0.0001453759	7.2149517925	0.0005996345	3.09785607452E-005	0.0003029337		0.0189931691	0.0031454076	0.0002280059	0.0011229741	0.019834267	0.003249396	-0.000163576	0.0010439044	0.0308078718	0.0052391185	0.0006033447	0.0039475267		0.6666660612	1.02773611107E-006	1.50928554036E-008	9.88355732825E-008	0.666566666	0.000015654	1.74901557318E-007	6.49621236597E-007
3	2.7		0.6446056032	0.0005539188	-0.0001609005	0.0001902	0.6385670764	0.0005765096	8.05671838454E-005	0.0001541159	7.9069501052	0.0008786201	0.0002866048	0.0003341386		0.0233074957	0.0028002653	0.0007334457	0.0014881342	0.0265687876	0.003027819	-0.0005116579	0.0012502889	0.1761830221	0.0210433948	0.0072541717	0.0124816964		0.6666643109	2.90025752715E-006	1.00444618775E-007	1.73466212044E-007	0.6664935584	1.84950645155E-005	8.01473702707E-007	1.6334016884E-006
16	2.7		0.080944965	0.003022564	-0.0024338888	0.0028171063	0.0126230137	0.0035304822	0.0010375917	0.0024318173	11.9860678322	0.0027352017	-0.0006303029	0.0016986227		0.0085011224	0.034024125	-0.0021922786	0.0298927556	0.0464135286	0.0370455009	-0.0003651462	0.0316880612	0.5209150106	0.3392620958	-0.0053179492	0.2772724078		0.6666660768	0	-5.7923121591E-009	3.14180995648E-007	0.5875446359	0.0318594713	0.0008815057	0.0091643757
20	2.7		0.0399080089	0.0019886449	0.0011262652	0.0019714684	0.0029732791	0.0021098575	-0.0012148604	0.0018448552	11.9983402055	0.000793498	0.0004357067	0.000658429		0.0009778284	0.0209987146	0.0041712706	0.0209866216	0.0150655173	0.0209104572	-0.0024791803	0.0204523095	0.0581372183	0.0573682066	-0.0058876957	0.055256127		0.6666666141	0	-5.3413801522E-009	0.00000005	0.4161740447	0.0797338071	0.006201323	0.01864252
24	2.7		0.0192512758	0.0014833362	0.0011790685	0.0014556258	0.0004018725	0.0015042654	-0.0010327137	0.0013862546	11.9998584341	0.0002783234	0.0001869801	0.0002501515		0.0023395109	0.0162873932	-9.1534280585E-005	0.0167106401	0.0097990961	0.0161708836	-0.0007932586	0.0160077455	0.0107044306	0.0131286515	-0.0006007591	0.012872072		0.6666666586	1.04142428287E-006	-4.52904336762E-010	9.69976439154E-009	0.1322831504	0.1759151855	-0.0120060741	0.0389398369
28	2.7		0.0092655445	0.0024792802	-3.88417155062E-005	0.0024911593	-0.0003387323	0.0025524279	-9.66500580247E-005	0.0024374472	12.0000226712	0.0001590897	8.75557718743E-006	0.0002207122		-0.0005387117	0.0266581167	0.0036686391	0.0256236395	0.0052347067	0.0263047113	-0.0002515085	0.0258551271	0.0016036068	0.0061410806	-6.8632522096E-005	0.0060195923		0.6666666656	3.63070902796E-006	-4.43745102647E-011	3.88785641115E-009	0.08112068	0.3111609472	0.0064957555	0.0998886001
32	2.7		0.0045416501	0.0018226962	-0.0009168448	0.0017921038	-0.0003865022	0.001843271	0.0008076447	0.0018215326	12.0000162195	0.0001993157	-3.6560736354E-005	8.24551830373E-005		0.002019709	0.0200706398	0.0050998398	0.0198569537	0.0014550208	0.0207387719	-0.0042759465	0.0202727909	0.0001623877	0.0013709223	-0.0002762488	0.0013422601		0.6666666666	0	-1.56167680038E-010	7.58555171722E-010	-0.0030455188	0.3370305784	-0.0184102002	0.1202093961
64	2.7		-0.0001517005	0.0019661484	-0.0001862726	0.0019651665	-0.000149306	0.0019671003	7.82242998545E-005	0.0020003234	12	0	-1.3448852303E-008	3.43898559227E-007		5.9942908944E-005	0.0215414306	-0.0040434871	0.02290353	-0.0020469361	0.0219334674	0.0042712544	0.0233671883	-5.01335581994E-011	3.25012967827E-012	2.62675391133E-011	6.84839812455E-016		0.6666666667	3.71986895374E-006	1.12671484586E-021	2.85699888146E-021	0.0189174263	0.3006179112	-0.013927239	0.1575293564
4	2.575		0.6019967803	0.0004870699	-0.0001021918	0.000169957	0.5982809883	0.000498318	6.83663239496E-005	0.0001527407	6.7728703776	0.0003897479	0.0002359127	0.0004593856		0.0274547661	0.0027751063	-0.0004837951	0.0013267378	0.0296419268	0.0028910796	0.0004111782	0.0012191639	-0.0338397827	0.0114902975	-0.0057019777	0.0109024893		0.6666672553	0	-8.09448318543E-008	1.54737797536E-007	0.666435626	2.03223359885E-005	-3.37220766281E-007	9.83385165137E-007
6	2.35		0.4387090711	0.0009766619	0.0001140322	0.0002946459	0.4765572665	0.0008243999	-0.0001639471	0.0004563998	2.1111185336	0.002699381	-0.0001007323	0.0005351593		0.0612447986	0.0079962417	0.000062162	0.0033868477	0.0332928277	0.0060209081	-2.99366552962E-005	0.0045004881	2.9716683383	0.3703091297	0.0150800681	0.1089892491		0.6663779943	3.61489025853E-005	1.53475194976E-006	1.05336602483E-005	0.6659752678	8.40681625457E-005	0.000001304	1.89208779647E-005
10	2.85		0.0634574355	0.0014000141	0.0005361529	0.0013876219	0.0150375474	0.0015556141	-0.0001741247	0.0012559908	11.9915596214	0.0007519049	7.46231276341E-005	0.0005657609		0.0010782217	0.0145172373	0.0073969062	0.0152124237	0.026293943	0.0149702932	-0.0046526712	0.0152865183	0.0772993625	0.0337394983	-0.0099404491	0.0332428135		0.6666665267	0	-0.000000018	6.01968119463E-008	0.5713796868	0.0172783164	0.0025761694	0.0038527253
16	2.575		0.3976188795	0.0019107339	-0.0004066707	0.0015167755	0.3338480537	0.0023564567	0.000010044	0.001112837	9.4611757714	0.0089484094	-0.0006227936	0.0059307772		0.0156850133	0.0146372194	0.0020146204	0.0144824609	0.0501169978	0.0185623861	-0.0010463552	0.0133311206	8.3505170308	6.3854652213	-0.5555206695	6.1484537509		0.6666514662	1.16264882503E-005	-1.02367087691E-006	1.1287418258E-005	0.665774802	0.0002880016	1.583837778E-005	0.000131704
4	2.7		0.5829231331	0.0005368905	0.000115165	0.0002110373	0.5696326161	0.0005813152	5.8015145159E-005	0.0001575838	8.5923620838	0.0012061491	-0.0002266693	0.0003106146		0.0292580687	0.0031415982	-0.0002130997	0.0017874782	0.0375848467	0.0036392917	0.0002466286	0.0014104288	0.6511727667	0.0622872255	-0.0065336536	0.0236753328		0.6666609785	0.000005216	-5.76223540942E-008	2.0892121738E-007	0.6663746731	2.62533031748E-005	5.50603601561E-008	3.38314892977E-006
24	2.35		0.0006865255	0.0015819898	0.0001568316	0.0014638069	0.0191636867	0.0015239874	-0.0002800867	0.0014873766	0.000183492	0.0002837348	2.71472494186E-005	0.0002554912		0.0095435424	0.0182036267	-0.0036769166	0.0159762871	0.0029229817	0.0173949012	0.0035163006	0.0159323503	0.009691241	0.0137322948	-0.0028200485	0.0120039412		-6.7118678391	23.5619711572	1.7116566879	20.3727472907	0.0839565694	0.1944574159	0.0077290156	0.0454711775
2	2.75		0.7285306772	0.0009418181	1.41366797448E-005	0.0002452553	0.7264326434	0.000962367	-3.024308062E-005	0.0002155609	7.5499853172	0.0010625793	-4.93206571917E-005	0.0004172101		0.0191837174	0.0044047952	0.000808103	0.0016341373	0.0204086382	0.0045826701	-0.0006253408	0.0014840207	0.0507016823	0.0111631145	0.0020367048	0.0064047088		0.6666656549	1.06956711083E-006	4.67206958375E-008	1.46370402713E-007	0.666563275	0.000022179	4.6534912144E-007	9.96361009897E-007
3	2.75		0.6388648964	0.0003781425	-0.00012756	0.0001271917	0.6311785184	0.0003982433	0.000057858	9.8472383053E-005	8.4028517733	0.0007073897	0.000193535	0.0001766646		0.0272799153	0.0021636194	0.0002355161	0.0009981559	0.0320255276	0.0023927967	-8.11106082205E-006	0.0008091436	0.3069621185	0.0224155418	0.002778878	0.0077777711		0.6666629673	0	3.41290089099E-008	9.56462573387E-008	0.6664583224	1.26940596897E-005	7.4379517875E-007	1.31177070942E-006
4	2.75		0.5681460824	0.0009561461	-0.000299117	0.0003998663	0.5509729551	0.0010473685	1.15033630429E-005	0.0002837412	9.2166243671	0.0024219641	0.0004498066	0.0004045894		0.0320342453	0.0058487294	-0.0031922527	0.0039199433	0.0431671121	0.006961841	0.0012216094	0.0027953886	0.9739515614	0.1463967089	-0.0492909531	0.0418772463		0.6666592421	0.000000814	-3.78532817835E-007	3.21262901793E-007	0.6663162825	0.000052997	-9.0703509449E-006	8.58790867361E-006
5	2.75		0.5017681961	0.0003872347	5.92786914573E-005	0.0001989021	0.4709539889	0.0004483435	2.81764881463E-005	0.0001335754	9.9574504468	0.0012289179	-0.0001113601	0.000187724		0.0330861756	0.0027734398	-0.0003564869	0.0018919842	0.0549740096	0.0035993444	3.0236868821E-005	0.0014849117	1.9545521587	0.1224657881	-0.0044739326	0.0265149971		0.66665642	6.66631166165E-006	-2.33194964092E-008	1.38885296946E-007	0.6661039544	3.42088545187E-005	-1.31225326012E-006	6.51555967195E-006
6	2.75		0.4337690384	0.0005161173	-0.0001083601	0.0003120455	0.3852573024	0.0006282746	-3.72766102983E-005	0.0002074918	10.5986045134	0.0016420189	0.0001653742	0.0003114729		0.0332822217	0.0040328794	-0.0005176691	0.0032517817	0.0693115913	0.0056760409	0.0001035753	0.0026055033	3.0179796546	0.22540924	-0.0215604566	0.0609140723		0.6666550171	1.34465291222E-005	-8.41211313486E-008	2.3548931261E-007	0.6657029051	7.21338021144E-005	-3.88571864497E-006	1.75538132247E-005
7	2.75		0.3632063417	0.0006774099	0.0002148099	0.0004764644	0.2951077905	0.0008527297	1.18577822896E-005	0.0003218012	11.1156972199	0.0020090409	-0.0002581314	0.0005073296		0.0295580434	0.0058760908	-0.0007640644	0.0052637395	0.0795396921	0.0084237258	-0.0001579935	0.0044033888	3.4067953398	0.3301204171	-0.0444461559	0.115827957		0.6666564131	8.46679730541E-006	-1.33634549895E-007	3.49111282617E-007	0.6649702313	0.0001578893	-1.06478024566E-005	4.5362675763E-005
8	2.75		0.2921210817	0.0008198724	-0.0008617259	0.0006393089	0.2076175404	0.0010693141	-9.12656205638E-005	0.000456806	11.4931639986	0.0021794771	0.0004626007	0.0006754121		0.0250562653	0.007641381	-0.0002060515	0.0074723785	0.0888918263	0.0112658935	0.0016170828	0.0068003785	3.2648666402	0.3697879925	0.0489762749	0.1641420055		0.6666586211	2.03060786797E-006	1.19476272585E-007	4.05074225814E-007	0.6633485264	0.0003526892	4.06153587255E-005	0.000100783
10	2.75		0.170039025	0.0031357486	-0.0002660509	0.0027975444	0.0775583695	0.0038209575	0.0002911109	0.0021858239	11.8746709178	0.005196901	-0.0002556357	0.0024339659		0.0134687331	0.0324909177	-0.003638988	0.030837471	0.0659245294	0.0385445183	0.0026163295	0.0300063005	1.4156953599	0.6770972811	0.0242060029	0.4550629159		0.6666640527	1.62676886642E-006	4.43086672029E-008	8.40271633905E-007	0.6537295463	0.0049853117	-0.0002157827	0.0011942166
5	2.7		0.5289814732	0.0005278156	-3.31545277562E-006	0.0002565734	0.5053122099	0.0005940067	-4.46811405656E-005	0.0001750322	9.2508421014	0.0014835804	9.32706257207E-005	0.0003228847		0.0301264379	0.0034368677	0.0009408042	0.0023325715	0.045644187	0.0042736106	-0.0005663184	0.0017870079	1.5239912277	0.137270395	0.0093235543	0.0445156162		0.666657423	2.9741164876E-006	5.56959388657E-008	2.71432493534E-007	0.6662403912	3.75021819659E-005	2.46289415483E-006	6.40762480831E-006
6	2.7		0.4772104073	0.0003762016	8.66067176114E-006	0.0002149205	0.4395710443	0.0004453901	-5.2840531944E-005	0.0001395969	9.8664603438	0.0012967235	3.98833349535E-005	0.0004923752		0.0298394282	0.0026281857	-0.0002233446	0.002037253	0.056036622	0.0035482005	0.0001327347	0.0015531932	2.4913797647	1.7980738183	-0.202529512	1.2911583016		0.6666557903	7.66661485145E-006	-7.31257464669E-007	4.73215043936E-006	0.6660336995	3.70332680601E-005	-6.83327128421E-007	8.492118485E-006
7	2.7		0.42450699	0.0005339258	-0.0001426442	0.0003410699	0.369416865	0.0006647584	8.37065953883E-005	0.0002212957	10.423354771	0.0019397452	8.41924338271E-005	0.0004503176		0.0300369499	0.0040959245	-0.0008055917	0.003523732	0.0699381815	0.0058950231	-0.0004862985	0.0028331753	4.3057349928	0.3673604454	-0.0534542684	0.1514231234		0.666651934	0.000005239	-1.86626412539E-007	5.19736292609E-007	0.6656580895	7.86716460717E-005	-0.000010648	2.07866338748E-005
8	2.7		0.3691011535	0.0006270861	-8.70920955076E-006	0.0004471052	0.2941523496	0.0008221375	-2.19494431133E-005	0.0002986543	10.9072464847	0.0022503423	4.8715238026E-006	0.0005916165		0.028039772	0.0053871495	-0.0006609712	0.0047841501	0.0850951424	0.0083747705	0.0008921663	0.0042415544	5.5336101342	0.5059026094	0.0129739201	0.1930185992		0.6666515231	4.0127400402E-006	3.42297829533E-008	5.29430905743E-007	0.6649800369	0.0001493365	3.3097695851E-006	4.30878149034E-005
10	2.7		0.2576801296	0.0010696501	0.0004565197	0.0009298796	0.1503096204	0.0014339093	0.0007680251	0.0006637551	11.5821320661	0.0031547225	-0.001612123	0.0011274952		0.0160317271	0.010966755	-0.00170675	0.0107741455	0.0926711076	0.016294714	-0.0003896508	0.0103236589	4.9934607834	0.768427256	-0.0463562734	0.3890456439		0.6666569778	2.83881786861E-006	-8.75093661264E-008	7.55329559614E-007	0.6614944715	0.0007445446	-0.0001430404	0.000255424
12	2.7		0.1711986785	0.0022323032	0.000675156	0.0020898446	0.0627340326	0.0027174787	-0.0007740388	0.0017157321	11.8694691712	0.0043716762	0.0010009246	0.0022734378		0.0075368723	0.0240478863	-0.0137108946	0.0221109943	0.0543599093	0.028065123	0.008788192	0.0217956677	2.0488920926	0.8193740357	0.2317324594	0.5679762422		0.6666635107	0.000001854	0.000000357	8.74514634699E-007	0.6538567046	0.0039290188	-0.0005610441	0.0013017582
14	2.7		0.1170030299	0.0019567491	0.0018093418	0.0018446658	0.0263094812	0.0022427197	-0.0009171047	0.0016084134	11.959240255	0.002514463	0.0006622861	0.0015632769		0.0074852842	0.0244855366	0.0066504835	0.0200873199	0.0429150699	0.0272115358	-0.0077905828	0.0203773634	0.9552443621	0.465332522	-0.1044307856	0.3118455844		0.6666654237	9.30630241126E-007	-0.000000136	4.05646918991E-007	0.6338539001	0.0085885625	-0.000895874	0.0028651041
12	0.2		0.0001798832	0.001539577	-0.0003129366	0.0015154213	0.0002823977	0.0015334806	0.0002560779	0.001515423	1.61402838699E-015	1.38813095476E-014	-2.86377487082E-015	1.38878579001E-014		0.0018565518	0.0170129088	0.000756236	0.0164618655	0.0013851019	0.0169059193	-0.0009431239	0.016275206	3.23492115607E-018	1.68731640139E-023	-5.51848085878E-018	1.63219161164E-023		1445.45993134	38956.7977649	-843.563446732	40744.343383	0.0157213792	0.1976060283	0.0037018368	0.0297716466
2	2.8		0.7256220009	0.0006882523	-2.9802656123E-005	0.0002124975	0.7230581726	0.0007060104	7.49647123049E-005	0.0001806238	7.8757447567	0.0009026375	4.0443428944E-005	0.0003149344		0.0149337417	0.0028587576	0.0012594426	0.0013496401	0.01623323	0.0030034914	-0.0007401017	0.0011585862	0.0560440544	0.0098209348	0.0040505406	0.0050886981		0.6666656198	0	0.000000085	1.06803319027E-007	0.666582767	1.45953372742E-005	1.34390386422E-006	9.33404980099E-007
3	2.8		0.6306150114	0.0005030119	1.63138931085E-005	0.0001784642	0.6212763931	0.0005330338	-1.45201316059E-005	0.0001360607	8.8657863222	0.0010435292	-0.00002557	0.000183805		0.0280939614	0.0028443159	-0.0010266168	0.0014919407	0.0337307538	0.0031844441	0.0004647254	0.0011995839	0.4062004924	0.0368463349	-0.0075744972	0.0096324553		0.666662241	0.000004381	-8.38866343889E-008	1.06419772769E-007	0.666441889	1.95925181009E-005	-2.16825373111E-006	2.20312087185E-006
16	2.8		0.0174952054	0.0021843399	0.0010643463	0.0020913416	0.0015218625	0.0022452743	-0.0009211035	0.0020522054	11.9997351474	0.0003350235	0.0001355129	0.0003022036		0.0051303959	0.0238133376	-0.0062073664	0.0234289499	0.0107052485	0.0246576139	0.0069035967	0.0236809536	0.0048229357	0.0088188938	0.0024460523	0.0084141158		0.6666666612	1.74491402825E-006	2.76573660786E-009	9.51067727334E-009	0.088228103	0.2637502094	-0.0097326518	0.0525889865
20	2.8		0.0050984898	0.0015534935	0.0001721362	0.0015882872	-0.0002534356	0.0015662615	-0.0001844624	0.0015683156	12.0000114525	0.0001020565	9.11986823742E-006	7.77189301432E-005		-0.0025046075	0.0165397486	-0.0005978445	0.0169214905	-0.0001475214	0.0167420678	0.0011682782	0.016817171	4.15790972902E-005	0.0008282191	5.74602697118E-005	0.0008345942		0.6666666666	2.12617750512E-006	5.19929126243E-011	7.5466862921E-010	0.0208684719	0.2371158988	0.0164178167	0.0532484204
24	2.8		0.0011254831	0.0013979409	0.0003845728	0.001450284	-0.0007612645	0.0013928455	-0.0004364016	0.0014661596	12.0000134605	0.0001909195	7.24554820037E-006	2.43237290266E-005		-0.0042363952	0.0158569785	0.0030897086	0.0150452871	-0.0059561515	0.0157712676	-0.0013577254	0.0152073119	-2.63551683728E-005	0.0001061879	-1.06407579662E-005	0.0001018129		0.6666666667	8.89393933662E-007	-8.00722216652E-012	7.67176833134E-011	-0.0267052571	0.2027951395	-0.0110545956	0.0908496096
28	2.8		0.0011755567	0.0018829667	0.0009790162	0.0017492418	0.0006415947	0.0018746279	-0.0008539798	0.0017568451	11.9999960812	0.0001641816	4.73482448498E-006	0.000009739		0.0082299848	0.0192494546	0.0009791905	0.0203727295	0.0072473727	0.0191737248	-0.0029094121	0.0205625357	1.82351825721E-005	1.88268587157E-005	-2.6068524754E-006	1.94534842607E-005		0.6666666667	4.0882201664E-006	-1.67771083076E-012	1.25645172354E-011	-0.027637217	0.2760702134	0.0065600053	0.0728462517
32	2.8		0.0008268345	0.0021303863	0.0003195985	0.0021366259	0.0005820621	0.0021314681	-0.000352788	0.0021393559	11.9999994389	0.0001885415	6.53069731165E-007	3.96033806116E-006		-0.000336389	0.0228442605	0.000610775	0.0234973821	-0.0004256275	0.0230968473	-0.0008827845	0.0237089482	-4.70175579382E-006	4.27932414791E-006	-8.4384455843E-008	1.57890959508E-006		0.6666666667	1.80001154673E-005	-4.69690222712E-014	8.92301766885E-013	-0.0391432517	0.3666399072	0.0009294734	0.0526305543
64	2.8		0.000236757	0.0028999618	-7.12672468098E-005	0.0028634117	0.0002417282	0.0028927134	3.54888731902E-005	0.0028611411	12	0	-1.01378161495E-011	8.17316338333E-010		0.0014807967	0.0324237435	-0.0004748177	0.0314739693	0.0012770112	0.0323039949	-0.0001951468	0.0313415692	1.34865828904E-013	1.96403070593E-023	1.98002186382E-014	1.34971962909E-018		0.6666666667	0	7.57169644901E-025	1.68964392945E-025	-0.0166100518	0.5446746331	-0.0012284154	0.1362405551
4	2.625		0.5980826574	0.000308939	-8.22513614759E-006	0.0001126733	0.5906094179	0.0003230767	9.66861986046E-006	9.27160667358E-005	7.534115372	0.0004406997	-4.45944054608E-006	0.000255659		0.0279021312	0.0017619532	-0.0001694432	0.0009337344	0.03230115	0.0019209551	0.0001978154	0.0007986474	0.1847637652	0.0151041589	-0.0019727253	0.0124070505		0.6666646302	6.12082919063E-006	-2.25267494944E-008	1.42403300127E-007	0.6664191969	1.01502469156E-005	4.97612440716E-008	1.01162203294E-006
7	3.2		0.0572301754	0.0036714126	0.0017107757	0.003481114	0.0447578161	0.0037142093	-0.0003677896	0.0033120308	11.9951530891	0.0004155564	3.75527618743E-005	0.0003506975		0.0093276209	0.049347079	-0.0004565153	0.0458820939	0.0193650097	0.0475953829	0.0008102031	0.0444291833	0.0018025222	0.0038167275	6.10348410015E-005	0.0035468106		0.666666662	1.8892050276E-006	1.57880635371E-010	9.17060952022E-009	0.5795336334	0.0360143641	-0.0012254532	0.0036764056
10	2.475		0.43028306	0.0008841009	8.12740734888E-005	0.0003226368	0.4597998829	0.0007819573	-0.0002632982	0.0004466793	3.777054138	0.0023492524	-0.0001939739	0.0013459147		0.0438815399	0.0063484213	-0.0002388273	0.0033649126	0.0266775384	0.0051852557	-0.0001323817	0.0041216494	2.4029876156	3.2976094586	-0.0327341786	0.5357015277		0.6666245423	0.000049668	-5.49765668296E-007	0.000009663	0.6660885423	7.40248894758E-005	-2.28190994861E-006	1.44135958363E-005
16	2.625		0.2517197047	0.0016153101	6.71942729306E-006	0.0015218787	0.1254588894	0.0020951975	0.0008810301	0.0011827806	11.541243736	0.0055601328	-0.0019483626	0.002875777		0.0067082633	0.0170412445	0.0073877511	0.0159635887	0.068450536	0.0219920326	-0.0025306268	0.0169498502	8.2930740012	2.3817074043	0.064278363	1.8542989545		0.6666565381	2.73693224345E-006	0.00000008	2.26567210164E-006	0.6618424799	0.0011654856	0.0001132733	0.0005574843
4	2.8		0.5500030215	0.0006272269	8.33896003184E-005	0.0002618864	0.5292855592	0.000698657	-1.88635402219E-005	0.0001807464	9.7640537656	0.0016291259	-4.89494400978E-005	0.000190209		0.036695027	0.0041967608	-0.0003601689	0.0025341302	0.051440635	0.0051456648	-0.0007398446	0.0019403918	1.1864105299	0.1123659772	-0.0134062735	0.0193398223		0.6666585933	4.61866559857E-006	-9.16687805386E-008	1.32123969548E-007	0.6662290456	4.11035289894E-005	-4.73955182899E-006	6.45447413984E-006
28	3.2		5.96391172554E-005	0.0021667858	0.0001208873	0.0021870542	9.23287899868E-006	0.0021756424	-0.0001307005	0.0021877938	12	0	9.911785723E-012	1.65913756974E-010		-0.0010498309	0.0233504194	0.0035389882	0.0235043848	-0.0006307823	0.0235403736	-0.0031430762	0.0236600601	1.39521231031E-015	1.00868480793E-024	-1.93589733091E-014	6.78843177158E-019		0.6666666667	0	1.00580072715E-024	2.14898303222E-025	-0.0043804483	0.3792227644	-0.0014343802	0.0508011551
2	2.85		0.7229777999	0.0006526501	0.0001773384	0.0001695689	0.7199847752	0.0006701367	-8.84647476441E-005	0.0001416791	8.1890280304	0.0009608232	-0.0002148039	0.0002161044		0.020069477	0.0029854756	-6.55996649949E-005	0.0011088719	0.0216765259	0.0031476954	2.69779100855E-005	0.0009435442	0.0944324943	0.0130889434	0.0003494948	0.004150924		0.6666649478	1.11616229257E-006	6.92420714768E-009	8.06299415493E-008	0.6665562758	0.000015304	-9.17138059769E-008	8.81847157905E-007
3	2.85		0.6215974338	0.0007124884	-7.36037503529E-006	0.0002665312	0.610761435	0.000762864	-9.13134604595E-005	0.0002031245	9.2889246409	0.0015709203	0.0001192668	0.0001942573		0.0244779426	0.0035641307	-0.0009417652	0.0020733188	0.0303128021	0.0040838041	0.0004389237	0.0016471729	0.4133022767	0.0524992894	-0.0061432911	0.0102823364		0.6666625579	1.14324270732E-006	-6.18207203304E-008	1.03497056979E-007	0.6664591158	2.60448654784E-005	-1.77546464413E-006	3.28328072591E-006
4	2.85		0.5278973473	0.0006497489	-0.0006075663	0.0002926146	0.5036969924	0.0007366537	0.0001279553	0.0002012111	10.2329629779	0.0016766966	0.0003537009	0.0001997513		0.0386092133	0.0045907781	0.0016231097	0.0029311531	0.0576219579	0.0058201071	-0.001403651	0.0022585532	1.2743681675	0.1200197437	-0.0022088657	0.0205720049		0.6666587622	3.15445064875E-006	-0.000000014	1.28070181086E-007	0.6661376084	4.9726390232E-005	2.80842516315E-006	8.71592830288E-006
5	2.85		0.4332645358	0.0009684086	0.0001081813	0.0005193342	0.3919736215	0.0011443971	-0.000076861	0.0003721695	10.9599588976	0.0023660183	-1.86306709882E-005	0.0004583282		0.0434419612	0.008541168	7.17196594879E-005	0.0056336172	0.0761519271	0.0115104546	0.0007243162	0.0048186365	1.7565680317	0.2439860231	-0.0089371405	0.061775975		0.6666590576	3.8777391152E-006	-0.000000039	2.68097481422E-007	0.6655862557	0.0001483541	5.54165170292E-006	2.5930407501E-005
6	2.85		0.3338525979	0.00051908	-0.0001363132	0.0003392905	0.2755519923	0.0006360755	0.0001162865	0.0002459155	11.4617081233	0.0010836852	-0.000130032	0.0003008389		0.0404614892	0.0048458367	-0.0015299731	0.0041155728	0.0902474048	0.0069058462	0.0020911841	0.0036935277	1.6726018005	0.1176105828	0.0249427657	0.0456774601		0.6666611439	7.63234314961E-006	8.25769585223E-008	0.000000151	0.6643050444	0.0001554827	1.17035713357E-006	3.49032931252E-005
7	2.85		0.2382587995	0.001671002	-0.0008261301	0.0012149714	0.1698521633	0.0020753515	-0.000635548	0.0009535962	11.7591981662	0.0026566752	0.0009166006	0.0009986025		0.0367459232	0.0171057392	0.0001003659	0.0143446849	0.0948667042	0.0236011814	0.0048979646	0.0145445118	1.1873976299	0.2655682159	0.0520528429	0.1384948571		0.6666634742	3.93834429712E-006	1.39870628105E-007	3.7266836325E-007	0.6608040019	0.0011683106	0.0001577169	0.0002700353
8	2.85		0.1606038076	0.0016260482	0.0003860694	0.0014143711	0.0925989372	0.0019270011	0.0003674895	0.0011965167	11.9052618454	0.0018039422	-0.0003807218	0.0009700885		0.0180185535	0.0177330823	-0.0043846136	0.0175596818	0.0638804409	0.020199944	0.007384951	0.0173144761	0.519324752	0.1375691342	0.0427277885	0.103903509		0.6666654745	2.28506066504E-006	9.85958560942E-008	2.38551239028E-007	0.6531044507	0.0025094529	7.47878074724E-005	0.0006371521
10	2.85		0.0634574355	0.0014000141	0.0005361529	0.0013876219	0.0150375474	0.0015556141	-0.0001741247	0.0012559908	11.9915596214	0.0007519049	7.46231276341E-005	0.0005657609		0.0010782217	0.0145172373	0.0073969062	0.0152124237	0.026293943	0.0149702932	-0.0046526712	0.0152865183	0.0772993519	0.0337394981	-0.0099404491	0.0332428135		0.6666665267	0	-0.000000018	6.01968119462E-008	0.5713796868	0.0172783164	0.0025761694	0.0038527253
5	2.8		0.4690869283	0.0007839424	0.0004794293	0.0004308154	0.4321430597	0.0009208554	-3.34288765495E-005	0.0002928591	10.5259629517	0.0022072059	-0.0002322825	0.0003672278		0.0339623056	0.0058028236	0.0001470189	0.0042148038	0.0603491267	0.0076814009	0.0004164276	0.0034335124	1.8799553398	0.2208028692	0.014626117	0.0536408857		0.6666578442	3.63720628116E-006	6.94376008773E-008	2.52437028597E-007	0.6659506569	8.34974553098E-005	2.80733650912E-006	1.80675766081E-005
6	2.8		0.3835272509	0.0007337726	0.0007677418	0.0004580137	0.3274117761	0.0009065653	-0.0001179847	0.0003280411	11.1218955273	0.0019462446	-0.000142064	0.0004568414		0.0364745934	0.006219699	-0.0015201565	0.0050331772	0.0792651558	0.0088567362	0.002617527	0.0044748358	2.4039556028	0.2455572954	0.0598372371	0.0812457554		0.6666582382	2.63240726912E-006	2.09681302853E-007	2.85212134182E-007	0.6651836072	0.0001470383	1.72584735046E-006	3.43686067774E-005
7	2.8		0.298188264	0.0007497629	0.0001522811	0.0005372113	0.2259100352	0.000946852	-0.0001068736	0.0003913242	11.5325749414	0.0016937831	0.0001253975	0.0005154062		0.0341059672	0.0072263382	-0.0044107058	0.0065391359	0.0926919985	0.0105019688	0.0022406013	0.0058884547	2.237201401	0.2292049824	0.0208065764	0.0965985315		0.6666604103	8.61284538945E-006	5.84387781137E-008	2.70407245374E-007	0.6634318352	0.0003141876	-5.60121889639E-005	7.67537988894E-005
8	2.8		0.2177407384	0.0016672011	0.0006588092	0.00126861	0.1360072202	0.0021207009	0.0002260228	0.0009754319	11.7839522741	0.0029860071	-0.0003547936	0.0011059942		0.034879603	0.0180782147	-0.0079068037	0.016106105	0.1056911831	0.0259657372	0.0064948347	0.0157491992	1.816821189	0.4028167827	0.0837369115	0.1998752839		0.6666624075	0.000004716	1.96736743845E-007	4.68663856788E-007	0.6583230151	0.001623326	-0.0002283262	0.0004177352
10	2.8		0.0980150833	0.0023175752	-0.0032940401	0.0021906919	0.0217925916	0.0027770574	0.0008037673	0.0018710617	11.977269832	0.0022440755	-0.0004453623	0.0013495731		0.0083957815	0.0267185134	0.0016380521	0.0286736036	0.0618088316	0.0320383196	-0.0001615692	0.0277447431	0.4730465632	0.2012566269	-0.0037875066	0.162902302		0.6666658083	1.43562461072E-006	-6.68227597916E-009	2.95717309645E-007	0.6058849387	0.018144749	0.0027489134	0.0050332586
12	2.8		0.0532511836	0.0031097409	0.0017518323	0.0030444617	0.0072026825	0.0033498233	-0.0010679871	0.0027739103	11.9957014706	0.0015446381	0.0004449801	0.0011969346		0.0024571808	0.0307755149	0.0030524552	0.0342056522	0.0215706703	0.0327818534	-0.0004337939	0.0322103009	0.070239287	0.0806145762	-0.0011152848	0.0768344059		0.6666665608	0	-1.67250695954E-009	1.15867420796E-007	0.5160924838	0.0669847923	-0.0019563171	0.0132801899
14	2.8		0.0291000869	0.0025922459	0.0010636273	0.0025667621	0.0020158426	0.0027047879	-0.0012386177	0.0025197045	11.9992765043	0.0007131354	0.0003152741	0.0006371409		0.0010876065	0.0270296472	-0.0048952842	0.0270768199	0.007999321	0.0277832854	0.0020398684	0.0282303865	0.0117550341	0.0260835797	0.0018746175	0.0263392964		0.6666666515	3.73374456486E-006	2.42045568737E-009	0.000000034	0.2979753243	0.1524216729	-0.0044350951	0.0266182056
14	0.2		-0.000095981	0.0007337068	0.0001382427	0.0007334982	-0.000095981	0.0007337068	-0.0001382427	0.0007334982	-8.29930533161E-018	6.34423441498E-017	1.20423432306E-017	6.38951165641E-017		3.17943896317E-005	0.007822677	5.96521122374E-005	0.0078440267	3.17943896313E-005	0.007822677	-5.96521122422E-005	0.0078440267	-1.63299133679E-020	8.24884897938E-028	2.33468947975E-020	8.27165401872E-028		29.7494056905	2214.19208496	-76.1551002233	2217.15678537	-0.0021514817	0.1059715768	0	0
2	2.9		0.7212995437	0.0010440469	5.32190351351E-006	0.0003215248	0.7179824674	0.0010720666	-9.53903219714E-005	0.0002562229	8.4867433227	0.0016714897	2.38227991415E-005	0.0003408103		0.0158875357	0.003801639	0.0002420233	0.0020020174	0.0174498202	0.003974001	0.000256042	0.0016139447	0.0918392099	0.0197105384	0.0004868736	0.0068094111		0.6666651079	7.87242760506E-007	8.85852017459E-009	1.2317788097E-007	0.6665763758	1.95309201376E-005	1.25510504471E-006	1.97671571292E-006
3	2.9		0.6108046023	0.000951578	-0.0003338631	0.0003352267	0.5985926459	0.0010235817	0.0001514743	0.0002474818	9.6718790198	0.0021019099	0.0002355176	0.0001987719		0.0325786044	0.0057600655	0.0018629632	0.0029365568	0.0405205504	0.0066110505	-0.0012664488	0.0022209202	0.5437326105	0.0852336826	0.0045800823	0.0108798234		0.6666616608	0.000001957	4.18497131361E-008	0.000000101	0.6663842007	4.36282385255E-005	2.68409397816E-006	5.45221216778E-006
16	2.9		0.0030786507	0.0013989139	0.0006590043	0.0014019899	-0.0003594406	0.001393452	-0.0004371574	0.0014026757	12.0000107281	0.0003100021	1.31327656268E-005	4.2108725346E-005		-0.0002398623	0.0153263074	-0.0016236867	0.0148149997	-0.0007180103	0.0150646374	0.0008548983	0.0148967937	2.3041189265E-006	0.0002189087	1.21552398173E-005	0.000216561		0.6666666667	3.04450816849E-006	1.37647403174E-011	2.44774911411E-010	-0.0524566403	0.2969884035	-0.0026216112	0.0459228434
20	2.9		0.0005383807	0.0020870626	0.0004546417	0.0020208418	-0.000235939	0.0020948778	-0.0004141652	0.0020120353	12.0000018572	0.0006688234	2.78770945506E-006	1.35428253224E-005		0.0037495288	0.0231990654	0.0018785155	0.0227595233	0.0046895461	0.0233305511	-0.0014646712	0.0225762286	1.40922682268E-005	2.28026830517E-005	-8.73089630109E-007	0.000022385		0.6666666667	7.19539411298E-006	-7.8454906999E-013	2.02411075122E-011	-0.1168276149	0.5011701333	-0.0015112005	0.0882250695
24	2.9		0.0003451145	0.0014765194	6.65447349965E-005	0.0014752316	0.0001324785	0.001477257	-2.40058080736E-005	0.0014740261	11.9999997869	0.0007582161	3.61106582918E-008	2.22114638254E-006		0.0001025418	0.0166951501	0.0033861421	0.0159258224	0.0002572202	0.0168101767	-0.0039029796	0.0157763515	-1.39618284103E-006	1.07851503232E-006	2.54182484193E-008	2.1558203505E-007		0.6666666667	2.45561411144E-005	1.92061325264E-014	1.62443668986E-013	-0.0233513406	0.2842384773	-0.0042639938	0.0656558027
28	2.9		0.0005068881	0.0013361778	-0.000283443	0.0013076661	0.0005113713	0.0013275031	0.0003502571	0.0013084377	12	0	-1.18120599337E-007	4.41256161E-007		0.0024007222	0.0139418254	0.0024739404	0.0142223795	0.0016005288	0.0138250655	-0.0013450158	0.014243129	-5.16469011085E-008	3.67646192476E-008	2.30686391945E-010	1.72362899593E-015		0.6666666667	2.71737336566E-005	-5.82432599598E-021	1.28151569442E-020	-0.0045488658	0.1970671699	0.0026911547	0.0384736417
32	2.9		2.43018878409E-005	0.0030723627	7.5317362044E-006	0.0031464491	-3.09448269702E-005	0.0030941398	-7.81886889555E-005	0.0031325705	12	0	5.90086017428E-009	2.36413349934E-007		-0.0026312614	0.0329487288	-0.0032638901	0.0336552441	-0.0013666433	0.0335139717	0.0034791878	0.0330656973	-4.56119469263E-012	8.6954164173E-014	-1.1525515512E-011	2.80083103258E-016		0.6666666667	1.73526565326E-005	7.84296490925E-023	3.67752391439E-022	0.0038392084	0.5498731189	-0.0254277592	0.1346029587
64	2.9		-0.0001481713	0.0020440226	1.31220602232E-005	0.0020524654	-0.0001483172	0.0020467814	-2.26819494884E-005	0.002054257	12	0	1.07658116619E-014	9.75036783073E-013		-0.0004681001	0.0221829734	-0.0011730943	0.022093639	-0.0004149364	0.0221389677	0.0008695873	0.0223095832	-1.50764095598E-016	3.71603320872E-029	-2.10267139033E-017	1.36190932652E-021		0.6666666667	0	-1.56268863153E-028	2.29562160704E-028	0.0036180465	0.3448982322	0.001114533	0.1180644498
4	2.65		0.5933679181	0.0004536406	4.40192845121E-005	0.000172426	0.5839286329	0.0004798928	-5.56811539068E-005	0.0001370287	7.9015086853	0.0007745089	-0.0001121417	0.0003431702		0.0285624841	0.0026597897	-1.17876372526E-005	0.0014262327	0.0342952745	0.0029616895	0.0003077419	0.001200813	0.3323036554	0.0325816085	0.0012845864	0.0200923201		0.6666632727	0.000004287	1.34729959828E-008	2.09706365403E-007	0.6664027591	2.0259471749E-005	9.79737701747E-007	2.02369579092E-006
7	2.525		0.5158534398	0.0002388903	-4.37551143797E-005	9.24296629572E-005	0.516051016	0.0002393234	4.27755049195E-005	9.27305196232E-005	5.9781253126	0.0012130791	0.0001386826	0.0003385764		0.0321956614	0.0014791169	-9.63661466153E-005	0.0008147103	0.0320875244	0.0014766075	9.93035341654E-005	0.0008165543	-0.5221710067	0.0210097142	6.64817503956E-005	0.0005495		0.666672191	2.35029309908E-005	1.08647243534E-009	5.83227620438E-009	0.6662970796	1.35694235343E-005	0.000000018	7.55304910541E-008
10	2.45		0.3904770249	0.0005754858	-3.45048770693E-006	0.0001989784	0.4375792384	0.0004765035	3.53764826777E-005	0.0003004606	2.7927577876	0.0018490725	5.77361455654E-005	0.0007991051		0.0547865683	0.0045955106	-7.39265786562E-005	0.0022234063	0.0257289452	0.0033782582	0.0002269352	0.0027885026	5.237496458	0.6965512728	0.0672866165	0.3841018421		0.6664920433	2.50040754673E-005	2.44460634632E-006	1.25170767578E-005	0.665911134	5.96011263418E-005	1.89816714941E-006	1.47637136905E-005
16	2.65		0.1769071303	0.0016074924	-1.19081066176E-006	0.0015374639	0.0603822189	0.0019526399	-0.0006117278	0.0012421695	11.851770254	0.0035138364	0.0010329177	0.0018868188		0.0060246647	0.0182741173	0.005905551	0.0186764549	0.0620918264	0.0220157482	-0.004280788	0.0178845916	3.8468173527	1.1135272999	-0.1250808137	0.7794060005		0.6666622073	1.01624511272E-006	-0.000000147	9.03890772605E-007	0.6534963886	0.0028523672	0.0004568808	0.0011685189
4	2.9		0.5050085075	0.0007956893	0.0002322996	0.000362973	0.4782925415	0.0009075307	3.3497098877E-005	0.0002536564	10.6181642575	0.0018853512	-0.0002367134	0.0002585817		0.0415337482	0.0059394986	-0.0021539648	0.0037276573	0.0628977157	0.0075026347	0.001858074	0.0029718709	1.1651383692	0.1295989737	0.0113974952	0.0255100213		0.6666599553	3.21644248086E-006	6.61224904438E-008	1.47355872321E-007	0.6660297782	7.15974605436E-005	-3.6965513678E-006	1.19818123659E-005
28	2.525		0.4246783081	0.0028056167	0.0005168759	0.0016286246	0.4262114833	0.0028065104	-0.0005775434	0.0016242387	5.9034504724	0.0069204164	0.006901173	0.0138208461		0.0327101384	0.0215407204	-0.0013878628	0.0169734435	0.0328306339	0.0210751738	0.000812411	0.0168638155	-25.107096144	35.2729938554	-0.4351235062	28.7991652378		0.666734279	9.55454759574E-005	-9.74751850001E-007	7.81374923793E-005	0.6660431142	0.0002825666	-0.000006016	0.0001249009
2	2.95		0.7170209283	0.0008890995	0.0003709165	0.0002501433	0.71329109	0.0009184997	-0.0002126139	0.0002055909	8.7738310359	0.0015105382	-0.0003346899	0.0002114562		0.0194890843	0.004162281	0.000917662	0.0016065741	0.0214552262	0.0044274088	0.0001707563	0.0013382681	0.1251209406	0.023215494	0.0030392013	0.0046610318		0.6666646396	8.61694353509E-007	5.16329471989E-008	7.88956885677E-008	0.6665557736	2.16626601415E-005	2.68843610617E-006	1.56957107226E-006
3	2.95		0.5983594207	0.0010621177	0.0001539164	0.0003971979	0.5848562805	0.0011526971	-5.15822384223E-005	0.0003078262	10.0146852973	0.0023966302	-6.35568603041E-005	0.0002173586		0.0271586498	0.0060569563	0.0014149496	0.0029946988	0.0345374998	0.0070538184	-0.0009253384	0.0026972663	0.4821878549	0.0901377075	-0.0026494157	0.011305257		0.6666625253	0.000001526	-2.29322159554E-008	9.78891189266E-008	0.6664142089	0.000048032	0.000002414	5.33573595139E-006
4	2.95		0.4796241233	0.0006209626	0.0003111591	0.0002895174	0.4509149338	0.0007138475	-0.0001480765	0.0002062249	10.9318671142	0.0013172757	0.000082635	0.0002166606		0.049099421	0.0049584249	0.0029249791	0.0033271375	0.0759837896	0.0064227344	-0.0003803958	0.0027072688	1.1106156813	0.0878167477	0.0111925158	0.0207432157		0.6666606272	2.6561433032E-006	6.07827747991E-008	0.000000113	0.6658114945	6.72481771903E-005	1.72847997303E-005	1.16641346299E-005
5	2.95		0.3577911961	0.0011093888	-0.000570324	0.000679821	0.3139078853	0.0012889845	9.12219446195E-005	0.0005223379	11.5045382373	0.0017964349	4.8971660852E-005	0.0005499694		0.0421955641	0.0098186403	0.0080139108	0.0077730417	0.0762349484	0.0126396095	-0.005924161	0.0072494553	0.8066014688	0.1224797618	-0.0342713014	0.0536435783		0.6666634959	2.90918433153E-006	-0.000000135	2.11283427019E-007	0.6649104528	0.0002437994	4.6935781543E-005	4.92103434221E-005
6	2.95		0.2462172043	0.0016038614	-0.0002233788	0.0010219042	0.1956326439	0.0018756854	-5.37466816437E-005	0.0007897779	11.7991108985	0.0018007868	3.89395900622E-005	0.0006422403		0.0547146625	0.0160965237	-0.0126161657	0.0137758848	0.1036372646	0.0204867998	0.0050008009	0.0126745749	0.6109329717	0.1126110491	0.0178774732	0.0598817812		0.6666647631	4.34653246611E-006	5.55245531626E-008	1.86761537021E-007	0.6611136949	0.0009133822	-0.0002265898	0.0002007825
7	2.95		0.1558115392	0.0015952127	-0.0003065817	0.0011560044	0.1075545031	0.0018519508	0.0006272672	0.0010105286	11.9286818917	0.0011512606	-0.0003598327	0.0005802814		0.0429156065	0.0174167239	0.0057090868	0.0160195279	0.0855405867	0.0226048191	-0.0058818077	0.0165002602	0.2586678506	0.0625432812	-0.0152983925	0.042225449		0.6666659907	0.000005875	-3.99498839497E-008	1.10442112637E-007	0.651638169	0.0027401516	5.41927449729E-005	0.0004904489
8	2.95		0.0872199089	0.0053115679	-0.0024419928	0.0042088674	0.0461994048	0.0061981881	-0.0017996139	0.0038660655	11.9801028287	0.0025593283	0.0007579565	0.0014939447		0.0456532151	0.0714905348	0.0015177896	0.0627360469	0.1020680774	0.0838264235	-0.0064877182	0.0675886742	0.1501812165	0.111985905	-0.0078580121	0.0859825678		0.6666663262	3.15146153008E-006	-1.79023321213E-008	0.000000195	0.5854348118	0.0394696828	0.005806017	0.0067976781
10	2.95		0.0249456449	0.0037558671	-0.0020373801	0.0033337115	0.004321225	0.0038554233	0.0021900184	0.0031852341	11.999183871	0.0006761712	-0.0003722331	0.0005413347		0.0156850838	0.0417068628	0.0131940956	0.0390463204	0.0247288823	0.0407098431	-0.012310108	0.0389297589	0.0084376626	0.0121944681	-0.0037091731	0.0115528799		0.6666666514	1.68370666765E-006	-6.71044497525E-009	2.08967376776E-008	0.2486286406	0.2106213109	0.0072931487	0.0346580394
5	2.9		0.3950124147	0.0009992747	-0.0002766481	0.0005703714	0.3512538594	0.0011856964	-0.0001706995	0.0004181209	11.2796524803	0.0020528525	0.0002960881	0.0005024253		0.0473570239	0.0080909168	-0.0020706185	0.0067420667	0.0866006222	0.0107092351	0.0015981789	0.0057590467	1.4010579284	0.1596141883	0.0161700421	0.061342977		0.6666609378	3.12853419113E-006	6.59446044699E-008	2.51186266787E-007	0.6651410997	0.0001666367	-2.20344138124E-006	4.07516527676E-005
6	2.9		0.2868795629	0.0013440176	0.0002653018	0.0009192863	0.2305480785	0.0016356016	0.0001674241	0.000735461	11.6733417176	0.002099996	-0.000245705	0.0007626418		0.0402356238	0.0130202509	0.0020906854	0.0110704744	0.0893328887	0.0172726035	-0.0015274905	0.0108235213	0.9672068421	0.1677038745	-0.0115259692	0.0871915163		0.6666635895	2.15540373341E-006	-3.68776976197E-008	2.77665995384E-007	0.6631415979	0.0005533975	4.63760027586E-006	0.0001222752
7	2.9		0.1921075264	0.0020642489	-0.0016966504	0.0015648549	0.1332847943	0.002493765	0.0001213665	0.0012946885	11.8710782206	0.0022580885	-2.25911372969E-005	0.0010115787		0.0375461822	0.0232169155	0.0085853865	0.0222760405	0.0941090744	0.0316379214	-0.0010255208	0.0221114058	0.5923202898	0.1805241549	-0.0030208981	0.1083475318		0.6666651039	2.52724943418E-006	-7.63618166637E-009	0.000000286	0.6564326785	0.0024794378	0.0005211306	0.0004714712
8	2.9		0.1064509018	0.0033679595	4.25175691124E-005	0.0031813501	0.0483184321	0.0040413435	0.0018790267	0.0026245435	11.9673653933	0.0025106541	-0.0011439859	0.0014812376		0.008701796	0.0424286538	0.0310298992	0.0370090416	0.0672429121	0.049223963	-0.0294142647	0.037099099	0.2343101305	0.1470571643	-0.0819791955	0.1043348438		0.6666661344	1.18478548653E-006	-1.86216337222E-007	2.37146566964E-007	0.6266313893	0.0166310624	0.0014208524	0.0032393102
10	2.9		0.0397474038	0.002681876	-0.0041997919	0.002261994	0.006892116	0.0029342982	0.0019887923	0.0021566886	11.9977238915	0.0008492439	-0.0005357451	0.000598538		0.0236912501	0.0312870942	0.0080038417	0.0282788184	0.0451811442	0.0347324082	-0.0177774313	0.0294993262	0.042034854	0.028767589	-0.014259141	0.0237717778		0.6666665906	0	-2.57867867303E-008	0.000000043	0.3811458074	0.1113308691	0.0120091396	0.026768024
12	2.9		0.0181600117	0.0015201465	-0.0006078028	0.001495353	0.0036098773	0.0015744993	0.000746751	0.0014680063	11.9994820141	0.0002068264	-9.88425241746E-005	0.0001952964		0.0019243458	0.0167192914	0.0043685431	0.0158528033	0.0083394672	0.0168808143	-0.0065770203	0.0163290908	0.0023601096	0.0036728436	-0.0014165807	0.0035407536		0.6666666631	1.69008337006E-006	-2.13484439253E-009	5.33658079894E-009	0.1605655856	0.1312213505	-0.0095039964	0.0216095566
14	2.9		0.0080309441	0.0014586911	-0.0006736409	0.0015494967	0.0011412693	0.0014799081	0.0006634313	0.0015430108	11.9999244633	7.16125436373E-005	-4.21116308785E-005	9.76346099148E-005		-0.0072808501	0.0164710787	0.0063539954	0.0162169946	-0.0050843899	0.016441007	-0.004524639	0.0162691438	-0.0001985181	0.0009314642	-0.0002474156	0.0009261283		0.6666666669	1.7227300561E-006	-3.19634858668E-010	1.1963208483E-009	0.023573409	0.2041367904	0.0061890301	0.0561502546
2	0.3		0.5885042478	0.0032329357	0.0002106432	0.0009029889	0.5893998585	0.003215046	-7.54185078414E-005	0.0009286183	0.0575884094	0.0003106935	3.16174341591E-005	0.0001580051		0.0615727067	0.0253390639	0.0012200155	0.0111143329	0.0605357923	0.0249294446	-0.00334993	0.0117558911	0.0011242521	0.0004762157	5.61254036949E-005	0.0003777931		0.6663026159	0.0001873666	2.10015875338E-005	0.0001502932	0.6661650168	0.0001899351	-8.41047756351E-006	9.5794777094E-006
2	3		0.7136036611	0.0021179904	-0.0006387156	0.0005088585	0.7094681024	0.0022094348	0.0003453852	0.0003838727	9.0438679888	0.0037793832	0.0004742914	0.0003582904		0.0322825825	0.0118898794	-0.0010199797	0.0042010013	0.0361570142	0.0127798875	0.0008158804	0.0034207499	0.2211982192	0.0728582612	-0.0015956356	0.0103447021		0.6666632262	9.75770088657E-007	-2.54926347058E-008	1.64567454964E-007	0.6664824944	6.35263049185E-005	-6.75809306908E-007	4.75552574299E-006
3	3		0.5852084697	0.0008160592	-0.0001980286	0.0003237758	0.5706035957	0.0008891978	-1.70937101907E-005	0.0002305143	10.3160687049	0.001739389	0.0001472648	0.000185464		0.0336228624	0.0052597864	0.0002254356	0.0030129047	0.0441946563	0.0062191732	-0.000426348	0.0022643487	0.5410766673	0.0709565193	-0.0019735528	0.0107147373		0.6666622798	0	-1.62828959334E-008	8.74494477343E-008	0.6663314013	4.43022523855E-005	-3.15800536074E-007	7.0954412877E-006
16	3		0.0008548172	0.0022549105	0.0005103205	0.0023585401	0.0002840437	0.0022545017	-0.0003952548	0.0023249697	11.9999980578	6.90080738645E-005	0.000002401	1.41187726193E-005		-0.0052989751	0.0258343501	-0.0058275203	0.026236144	-0.0035767591	0.0253632576	0.0061815376	0.0251411068	4.85386025842E-006	1.67847688552E-005	3.90774114415E-006	1.58091017832E-005		0.6666666667	4.54630604902E-006	4.42209061862E-012	1.78687110308E-011	-0.0764384675	0.4086116158	0.0069094892	0.0449685454
20	3		-0.0002486747	0.0015044197	0.0002073156	0.0015334643	-0.0003502236	0.0015011973	-0.0001700284	0.0015250079	12	0	1.54934130541E-007	1.38979721593E-006		-0.0021927661	0.0167302199	0.0010134088	0.0163544958	-0.0017907026	0.0163393493	-0.0008647792	0.0162789634	-8.91701900217E-007	2.029065723E-007	-3.02545812296E-010	1.72160451775E-015		0.6666666667	6.32936944302E-006	6.80773328003E-020	3.21926860724E-019	-0.0097563547	0.3191943047	-0.0032182482	0.0652689508
24	3		8.27348643228E-006	0.0021285773	0.0001764115	0.0021695677	-3.24059984924E-006	0.0021231944	-0.0001940584	0.0021593734	12	0	2.65304588838E-008	2.95217252191E-007		-0.0021273471	0.0222182034	-0.0023074626	0.0234597357	-0.001870836	0.0221601742	0.002332387	0.0232585257	-8.67602516469E-013	1.02922524804E-013	-5.18141464081E-011	5.88128898153E-016		0.6666666667	1.76345657755E-005	5.5345872641E-022	1.16401045693E-021	0.0083639351	0.2676221863	0.002404839	0.0300724206
28	3		-8.21510939213E-006	0.0020150337	0.000134816	0.0020065295	-2.46655335154E-005	0.00201935	-0.0001719459	0.0020136845	12	0	3.52627268558E-009	4.12967458487E-008		0.0004778595	0.0217694314	-0.0017423794	0.0217528772	0.0003192527	0.0220498082	0.0014851757	0.0218225656	-9.87936437675E-013	6.90947731749E-020	-6.88722734404E-012	1.46176761238E-016		0.6666666667	0	-2.02208510622E-022	5.22166786781E-023	-0.0306977792	0.3338642239	0.0057058073	0.0567104148
32	3		0.0002220742	0.0021422481	5.67295759553E-005	0.0021652428	0.0002628226	0.0021450558	-0.0001260736	0.0021519527	12	0	3.87842652204E-010	6.62009245053E-009		-0.001191761	0.0229184684	0.0024365336	0.0232623522	-0.0003565849	0.0226144573	-0.0027379763	0.023279414	1.57916289517E-012	1.59455334393E-021	-7.57503867492E-013	1.73602147903E-017		0.6666666667	0	6.75947935639E-023	5.68174161296E-024	-0.0071629962	0.3240720654	-0.0041702114	0.0646911591
64	3		-4.72128719872E-005	0.0017126087	2.79982482943E-005	0.0017091763	-4.79687845959E-005	0.0017124455	-4.65045427105E-005	0.0017121561	12	0	3.66758479026E-017	1.35028330348E-015		0.0002305579	0.0184327067	-0.0011293376	0.0187852856	1.94604578934E-005	0.0185717797	0.0013335954	0.0188157376	-1.02763572678E-017	8.61224961331E-035	-7.16317230494E-020	5.73842624512E-024		0.6666666667	0	6.22756680327E-030	1.14659150583E-030	-9.7055575073E-005	0.2532647257	-0.0008510331	0.0704982631
4	2.75		0.5681460824	0.0009561453	-0.000299117	0.0003998663	0.5509729551	0.0010473685	1.15033630429E-005	0.0002837412	9.2166243671	0.0024218065	0.0004498066	0.0004045894		0.0320342453	0.0058487294	-0.0031922527	0.0039199433	0.0431671121	0.006961841	0.0012216094	0.0027953886	0.9739515524	0.146396709	-0.0492909531	0.0418772463		0.6666592421	1.1511568973E-006	-3.78532817835E-007	3.21262901791E-007	0.6663162825	0.000052997	-9.0703509449E-006	8.58790867359E-006
7	2.55		0.5170194886	0.0002421877	-3.63243328665E-005	0.0001024901	0.5104053008	0.0002508123	2.79421826266E-005	9.17083542413E-005	6.7261233648	0.0002046098	9.37733748358E-005	0.0003438855		0.0308157448	0.0015333259	0.0001778722	0.0008954841	0.0345850736	0.0016229009	-0.0001550887	0.000829269	-0.3289342278	0.0224579554	0.0032368931	0.0179405375		0.666669442	2.14551424519E-005	2.69406443011E-008	1.47565538057E-007	0.666286391	1.39219347965E-005	1.13564649482E-007	8.42518142793E-007
10	2.425		0.336922391	0.0008258529	-0.000112303	0.0003036814	0.4041025543	0.0006448533	-0.0002900447	0.0004637989	1.9330156566	0.0028374209	-0.000763946	0.0011397636		0.0678512118	0.0074948261	-0.0004579837	0.0038867788	0.0230955386	0.0051255388	0.0001638158	0.0045547037	7.7776324308	0.9665325749	0.2205111218	1.1697496511		0.6661249324	6.94543462481E-005	0.000013631	6.46862782836E-005	0.6655717312	0.000109817	-7.62364032676E-007	3.48598638697E-005
16	2.75		0.0350715394	0.0019559898	0.0010107462	0.001970164	0.0013861015	0.0020931059	-0.0010316045	0.0018400486	11.9991390603	0.0007086689	0.0003375739	0.0005931649		-0.0008126153	0.0211966282	-0.0016203248	0.0212198036	0.0145338097	0.0211376666	0.0065726829	0.0214526591	0.0361621382	0.0377567058	0.0118286174	0.0374533214		0.6666666258	0	1.33626387909E-008	4.23363221758E-008	0.3627819437	0.0980242479	0.0034370313	0.0194948898
4	3		0.4570190739	0.0018075236	-0.000425249	0.0008362196	0.427809551	0.0020683889	-4.81953032295E-005	0.0006203532	11.1736813496	0.0033332779	0.000221413	0.0006383079		0.0537905096	0.0151700704	0.0046958435	0.0099609835	0.0815571114	0.0193606507	-0.0002995389	0.0081866419	0.898277895	0.1990411495	0.0117506439	0.0544919638		0.6666619906	2.06627047201E-006	6.12493435215E-008	2.84442360186E-007	0.6656365894	0.0002246731	3.23327899873E-005	0.000031808
28	2.55		0.4040948799	0.0025093529	-0.0001473165	0.0019591575	0.3502879303	0.0029709993	-6.75794194415E-006	0.0015760789	9.0465806426	0.0124398091	0.0004506237	0.0104352421		0.0187130429	0.0208740389	0.0053506248	0.0191242538	0.0482778566	0.0259725495	0.0014023934	0.0184243972	9.7799896092	19.5232509783	7.5301987509	72.4542091233		0.6666563821	2.58207308937E-005	8.95689963747E-006	8.58837323493E-005	0.6658228321	0.0003785273	7.08950707879E-005	0.0001984199
2	3.05		0.7089174103	0.0016870479	-0.0005026028	0.0004665136	0.7044378392	0.0017605612	0.000071432	0.0003305073	9.2989420979	0.0030744034	0.0004576001	0.0002887902		0.0240559849	0.0078377553	0.0010248258	0.0038610962	0.0273675758	0.00855031	0.0003676261	0.0026684865	0.1761476253	0.0529918764	0.0063499128	0.0089285476		0.6666640836	1.00683049038E-006	9.56837347358E-008	1.3453455823E-007	0.6665260171	4.2805099611E-005	3.99055673106E-006	5.54718218861E-006
3	3.05		0.57273002	0.0008791296	0.0005856771	0.0003592019	0.557395638	0.0009620156	-0.0001884276	0.0002681686	10.5755533568	0.0017516728	-6.22555492583E-005	0.0002245953		0.0360698225	0.0057702299	-0.0015582125	0.0035359602	0.0478200001	0.0068791018	0.001666491	0.0028293781	0.5099142055	0.0673688896	0.0063722722	0.0120711553		0.6666627313	1.35067334099E-006	4.94410554747E-008	9.37065707429E-008	0.6662832447	5.13078118621E-005	-7.783389487E-007	7.42092612411E-006
4	3.05		0.4294966624	0.001239645	0.0002801277	0.0006009175	0.3997447482	0.0014196429	-7.29509144544E-005	0.0004532075	11.3701477774	0.0019562494	0.000067295	0.000443146		0.053787418	0.0104760726	1.15715457365E-005	0.0072455678	0.0828123454	0.013374561	0.0013584932	0.0062222756	0.6638548114	0.1006475206	0.0075665862	0.0340654844		0.6666633302	0	3.79470303693E-008	1.71562817136E-007	0.6654628356	0.0001767814	0.000006978	3.2405373933E-005
5	3.05		0.2907373295	0.0014490569	0.0002305067	0.0008654553	0.2515375006	0.0016568357	-3.05273669772E-005	0.0006692589	11.7654652192	0.0014431647	1.29177479722E-005	0.0005022904		0.0656177202	0.0154869421	-0.0005665319	0.0127539696	0.1115944636	0.0192827118	-0.0063476877	0.0114257737	0.4525622687	0.0738231347	-0.0226995722	0.0377252176		0.6666649658	4.8377165439E-006	-8.53661316335E-008	1.41943158039E-007	0.6626503371	0.0005946703	-0.0001204496	0.0001410621
6	3.05		0.1746773318	0.0028682761	-0.0001349538	0.0017323379	0.1352450222	0.0033498558	0.0014889074	0.0015052814	11.9263349145	0.001808405	-0.000742249	0.000734858		0.0816694874	0.0387152249	-0.0204620367	0.0290002016	0.1399542889	0.0504808468	-0.0143758501	0.0293768735	0.2441255682	0.0842929465	-0.0255393492	0.0458528052		0.6666659224	3.67671369263E-006	-7.78328090592E-008	1.39945743747E-007	0.6506901712	0.0048066321	-0.0020864843	0.0010964784
7	3.05		0.0978938717	0.0030778391	0.0021881119	0.0021842122	0.0670579763	0.0034588154	-0.0008906795	0.0019201189	11.9786952467	0.001096684	0.0002608728	0.0005696814		0.0552941414	0.0344402658	-0.0081022387	0.0314716455	0.0973233688	0.0394196434	0.014479319	0.0319579805	0.0690663499	0.0265788709	0.0094585307	0.0207129415		0.6666664877	2.85594791402E-006	2.4517030792E-008	5.36986416848E-008	0.6225118303	0.0127788779	0.0002690093	0.0026029884
8	3.05		0.0400021554	0.0028965289	0.0026553495	0.0023100466	0.0190939772	0.0030767511	-0.0006281008	0.0022279541	11.9964213699	0.0005679113	0.0001047019	0.000396893		0.0356656309	0.0339426561	0.0096840727	0.0320038363	0.0525905774	0.0365907535	0.0051229356	0.0324238424	0.015026769	0.0097061332	0.0014333102	0.0084587352		0.6666666327	3.22012220118E-006	3.24037265288E-009	1.91333281667E-008	0.4332986892	0.0745713148	0.0011422473	0.0140059385
10	3.05		0.0103962472	0.0022839722	0.000055411	0.0022221925	0.002283367	0.0023121541	3.29522910536E-005	0.0021951162	11.9998501218	9.89666877632E-005	-0.000001949	0.000138537		0.0033434739	0.0236579813	0.0091529411	0.0248379591	0.0063355643	0.0238774437	-0.0087246851	0.0247233225	0.0003039533	0.0009637572	-0.0003492597	0.0009933766		0.6666666661	1.68345754551E-006	-6.31619806061E-010	1.79653526348E-009	0.1042350317	0.2670419308	-0.0002981917	0.0344634096
5	3		0.3260222849	0.0017905243	0.0006779505	0.0010268482	0.2849729743	0.0020715335	-0.0002626888	0.0007996526	11.6547497427	0.002312718	0.0001576662	0.0007117618		0.06115456	0.017510366	-0.0018224788	0.0150241246	0.1037963668	0.0229040102	-0.0049753592	0.0134726408	0.6884472979	0.1430882565	-0.0299795397	0.0670127648		0.6666640294	0	-1.15342715839E-007	0.000000257	0.66377853	0.0005526367	-9.18485736641E-005	0.0001050589
6	3		0.2092394908	0.0020932793	-0.0005599996	0.0012033558	0.164755268	0.0024474262	0.0005625532	0.001057094	11.8770564218	0.0017487303	-0.0003326221	0.0006699408		0.0762615508	0.0235516274	-0.0099435025	0.017736813	0.1266577844	0.0296865775	0.0077366712	0.0185649503	0.4068905094	0.0904736932	0.0212686297	0.0503926749		0.6666654157	3.39729046514E-006	6.56668005316E-008	0.000000155	0.6568635845	0.0018795707	-0.0001661819	0.0002855708
7	3		0.1215915015	0.0051257191	0.0026355917	0.0030811403	0.0827760702	0.0058294673	-0.0026950954	0.0026578828	11.9620740528	0.0025939591	0.0011098982	0.0010991903		0.0895626463	0.066537275	0.0291890976	0.0512418082	0.1436793727	0.0805994694	-0.0347171082	0.0508196887	0.2061260741	0.1113958608	-0.0447032964	0.0654095409		0.666666131	3.2067323509E-006	-1.16270807359E-007	1.70093472346E-007	0.6289320964	0.0172029089	0.0009345699	0.0026117256
8	3		0.0722232815	0.0025352025	0.0020606737	0.0020683038	0.044354213	0.0027462918	-0.0002629516	0.0019843537	11.9875497076	0.0007567189	5.4227399809E-005	0.0005219253		0.0268831047	0.0287632118	0.0191360248	0.0250411164	0.0450825156	0.0325822808	-0.012045128	0.025177657	0.0297998226	0.0193834434	-0.0070773646	0.0145417568		0.6666665992	1.45747271688E-006	-0.000000016	3.29409681898E-008	0.6033967803	0.0195853214	0.0003813112	0.0019595747
10	3		0.0200477694	0.0021714489	-0.000964465	0.0021939013	0.0079169893	0.0022070311	0.0001584425	0.002149442	11.9991525871	0.0002409892	-0.000016749	0.0002227427		-0.0011880694	0.021974381	0.0040666763	0.0252284658	0.0030411321	0.0219059231	-0.0070715488	0.0248384432	0.0005599985	0.0024014074	-0.0007958675	0.0027192074		0.6666666657	1.93243287655E-006	-1.43897779086E-009	4.91854377842E-009	0.29779428	0.1171731702	0.0101925273	0.011734819
12	3		0.0040909082	0.0025232078	0.0004377003	0.0024711477	-0.0005083583	0.0025371338	-0.0005068301	0.0024559276	12.0000196311	0.0004599282	2.04828650167E-005	9.91206495019E-005		0.002444065	0.0267200918	-0.0070273201	0.0269347699	0.0038113978	0.0267611069	0.007299677	0.0268883808	9.49961874029E-005	0.0005287333	0.0001439763	0.0005299942		0.6666666665	4.08570891508E-006	2.17055732292E-010	7.98718436053E-010	0.0433137406	0.3778233591	0.0001687268	0.0356879185
14	3		0.0017985242	0.0017288071	-0.0007697852	0.0016625263	0.0001172783	0.0017536563	0.0008098734	0.001684623	11.9999968982	6.24638477089E-005	-1.27004067154E-005	2.63950809065E-005		0.0043905837	0.0174600145	9.36956951792E-005	0.0182496313	0.004636226	0.0178271387	0.0019224913	0.0187593689	2.29771059075E-005	6.21603844846E-005	7.50922420443E-006	6.52707572896E-005		0.6666666666	0	9.66808224532E-012	8.43134773553E-011	0.0743293466	0.2026881624	-0.014089615	0.0450313608
3	0.3		0.3640337851	0.0032669566	0.0002378509	0.0011000762	0.3644675659	0.0032706634	-2.96940940442E-005	0.0010730411	0.0045944819	4.11939205972E-005	3.66275221079E-006	0.000019187		0.1706780741	0.0423279732	-0.0084586553	0.0226888052	0.1721721801	0.042506402	0.0072979024	0.0220058381	8.4439439969E-005	2.05700543027E-005	-5.42372553161E-006	1.49034281067E-005		0.6637212855	0.0008419656	-0.0002422297	0.0005943876	0.6629313192	0.0008235222	-1.32449313665E-005	4.77887882865E-005
16	0.3		-6.15536684756E-005	0.0007527258	0.0004223598	0.0007551195	-6.57270635627E-005	0.0007525059	-0.0004183321	0.0007554583	-2.5261376051E-019	3.08917136412E-018	1.73358933508E-018	3.09941430259E-018		-0.0003600992	0.008234789	-0.0008835934	0.0080884564	-0.0004441963	0.0082295709	0.0007828669	0.0080926226	-4.93457710287E-022	2.21943334492E-030	3.3854636449E-021	2.1799913856E-030		77.9719987661	2768.11402415	-145.512146975	2758.77832339	-0.013167698	0.1293522473	-0.0007972376	0.0053032989
2	3.1		0.7032923279	0.0009386559	-2.29533291803E-006	0.0002778892	0.6984891016	0.0009721783	9.94008319891E-005	0.0002085879	9.5396725137	0.0017494674	-7.43793166448E-005	0.0001378246		0.0209214955	0.0044787636	0.000721771	0.0019462651	0.0234662717	0.0047761751	-0.0003730899	0.0016081446	0.1626563021	0.0298489248	0.0008847089	0.0032382697		0.666664401	0.000000901	1.27241326592E-008	4.63642105448E-008	0.6665416525	2.45014786984E-005	1.01551303288E-006	2.47741490965E-006
20	0.3		3.05737842237E-005	0.0008498454	-1.22868005876E-005	0.0008396937	3.05737842239E-005	0.0008498454	1.22868005876E-005	0.0008396937	1.70645575179E-023	4.74334954858E-022	-6.85790782801E-024	4.68674640812E-022		0.0013308245	0.0089700594	0.0002796359	0.0089282843	0.0013308245	0.0089700594	-0.0002796359	0.0089282843	3.33297411524E-026	5.58883146719E-038	-1.33940605221E-026	5.56280372936E-038		-5.66863664	787.460863764	-37.4661386472	795.013159861	0.0091177581	0.1241974101	0	0
3	3.1		0.5588307578	0.0013841874	-0.0003378395	0.0005444169	0.5430216709	0.0015098534	-2.35349270982E-005	0.0004133386	10.8005902671	0.0025471188	0.0002198792	0.0003694579		0.0436128815	0.0098919509	0.0037616009	0.0053712192	0.0567872361	0.0117130846	-0.0014975441	0.0044590007	0.5147568996	0.0998226774	-0.0001465366	0.0212071996		0.6666628536	2.6198936672E-006	-9.02572496289E-010	1.57863992163E-007	0.6661879624	0.000091534	1.10731715681E-005	1.34877525959E-005
16	3.1		-0.0005923501	0.0018776483	0.0003988712	0.0018878598	-0.0008416758	0.0018713138	-0.0004518922	0.0018729435	12	0	5.54327213709E-007	2.29728725824E-006		-0.0006113053	0.0195703764	-0.0024807641	0.0210051389	-9.70129091769E-005	0.0195562494	0.0002289125	0.0203120195	-1.31566139276E-006	3.50358704725E-007	-1.08266218119E-009	7.03018583791E-015		0.6666666667	2.6124519298E-005	8.01402144901E-020	9.17277105663E-019	0.0544278501	0.2766993888	-0.0231542717	0.12054501
20	3.1		0.0002614737	0.0016536122	0.0002806117	0.0017036264	0.0002838966	0.0016537264	-0.0002682405	0.0017037604	12	0	3.30859856219E-008	2.10149197606E-007		-0.0033950881	0.0181770471	3.43468491041E-005	0.0179324301	-0.0033966791	0.0181800873	0.0004942142	0.017969185	6.83943386075E-011	1.38429107362E-013	-6.4622785228E-011	5.64589468392E-016		0.6666666667	1.47452743802E-005	7.55318563794E-023	7.47672771497E-022	-0.0087228692	0.2496645863	0.0020681046	0.030524912
24	3.1		-0.0001492405	0.0012133907	6.49218836248E-005	0.0012018139	-0.0002151095	0.0012073077	-9.83026918123E-005	0.0012025658	12	0	1.21920279448E-009	1.49149051564E-008		0.0010553957	0.0128506546	0.0008252663	0.0127240101	0.0004313432	0.0127029709	-0.0009257504	0.0127472106	-5.21078889329E-012	1.45585998987E-020	-2.38126888597E-012	2.69675170238E-017		0.6666666667	0	3.85159544208E-023	8.57514357362E-024	0.013196695	0.175069162	0.0009228207	0.0326016478
28	3.1		-0.0003682308	0.0027157091	8.32536514704E-005	0.0027979535	-0.0002820464	0.0027145864	-3.05324617363E-005	0.002804261	12	0	3.8077707039E-011	3.4971878824E-009		-0.0033665462	0.0302283701	0.0011259316	0.0293931773	-0.0036741395	0.0300490152	-0.0007073622	0.0296166542	-6.86959381375E-013	3.4819412474E-022	-7.43728580828E-014	2.0947048555E-018		0.6666666667	0	2.32193181289E-024	6.48214533908E-025	0.0226059162	0.4071036939	0.0016891036	0.0682989512
32	3.1		0.0001778544	0.0012811052	0.0001630502	0.0012607951	0.0002148895	0.0012855358	-0.0001776224	0.0012610807	12	0	2.22735175673E-011	1.58136409159E-010		0.0017655423	0.0135126824	0.0006494393	0.0139704088	0.002129813	0.0136075311	-0.000507392	0.0138844635	5.26464421705E-014	1.59421745845E-024	-4.35029242374E-014	6.00198886894E-019		0.6666666667	0	7.96168922945E-025	2.41239422562E-025	-0.0118917177	0.2425085125	0.000224597	0.0447251214
64	3.1		2.29138558621E-005	0.0008522293	0.0001129282	0.0008460275	2.29138558623E-005	0.0008522293	-0.0001129282	0.0008460275	12	0	1.47978699206E-019	1.10861654634E-018		0.0008072424	0.0090686435	-0.0015367358	0.0089966972	0.0008072424	0.0090686435	0.0015367358	0.0089966972	-1.17550797417E-017	6.33914434073E-039	-2.89018493796E-022	4.97329202926E-026		0.6666666667	0	-5.17313726658E-032	5.95657771059E-033	-0.0012482171	0.129773795	0	0
4	2.85		0.5278973473	0.0006497489	-0.0006075663	0.0002926146	0.5036969924	0.0007366689	0.0001279553	0.0002012111	10.2329629779	0.001677551	0.0003537009	0.0001997513		0.0386092133	0.0045907781	0.0016231097	0.0029311531	0.0576219578	0.0058201071	-0.001403651	0.0022585532	1.2743681675	0.1200197431	-0.0022088657	0.0205720049		0.6666587622	3.15445064875E-006	-0.000000014	1.28070181086E-007	0.6661376084	4.9726390232E-005	2.80842516315E-006	8.71592830288E-006
7	2.575		0.5131723742	0.0002944043	-0.0001366704	0.0001358536	0.4995414856	0.0003121919	8.34044630151E-005	0.0001091859	7.4587972308	0.0004684693	0.0003639712	0.0004069653		0.0285073699	0.0018163768	-0.0001028323	0.001177344	0.0362036697	0.0020377301	7.64625724221E-005	0.001010431	0.2231039418	0.067368875	-0.0045167033	0.0434882097		0.6666652303	1.70013041857E-005	-3.23050176057E-008	2.88867530704E-007	0.6662762249	1.44987609255E-005	-1.79680224085E-007	1.86233813524E-006
10	2.35		0.1517014402	0.0030759926	0.0012630194	0.0014032177	0.2574470338	0.0022943004	-0.0007458795	0.0018321012	0.4128560118	0.0066837134	0.0022746028	0.0024097074		0.0921065657	0.0358758388	-0.0004482316	0.0218360364	0.0234451281	0.0222421643	-0.000631163	0.021456496	4.7786762397	1.6712294593	-0.0453953002	0.8322195491		0.6594640334	0.0025432408	-0.0002044045	0.0012271402	0.6615735774	0.0016183425	-6.75872401716E-005	0.0004923587
16	2.85		0.008301018	0.0017691361	2.37934627493E-005	0.0018368466	0.0012239748	0.0018162012	0.0001715002	0.0017920851	11.999914677	0.0001109628	-1.14502076439E-005	0.0001193664		-0.0043195865	0.0201812772	0.0013848805	0.0196311654	0.0015394703	0.0205037149	-0.0024159164	0.0196022277	0.0001997997	0.0014736549	-0.0001576931	0.001406715		0.6666666664	2.83127291112E-006	-1.78287560086E-010	1.59001079965E-009	-0.0392938245	0.2617417208	0.0104325537	0.0480289673
24	0.3		6.60132049837E-005	0.0007589902	-7.6220816136E-005	0.000768031	6.60132049837E-005	0.0007589902	7.62208161369E-005	0.000768031	5.01063915873E-027	5.76099023467E-026	-5.78541762301E-027	5.82961935673E-026		-0.0013146391	0.0081708979	-0.0001540746	0.0081672961	-0.0013146391	0.0081708979	0.0001540746	0.0081672961	9.78641442053E-030	1.12980487609E-045	-1.12996419143E-029	1.12930678313E-045		-15.2396447342	892.675149552	52.0291520202	901.409903829	-0.004107543	0.1327678221	0	0
4	3.1		0.4043051726	0.0022822613	-0.0007270364	0.0010062653	0.3748262852	0.0025852923	0.0003062767	0.0007852478	11.5195179443	0.0029768212	-0.0001375671	0.0006996819		0.0760087776	0.0232117061	0.0112043331	0.0141793656	0.1098996604	0.0293579004	-0.0054400716	0.012427422	0.6068008674	0.1545225753	-0.0184200037	0.0499402232		0.6666636949	0	-9.07257125243E-008	0.000000245	0.6648475114	0.000445479	5.67806914874E-005	6.17197154473E-005
28	2.575		0.2912245609	0.001301608	0.0002121764	0.0012822526	0.1751964763	0.0016991631	-0.0003190255	0.0010540408	11.2060048875	0.0061843787	0.0008945827	0.0044706854		0.0018337205	0.0140665577	0.0002944697	0.0139529615	0.0651224711	0.0190653117	-0.0023220027	0.0151992371	18.7463076627	19.5780456059	3.2897202337	13.3241841716		0.6666526925	1.51448587916E-005	2.50760127832E-006	1.0091513944E-005	0.6638808647	0.0006137554	1.0654449511E-005	0.0003906005
2	3.15		0.6972291918	0.001093712	0.0005677084	0.0004282252	0.6919964795	0.0011300277	0.0001458563	0.0003215533	9.7645143151	0.0019290793	-0.0006767898	0.0001694249		0.0126185018	0.0041063059	-0.0059958603	0.0020009558	0.0146210692	0.0044767814	0.0027723826	0.00151292	0.0960137688	0.029069775	-0.0070367516	0.0034199935		0.6666654108	4.14384476634E-007	-9.58452737002E-008	4.6642413037E-008	0.666583946	2.29591064594E-005	-8.99748886484E-006	2.71629011711E-006
3	3.15		0.5436316126	0.0017940918	2.82208502844E-005	0.0007694339	0.5273651251	0.0019794616	0.0001741922	0.0005576958	10.9945773606	0.0030299435	-0.0002153753	0.0005000439		0.043783794	0.0137720161	0.0017458896	0.007839061	0.0601272357	0.0164345887	0.001204409	0.0069679854	0.4487715784	0.1166946447	0.0132037389	0.0302085934		0.6666634578	0.00000153	9.51258113987E-008	2.17222952844E-007	0.6661365251	0.0001354257	1.41706874513E-005	1.94436552645E-005
4	3.15		0.3799353133	0.001510064	-0.0007758015	0.000762895	0.3514793292	0.0016967117	0.0002971508	0.0006215964	11.6335351201	0.0016359794	-0.0001775221	0.0004947956		0.066134408	0.0149041085	-0.0024783812	0.0106471467	0.0970598155	0.0184077594	-0.0027298241	0.0096155687	0.3795547426	0.0685015228	-0.0099669359	0.029348617		0.6666648439	2.2522617553E-006	-4.78269238917E-008	1.4126090151E-007	0.6647767758	0.0003144951	-0.000044148	5.62023559115E-005
5	3.15		0.2420377856	0.0040255679	0.0002369643	0.0021720401	0.2110864203	0.0045268854	-0.0001206054	0.001911346	11.8834342329	0.0024283608	7.70434445217E-005	0.0009322927		0.0840644443	0.0417742619	-0.0145710552	0.0327768279	0.1232301235	0.0490509849	0.01062609	0.0342516351	0.1837233558	0.0697803357	0.0133350436	0.0450687247		0.66666599	0.000003717	4.91813352909E-008	1.66182765034E-007	0.6599301038	0.0022487482	-0.0001807989	0.0003737095
6	3.15		0.1348547964	0.0024248196	-6.24808605542E-005	0.0016683474	0.1083810406	0.0026607326	8.34712621762E-005	0.0014753054	11.9683835963	0.0007836866	-2.15483974758E-005	0.0004048289		0.0594664549	0.0269385591	0.0044945254	0.0263968103	0.0941626665	0.030746522	-0.0077422214	0.0258624844	0.048751671	0.0151965965	-0.0037555921	0.012247525		0.6666665191	2.98085305582E-006	-1.13892606139E-008	3.71196041901E-008	0.6460752031	0.0046082552	-0.0002172492	0.0010898522
7	3.15		0.0691076251	0.0034715734	-0.0029394358	0.0025770599	0.0516306556	0.0036805915	0.0028040252	0.0025512382	11.9920232353	0.0005646314	-0.0004210908	0.0003810859		0.0470937281	0.0411295479	0.0170431185	0.0387066633	0.0612582058	0.0450941554	-0.009822561	0.0411583103	0.0105719934	0.0073532913	-0.001563963	0.0066080915		0.6666666394	8.18584921934E-007	-0.000000004	1.70921495148E-008	0.5888278628	0.02770117	0.0007298888	0.0032802674
8	3.15		0.0294853256	0.0049280709	-0.0046643356	0.0035317377	0.0184573218	0.0052604887	0.0030409316	0.0034780575	11.9984809473	0.0005166042	-0.000244631	0.0002808999		0.0568219769	0.0516380149	0.0371873355	0.0554143201	0.0749236163	0.0567634222	-0.0418597215	0.0589793373	0.0040958247	0.0030256033	-0.0022138196	0.0031230848		0.6666666574	0.000004305	-0.000000005	7.06210771578E-009	0.3649877071	0.1476390853	0.0164102088	0.0199270138
10	3.15		0.0076488094	0.0017947648	0.0010004493	0.0015645471	0.0048709212	0.0018087697	-0.0008625424	0.0015521438	11.9998852593	0.0001676279	2.00954259797E-005	3.61482310388E-005		0.0174067057	0.0181657487	0.0056571368	0.0192534181	0.019412681	0.0182328389	-0.0047772006	0.0193124448	0.0001166807	0.0001007841	-2.20742313061E-005	0.0001059227		0.6666666665	2.85140899972E-006	-3.98526455513E-011	1.9156011387E-010	0.0867327673	0.1637358162	-0.0073541669	0.0136722486
28	0.3		1.34197933006E-005	0.0005780952	-5.29906878048E-005	0.0005816236	1.34197933006E-005	0.0005780952	5.29906878048E-005	0.0005816236	1.38522421883E-031	5.9672450893E-030	-5.46985089409E-031	6.0036662831E-030		-0.0006767723	0.006188382	-0.0001828581	0.0062230718	-0.0006767723	0.006188382	0.0001828581	0.0062230718	2.70550828836E-034	1.84622304953E-053	-1.06832765479E-033	1.85657239747E-053		40.7729596409	2681.34266704	103.735701915	2722.36312057	-0.0119355093	0.0970069272	0	0
5	3.1		0.2662744343	0.0015193877	0.0001674929	0.0009939054	0.2313596024	0.0016849737	0.0002219977	0.0008047093	11.8342166448	0.0011632372	-9.38057669091E-005	0.0004903881		0.0455236522	0.0151816834	0.0015795532	0.0124293051	0.0755429738	0.0179764751	-0.0031263809	0.0109242812	0.1898151497	0.041645451	-0.006335638	0.022922964		0.6666659622	1.95921151409E-006	-2.35893879365E-008	8.52481077736E-008	0.6630502045	0.000663039	-3.89747151015E-005	0.0001550749
32	0.3		0.0001221122	0.0015033534	0.000053771	0.0014961096	0.0001302624	0.0015040333	-4.37104496738E-005	0.0014964847	1.71414054268E-034	2.11032307205E-033	7.54807115072E-035	2.10015454784E-033		0.0005341671	0.0159484001	-0.0001276193	0.0160437499	0.0005568344	0.015988687	0.0002378825	0.0160309652	3.34793149183E-037	1.00564066645E-060	1.47423497465E-037	1.01165298022E-060		244.894767813	22267.6903861	336.76531253	21560.4281877	0.0050348973	0.2374946085	0.0004520263	0.0285588924
6	3.1		0.14676381	0.0029262126	-0.0051844708	0.0020536658	0.1112314116	0.0035360773	-0.001967044	0.0018388054	11.9556475071	0.0013784316	0.0008134151	0.0006738602		0.0472977759	0.0314362104	-0.0046352676	0.0282846723	0.0993009996	0.039512229	0.0001163309	0.030464142	0.0943640121	0.0358502765	0.0007203513	0.0260568672		0.6666663804	1.14457990942E-006	2.11229370469E-009	7.91080651625E-008	0.6497298026	0.0049524938	0.000719854	0.0009852383
64	0.3		4.92892839654E-005	0.000674711	3.19288459896E-005	0.0006739372	4.92892839659E-005	0.000674711	-3.19288459896E-005	0.0006739372	8.09370602932E-066	1.10792973822E-064	5.24296747212E-066	1.10665921161E-064		0.0001273455	0.0072110224	-0.0005132989	0.0071269101	0.0001273455	0.0072110224	0.0005132989	0.0071269101	1.5807997744E-068	1.24441642403E-122	1.0240176101E-068	1.22990104266E-122		82.2015532789	14925.195587	535.685370361	14793.0262091	0.0025509329	0.1020000369	0	0
7	3.1		0.0600961162	0.0058312732	-0.0063785655	0.0044047508	0.030126442	0.0069954596	0.0017804825	0.0035321921	11.993255541	0.0015295653	-0.0003578863	0.0007448465		0.0790190834	0.0848793112	0.1215703913	0.0843296189	0.1973057194	0.1115088151	-0.0796654586	0.0811130918	0.0675949816	0.0371270243	-0.0252321837	0.026186159		0.6666664919	0	-6.52793433712E-008	6.77237076526E-008	0.4549005049	0.0935082227	0.0342885248	0.025964112
2	2.575		0.7311100292	0.0007171746	-4.32106820639E-005	0.0001726183	0.7306315822	0.000720395	2.22421442451E-005	0.000168507	6.34801106	0.0001933335	7.69262420925E-005	0.0003908576		0.0184299773	0.0030620772	-9.30338897133E-006	0.0010983232	0.0186602759	0.0030934705	0.0001663347	0.0010773455	-0.0018833925	0.0019932576	7.34892535546E-006	0.0013327673		0.6666669504	7.26345634875E-007	2.66698837616E-010	4.30618246386E-008	0.6665710561	1.49210558644E-005	3.64737996393E-007	6.15942763586E-007
8	3.1		0.0253066829	0.0026198674	-0.0011738942	0.0024378502	0.0092870768	0.0027463695	0.0017050425	0.0023228081	11.9988381971	0.00033794	-0.0002050739	0.0002791957		0.0096404375	0.0297107419	-0.0063780411	0.0290453101	0.0224845146	0.0294664664	0.0072135252	0.0293229104	0.0029550626	0.0034837868	0.0008310323	0.003456918		0.66666666	1.43711895307E-006	1.87854013938E-009	7.81572411364E-009	0.2740769387	0.1444492306	-0.0190568799	0.0288319309
4	2.35		0.5686835774	0.0005622089	-0.000018935	0.0001647616	0.5821386927	0.0005225744	-0.000046757	0.0002285697	3.3877298715	0.0011795701	-0.0001277228	0.0003357725		0.0337178861	0.0035744794	-0.000416514	0.0014376172	0.0257663233	0.0031147265	-0.0001416103	0.0019084034	0.6049146495	0.0643212454	-0.0082178468	0.0258064949		0.6666327408	2.96918490397E-006	-0.000000458	1.45755579261E-006	0.6664001349	2.57994661581E-005	-1.9004865692E-006	3.56188256078E-006
10	3.1		0.0033580754	0.0026642883	-0.0002500852	0.002799196	-0.0014199807	0.0026980486	1.38942037249E-005	0.0027733989	12.0000539828	0.0002381285	-5.57537660745E-007	0.000106359		-0.0063319625	0.0299327482	-0.0048633482	0.032409209	-0.0035417641	0.0303221806	0.0056116005	0.0320874811	-3.9479268817E-005	0.0004492372	8.21887018153E-005	0.0004745338		0.6666666667	4.73013755161E-006	1.48606152431E-010	8.58149164508E-010	-0.0315937271	0.4884197721	-0.0111654323	0.0567580252
7	2.85		0.2382587995	0.0016710015	-0.0008261301	0.0012149714	0.1698521633	0.0020753515	-0.000635548	0.0009535962	11.7591981662	0.002657796	0.0009166006	0.0009986025		0.0367459232	0.0171057392	0.0001003659	0.0143446849	0.0948667042	0.0236011815	0.0048979646	0.0145445118	1.1873976299	0.2655682159	0.0520528428	0.1384948571		0.6666634742	4.54760828021E-006	1.39870628105E-007	3.72668363253E-007	0.6608040019	0.0011683106	0.0001577169	0.0002700353
12	3.1		0.0005752592	0.0018721873	0.0005339227	0.0019599544	-0.0008153447	0.0019094845	-0.0004716173	0.0019536176	12.0000100503	0.0005837118	5.74514139251E-006	2.38094526267E-005		-0.0053115358	0.0221135768	-0.0012529022	0.0206154596	-0.0026924443	0.0223896298	-5.77227937191E-005	0.0212707834	-5.57896509708E-007	4.06737631264E-005	4.45208108933E-007	3.86632343934E-005		0.6666666667	3.51048081797E-006	6.87707842081E-013	5.82671196523E-011	-0.0176545829	0.2901335063	0.0078371654	0.0488458126
12	2.575		0.4342905846	0.0006919011	8.63275811458E-005	0.0004361699	0.3936021681	0.0008069078	6.53028272263E-005	0.0003028868	8.6240349106	0.0024346529	-0.0007728155	0.0015083985		0.0258612425	0.0049573519	0.0007320124	0.0040483885	0.0501446058	0.0063389807	-0.0001748396	0.0032523342	3.9426648951	1.0252903978	-0.1404947911	0.8407653904		0.6666551936	7.40512252247E-006	-4.12536771554E-007	2.46785946447E-006	0.6659398305	8.15684694076E-005	0.000004593	2.27862015424E-005
14	3.1		-0.000214985	0.0018674151	-1.13459039781E-005	0.0018695872	-0.0006326229	0.0018926231	3.34982068221E-005	0.0018679785	12.0000016974	0.0004929228	-1.28308033635E-007	7.22387356312E-006		-0.0001399185	0.0216094907	0.005418124	0.0207881296	0.0015975284	0.022082037	-0.0057922088	0.0212905761	3.85550579532E-006	6.29107285108E-006	-1.54690378213E-006	5.00046011141E-006		0.6666666667	7.26143844168E-006	-1.9985191409E-012	6.45934019634E-012	-0.1003301447	0.3160033639	-0.0032279622	0.0411652324
4	0.3		0.1879928068	0.0052856052	0.0002909646	0.0019375827	0.1883000131	0.0052249286	-0.0013486849	0.0020398568	0.0002789438	7.85359695855E-006	6.74063027364E-007	0.000003449		0.3232271455	0.1001626396	-0.021501552	0.0530844075	0.3092668166	0.0977759434	0.037154423	0.0574880732	3.31531539052E-006	0.000000894	-2.42129257977E-007	5.6442626004E-007		0.644431828	0.0076885934	-0.0014314162	0.0043682355	0.640540126	0.0073536076	0.0007526562	0.0006377741
16	2.35		0.0113426008	0.0038700625	-0.0005793232	0.003159153	0.0784794987	0.0034982339	0.0002420552	0.0035049151	0.012438311	0.0029354819	-0.0003975068	0.0021420185		0.0250610467	0.0432100711	-0.0059123855	0.0370595925	-0.0002346516	0.0414490962	0.0065302092	0.0354580159	0.3233113536	0.3772785604	-0.0444035367	0.3047794239		0.3054670764	0.5989708967	0.0395578383	0.4247582023	0.5876478392	0.0453088293	-0.0007584251	0.0095613041
2	0.35		0.5885533033	0.0036513524	-0.0002277813	0.0006592143	0.5896164978	0.003628474	0.0002427922	0.0006610981	0.0686333424	0.0004175456	-4.33233883868E-005	0.000120542		0.103609423	0.0370433114	0.00258142	0.0089458508	0.1022516309	0.0366081459	-0.0020308588	0.0086716992	0.0027897209	0.0009755467	0.0001082353	0.0003723035		0.6659532085	0.0002715752	3.41346873627E-005	0.0001032457	0.6658645349	0.0002768712	1.84438150923E-006	1.13539291966E-005
3	0.35		0.3586720262	0.0048164968	-7.44193032161E-005	0.0018206953	0.3592930801	0.0047946995	-0.0003452359	0.0018037168	0.0055299476	7.42461431847E-005	-5.75805074354E-007	3.56594602995E-005		0.1440481833	0.0575518629	-0.0106866282	0.0333025447	0.1429762131	0.0572942901	0.0123837304	0.0330602742	0.0001059986	4.18072289919E-005	-9.87151987819E-006	3.02189395929E-005		0.66402505	0.0011751193	-0.0002490231	0.0008492013	0.6632924632	0.0011279877	2.45765641169E-005	5.23182190452E-005
4	0.35		0.1939770078	0.0080121459	-0.0014180327	0.0026442029	0.1942981482	0.0080182965	0.0016945817	0.0026025903	0.0003631392	1.50003035978E-005	-3.03091343899E-006	5.57525480668E-006		0.4053143527	0.1558165932	0.0108982083	0.0773199053	0.407561772	0.1554992517	-0.0112144897	0.0761716298	6.29763936203E-006	2.19815526009E-006	1.67664309461E-007	1.22148641955E-006		0.6409751787	0.0112095006	0.0013800267	0.0056409569	0.6373058614	0.0110430566	-7.12281009729E-006	0.000582406
5	0.35		0.0921815143	0.0171581762	0.0011394755	0.0054904	0.0922229328	0.0171498988	-0.0010689512	0.005496257	0.000020229	3.76543775339E-006	2.65137003615E-007	1.2798823289E-006		0.7845238105	0.3369494278	-0.114390457	0.2469073069	0.7834898616	0.3364136838	0.1140338009	0.2479816523	2.28120560929E-007	8.12286382302E-008	-2.87571721146E-008	6.31517654155E-008		0.4934668258	0.1144293934	-0.01434292	0.0501262471	0.487283088	0.1087012027	-0.000190834	0.0005305979
6	0.35		0.0603797842	0.0039027987	0.0012195892	0.0023220292	0.0604426911	0.0039065123	-0.0012740234	0.0023197062	1.52778886395E-006	9.87533573664E-008	3.18201731078E-008	6.05414769672E-008		0.1248291583	0.0534265809	0.0026295127	0.0460775531	0.1253336957	0.0535136196	-0.0030932337	0.0460260984	3.53822993019E-009	2.06952146267E-010	7.06409743752E-011	1.82386340081E-010		0.581032877	0.0372069187	-0.0009890011	0.0344771309	0.5471014502	0.0328566758	-8.31503481341E-005	0.0011846916
7	0.35		0.0102858302	0.0052638805	0.0011860821	0.0037523005	0.0102489739	0.0052760344	-0.001194438	0.0037474817	2.97740302427E-008	1.52366491874E-008	3.48491305557E-009	0.000000011		0.0870361217	0.0864143679	-0.0144961909	0.065914024	0.0880850054	0.0866889917	0.0132988446	0.0657696222	6.39671999346E-011	5.09889160553E-012	5.84288246172E-012	3.92377552431E-012		-0.9268423932	2.185131107	-0.0175013263	1.9570969679	-0.2054882185	0.4637445334	0.0045729128	0.0138672089
8	0.35		0.0005659973	0.003503686	0.0051127285	0.0029359089	0.0005016646	0.0035078818	-0.0051035656	0.0029385095	1.8677315448E-010	1.15568944441E-009	1.69894177062E-009	0.000000001		0.0349541081	0.04622167	-0.0362543607	0.0431077394	0.0350893018	0.0464118736	0.0359138184	0.0431074895	3.96545827156E-013	4.0437359455E-014	3.26204690864E-012	3.77999023634E-014		2.4139959894	8.4462056645	0.8825119064	9.6149128857	0.0345395213	0.2843041946	-0.0006255699	0.0060182486
10	0.35		0.0024587444	0.001434978	0.0008125168	0.0013581203	0.002510167	0.0014325684	-0.0008613466	0.0013571271	1.04814342669E-011	6.11734494218E-012	3.47027403278E-012	5.80021748584E-012		0.0070997324	0.0158573165	-0.0062850517	0.0157879192	0.0069604045	0.0157743336	0.0064863348	0.0157661677	2.05109534891E-014	2.88651122753E-018	6.76364182941E-015	2.87439949001E-018		-2.9801859727	23.6822597145	-2.2980426639	24.0712226743	0.0344697763	0.1630712218	-0.0022585131	0.0145544612
5	0.3		0.1129509013	0.0050781902	0.0017712432	0.0023143641	0.1133311956	0.0049848062	-0.0023023047	0.0023361665	1.8910937983E-005	8.5128985772E-007	3.32334267869E-007	4.28085769863E-007		0.2176541725	0.0968619161	0.0117072268	0.0652775042	0.2065643958	0.0910209484	0.0016649121	0.0615541933	6.96591390404E-008	1.36531831596E-008	2.294379169E-009	1.01002132701E-008		0.6293921112	0.0165271377	-0.002542339	0.0114178817	0.6192668389	0.015643463	0.0010956444	0.00083433
6	0.3		0.0123687279	0.0146566734	-0.0133078799	0.0084190846	0.0124007683	0.0146451928	0.0134096816	0.0084811005	2.28935832534E-007	2.71330131173E-007	-2.60228667381E-007	1.64611725248E-007		0.4244232015	0.3028421058	0.3850228843	0.2684183998	0.4203408119	0.3040693453	-0.3834734464	0.2681501072	1.29541594529E-009	6.34683059506E-010	3.55083219817E-010	5.83076383081E-010		0.8047573047	4.7223884824	-1.9727387233	3.0082232075	0.0713839948	0.407099765	-0.0013354152	0.0166777094
7	0.3		0.0047579848	0.0053858366	-0.0055384556	0.0036982245	0.0047615898	0.005379348	0.0054781016	0.003709152	9.63132258331E-009	1.09027756253E-008	-1.15508096493E-008	7.71420080462E-009		0.1088145649	0.0922832775	0.0152195183	0.0721828967	0.1077442278	0.0922894814	-0.0135346981	0.0722659838	2.23338068192E-011	2.67658270105E-012	-2.14507495868E-011	2.13364469577E-012		-2.6335171953	6.2817797624	-0.1578565107	5.2122240122	-0.2745850148	0.4940899734	-0.001383887	0.0137196155
8	0.3		0.0048817562	0.0036166907	0.0011076382	0.0028772076	0.0050678298	0.0035597422	-0.0009359522	0.0029169998	1.07413203538E-009	7.96159501045E-010	2.47523026201E-010	6.43822829084E-010		0.0413879434	0.0457891206	-0.0010587905	0.0421865595	0.0358784436	0.0452201515	0.0010857321	0.0420366697	2.14919434391E-012	1.79585359617E-014	4.76351245127E-013	1.66225556111E-014		-0.8385012354	4.4227581686	-0.6299256611	4.3783740002	0.0635902557	0.2946735093	-0.0026675445	0.0190305947
10	0.3		0.0007014083	0.0014428681	0.0009048785	0.0013257814	0.0006458046	0.0014435953	-0.0008983979	0.0013239654	1.81110341985E-012	3.724912964E-012	2.34758989185E-012	3.43958878161E-012		0.0111968934	0.0160689863	-0.0053688558	0.0162533428	0.0114356102	0.0160689156	0.0054599114	0.0162357258	3.55420145479E-015	1.07582095007E-018	4.56226406548E-015	1.08860215018E-018		0.8614357078	19.9912884058	0.4777582147	20.1019165822	0.0419740851	0.1480369228	-0.0002489196	0.0089078748
12	0.3		0.0012533634	0.0014273681	3.60583018654E-005	0.0013928395	0.0012246483	0.0014308104	-5.47678266885E-006	0.001392049	3.77990916287E-014	4.30460600059E-014	1.0883566486E-015	4.20673305025E-014		0.0027876052	0.0154152476	0.0025975473	0.0150455833	0.0031322754	0.015431119	-0.002720235	0.0150861303	7.39341628563E-017	1.68478843796E-022	2.1252593279E-018	1.64449043319E-022		-8.4202494062	159.884125922	-14.2401423556	159.623454038	-0.0139074672	0.2217475407	0.001943765	0.016619041
14	0.3		-0.000025434	0.0009900744	0.0003737455	0.0009892222	-2.17368312984E-005	0.0009897502	-0.000373001	0.0009893334	-8.9496771324E-018	3.48375961817E-016	1.31568304886E-016	3.48232497443E-016		9.60786339941E-005	0.0105191041	-0.0007132055	0.0105677368	4.69813135202E-005	0.0105326546	0.000732286	0.0105698952	-1.74866189021E-020	1.82415756066E-026	2.56854067693E-019	1.83259271846E-026		-69.7982737636	6954.04516292	204.473601812	7045.02504902	0.0071565206	0.1537102065	-0.0006425811	0.0123946308
2	0.4		0.5917415229	0.0049542891	-0.0009596235	0.0012209742	0.5929071886	0.0049080085	0.0008411513	0.0012511858	0.0807929737	0.000662831	-0.0001812056	0.0002387781		0.0666340852	0.0333401344	0.004418762	0.0154150543	0.0650989718	0.0330125206	-0.0033656571	0.0153510895	0.0024480771	0.0011964403	0.0002160555	0.0008045938		0.6662234585	0.0002387303	4.37633489345E-005	0.0001591351	0.666144245	0.0002461705	3.91744856642E-006	0.000005512
3	0.4		0.3616944786	0.0033184787	3.00191461668E-005	0.0011673504	0.3624552496	0.003302934	-0.0004706683	0.0012116999	0.0067143122	6.15667752072E-005	1.45318129769E-006	0.000025898		0.1347114874	0.0398241437	0.0264118049	0.0225762096	0.1318011111	0.0394500746	-0.0266874887	0.0234944911	0.0001464054	4.11819201543E-005	3.26418133377E-005	2.79216185181E-005		0.6641665296	0.0007842812	0.0006000899	0.0005161365	0.6636630645	0.0007797126	0.000001355	0.000040485
16	0.4		0.0001904214	0.000591828	-0.000010789	0.0005912304	0.0001904214	0.000591828	0.000010789	0.0005912304	3.87097361866E-018	1.20309532022E-017	-2.19328675963E-019	1.20188708218E-017		0.0001125007	0.0062843083	-7.48023666879E-005	0.0063383898	0.0001125007	0.0062843083	7.4802366675E-005	0.0063383898	7.56053634818E-021	4.15517101168E-029	-4.28372470287E-022	4.19092955235E-029		-2118.33324866	277128.18207	-3032.73324188	277325.862751	0.0070566003	0.0834745169	0	0
20	0.4		-0.0001364693	0.0006655884	1.60077444188E-005	0.0006642785	-0.0001364693	0.0006655884	-1.60077444188E-005	0.0006642785	-5.62823384075E-022	2.7450011522E-021	6.60184220928E-023	2.73959938408E-021		0.0002189713	0.0070976101	0.0009360757	0.0070758109	0.0002189713	0.0070976101	-0.0009360757	0.0070758109	-1.09926334715E-024	2.41443655011E-036	1.28942241721E-025	2.40702118706E-036		89.9661869196	2429.6877318	124.589146158	2409.43596633	0.0186119315	0.0949789655	0	0
24	0.4		-4.78253641174E-005	0.000532855	-0.0001199536	0.0005340681	-4.78253641174E-005	0.000532855	0.0001199536	0.0005340681	-4.00151801694E-026	4.45837960967E-025	-1.0036472872E-025	4.46852941746E-025		-0.0002541975	0.0057428714	-0.0008416714	0.0057011262	-0.0002541975	0.0057428714	0.0008416714	0.0057011262	-7.81548113619E-029	9.64886560877E-044	-1.96025129906E-028	9.57872732485E-044		21.2283644946	1714.580329	-105.02044825	1711.99016919	-0.0050305287	0.0835695718	0	0
28	0.4		-0.0001102715	0.0007604773	0.0001167743	0.0007619384	-0.000106099	0.0007610078	-0.0001220774	0.0007619368	-1.87181200336E-029	1.2908784601E-028	1.9821932384E-029	1.29335855077E-028		-0.0002126926	0.0080946696	-0.0005973929	0.0080934364	-0.0001352858	0.0080982143	0.0005813257	0.0081096032	-3.65588482328E-032	6.53063333422E-051	3.8714731426E-032	6.52963837649E-051		-92.4396007092	4365.66386753	-101.493532648	4382.85184722	-0.0008786126	0.1188227989	7.33553010098E-005	0.0050141069
32	0.4		0.0001108663	0.0005259969	-1.3575767534E-006	0.000523539	0.0001108663	0.0005259969	1.3575767534E-006	0.000523539	3.8179399347E-033	1.81139587098E-032	-4.67475848803E-035	1.80293159175E-032		0.0005229957	0.0056572906	0.0004032622	0.0055857841	0.0005229957	0.0056572906	-0.0004032622	0.0055857841	7.45691921142E-036	2.14693471824E-058	-9.12974956639E-038	2.11979816904E-058		-207.53318037	5031.30884424	-203.170971076	5075.48932546	-0.0089297301	0.0827293287	0	0
64	0.4		4.92892839659E-005	0.000674711	3.19288459896E-005	0.0006739372	4.92892839654E-005	0.000674711	-3.19288459893E-005	0.0006739372	4.87116258065E-063	6.66802015082E-062	3.15545855454E-063	6.66037362842E-062		0.0001273455	0.0072110224	-0.0005132989	0.0071269101	0.0001273455	0.0072110224	0.0005132989	0.0071269101	9.51398893676E-066	4.50749372069E-117	6.16300417744E-066	4.45491619717E-117		82.2040284562	14925.5614391	535.695198461	14793.3855052	0.0025509329	0.1020000271	0	0
2	2.625		0.7326416738	0.0010384619	-0.0002459035	0.0002468283	0.7316965452	0.0010478934	0.0002190843	0.0002303787	6.6981132159	0.0005500162	0.0004749082	0.0005334016		0.0170089828	0.0044658721	0.0003608249	0.0013829577	0.0174691899	0.0045409431	-0.0001695108	0.0013084787	0.0074036883	0.0035534498	0.0009435418	0.0031620221		0.6666666494	0	2.73563250271E-008	9.17649481469E-008	0.666578194	0.000021769	4.82667358493E-007	5.77797575684E-007
5	3.2		0.214898438	0.0032489796	0.0002525635	0.0018233906	0.1871505394	0.0035686459	0.0010452794	0.0016483152	11.9201708578	0.0015103055	-0.0004305111	0.0006407383		0.0940502193	0.038488401	0.0190008635	0.0310507123	0.1303012127	0.0452598718	-0.0144419178	0.0302603321	0.1180241187	0.0392622146	-0.012292213	0.0246677764		0.6666662346	3.35414807755E-006	-4.5133921663E-008	9.04441527129E-008	0.6573332151	0.0025526367	0.0001625709	0.0004371529
7	2.475		0.4985770297	0.0002920214	-0.000006821	9.94835239641E-005	0.5126446385	0.0002731207	3.68891452416E-005	0.0001249221	4.4990470038	0.0005373927	0.0001520057	0.0003601529		0.0377733159	0.0019465853	-0.0001305827	0.0009291962	0.0295738007	0.0017311284	0.000087304	0.0010901592	0.3169458293	0.0409295045	-0.0018370701	0.0386744467		0.6666609817	5.59784090748E-006	-3.33638850299E-008	7.09912232939E-007	0.6662617354	1.77019272469E-005	-9.33112777763E-008	1.80266869868E-006
12	2.625		0.3495548912	0.0020864122	0.000477416	0.0017482726	0.2535202628	0.002773371	-2.16912042051E-005	0.0012009916	10.7063739824	0.0095697823	-8.67160573429E-005	0.0045179804		0.0161808514	0.0188371695	-0.0013672705	0.018418467	0.0779835738	0.0281839873	0.0042849979	0.0174761409	10.6640646828	4.5321935589	0.6975152549	2.8441221926		0.6666464924	7.56709076978E-006	1.31864072863E-006	5.3656403272E-006	0.6647952988	0.000600921	5.75683215746E-006	0.000244725
4	0.4		0.2073529474	0.0085290031	0.0006138581	0.0031021239	0.207572554	0.0084854639	-0.0005655569	0.0030757203	0.000484287	1.9924260998E-005	1.55007625611E-006	7.85165229421E-006		0.2929268693	0.1783481352	-0.052412814	0.0827155052	0.2902459725	0.1755538512	0.0388366395	0.0799168922	7.25116734824E-006	3.90257155334E-006	-1.22587960719E-006	1.95347276972E-006		0.6514168329	0.0096323003	-0.0028545353	0.00469217	0.6486048817	0.0095363092	-0.0002612345	0.0004139396
20	3.2		9.19631022611E-005	0.0008469248	-6.17616696894E-005	0.0008414854	0.0001213665	0.0008463025	7.03543138795E-005	0.0008451181	12	0	-1.1744163273E-009	1.41075450962E-008		0.0007287169	0.0089126798	0.0010816724	0.0095314026	0.0001589619	0.0089665933	-0.0007600511	0.0095945242	3.95697841678E-012	1.86160241774E-020	2.29404816834E-012	1.38501194611E-017		0.6666666667	1.74879797532E-006	-2.78495151518E-023	6.63619515581E-024	-0.0165671712	0.1311910971	0.0054130833	0.0241199959
2	0.45		0.5926490663	0.0027475189	-0.000005733	0.0006812727	0.5939808428	0.0027153658	6.58744028479E-005	0.0007202263	0.0935369862	0.0004235469	-2.32877732805E-006	0.0001413428		0.0679885489	0.0223703991	-0.0092278948	0.0085681766	0.0657794064	0.0217968802	0.0100437671	0.0093070556	0.0033150595	0.0010624592	-0.0005964772	0.0005509845		0.6662112716	0.0001583315	-9.06666731318E-005	8.22312961719E-005	0.6661383752	0.0001645233	0.000003391	1.09772186905E-005
3	0.45		0.3585795347	0.0032897969	-0.000341153	0.0010367934	0.3594981384	0.0032707917	0.0010159405	0.0010791121	0.0079351244	7.2742711563E-005	-9.62648536997E-006	2.60943705636E-005		0.1606307985	0.041907031	0.011692503	0.0197868926	0.1570990688	0.0412464874	-0.0170541073	0.0206451209	0.0002456804	6.16925208821E-005	2.01133644837E-005	3.30614864934E-005		0.6635581457	0.0008377994	0.0002895821	0.000448598	0.6631340745	0.0008248646	-6.0393388182E-005	5.8584520536E-005
4	0.45		0.1968390038	0.0050575514	0.0019295178	0.0019774838	0.1970943805	0.0050513856	-0.0017513214	0.001969623	0.0005694103	1.46303764378E-005	5.87746100921E-006	6.03555170966E-006		0.301700428	0.0991689214	-0.0552475572	0.0634171639	0.301268117	0.098273113	0.053728602	0.0641498892	1.10674248939E-005	3.3173459346E-006	-1.94127118119E-006	0.000002241		0.648243554	0.0061270183	-0.0028482062	0.0038086177	0.6449430511	0.0061326518	-5.46961153559E-005	0.0003012424
5	0.45		0.1054797184	0.0067073242	0.001071908	0.0029327807	0.1054774158	0.0067321588	-0.0006432081	0.0029057531	3.89156074858E-005	2.47448644879E-006	4.0255020792E-007	1.10611127216E-006		0.29171166	0.1315653262	-0.0224084578	0.083511265	0.2956525699	0.1332539694	0.0199741536	0.0830763988	2.74115351596E-007	8.96647930571E-008	-1.47775533626E-008	5.8101841419E-008		0.6074048991	0.0270696922	-0.0028689086	0.0158810585	0.5960866966	0.025939335	-0.0004855522	0.0005521287
6	0.45		0.0426214679	0.0095392116	0.0001307127	0.003978241	0.0423710102	0.0097577584	-0.0001577364	0.0039732796	1.98605801898E-006	4.44447960668E-007	6.15169239898E-009	0.000000187		0.3609467802	0.1959216199	0.0365410416	0.127458505	0.3813865472	0.2126661186	-0.0424588535	0.1308965993	8.59707961148E-009	2.55241567046E-009	4.92252224851E-010	1.67514445992E-009		0.4502986845	0.1374926477	-0.0407797172	0.0961553747	0.4251649304	0.1141195355	0.0016675247	0.0029663988
7	0.45		0.010087201	0.0067106087	7.02509234785E-006	0.0045079367	0.0103380866	0.0066429069	0.0004917074	0.0044795087	5.91277773152E-008	3.93380388878E-008	3.59603932264E-011	2.65218095557E-008		0.1113992803	0.1083622583	-0.0298473244	0.0850990436	0.1084754791	0.1066383232	0.0237466576	0.0842233512	1.42555862945E-010	2.60991381074E-011	-7.11282970935E-012	2.05451433822E-011		-0.7718067594	2.1190827252	0.4634765986	1.7151844456	-0.2652487691	0.5534458368	-0.0003902527	0.0289536744
8	0.45		0.0098816164	0.0020328284	-0.0036834309	0.001778492	0.0097117124	0.0020402973	0.0035360453	0.0017732528	7.27562831191E-009	1.49670776074E-009	-2.71596973424E-009	1.31139890739E-009		0.021989708	0.0251101714	0.0209130665	0.0245500245	0.0231019411	0.025175847	-0.0199208721	0.0246140199	1.4325517158E-011	1.09018086257E-013	-5.20620576201E-012	1.06625549284E-013		-0.6532849346	1.8440403089	0.3512473422	1.7055151729	0.0607684966	0.1880914388	0.0004055384	0.0082710295
10	0.45		0.003542099	0.0016652093	-0.0005929798	0.0015584107	0.0035118593	0.0016679225	0.0006821171	0.0015600164	4.10784253032E-011	1.9311745289E-011	-6.87872127182E-012	1.80776344853E-011		0.0086217698	0.0185529505	0.0006997469	0.0185379195	0.0087228389	0.0186357909	-0.0009700606	0.01858704	8.026249292E-014	2.49587789132E-017	-1.3430242644E-014	2.49386610591E-017		-2.1651004897	18.35667348	-3.9742302699	19.2135666795	0.0489789243	0.1780388708	-0.000646221	0.0110255328
5	0.4		0.081116697	0.0105108629	-0.00288853	0.0042399992	0.0810057794	0.0105242352	0.0033732344	0.0042472906	2.31378724756E-005	0.000002998	-8.57186548825E-007	1.25435466417E-006		0.4004229844	0.2194439477	0.0798290929	0.1202257584	0.4013728165	0.2194817965	-0.0776107446	0.1204451457	2.07360629735E-007	8.95375635036E-008	3.20601427177E-008	5.07264103468E-008		0.5244686069	0.0882507878	0.0293402593	0.0487695949	0.5040206495	0.0822958429	-0.0012173014	0.0021524991
6	0.4		0.0456008876	0.00673011	0.0068139193	0.004466607	0.0455096768	0.0067157766	-0.0067128212	0.0044862179	1.56826966058E-006	2.31457103755E-007	2.38193855018E-007	1.56162769794E-007		0.1223974709	0.1190861473	-0.0864967292	0.0874334	0.1206187689	0.1176059068	0.0859501804	0.0877310051	0.000000004	8.48846981899E-010	-1.66309761997E-010	6.3077728796E-010		0.4663307289	0.1932058188	-0.1554720759	0.1626167704	0.4099487668	0.1443187821	-0.0008241265	0.004790105
7	0.4		0.0037779463	0.008387514	0.0075806891	0.0056573745	0.0036666582	0.0084047114	-0.0073804829	0.0055931159	1.55786671067E-008	3.45826571212E-008	3.14850914595E-008	2.34980290145E-008		0.1365860911	0.144492427	-0.1403279798	0.1170205067	0.1401899278	0.1443530351	0.1387204551	0.1166477428	4.66992059401E-011	1.72402087971E-011	4.42323044209E-011	1.40285408952E-011		1.1359232754	3.451418183	1.3221349359	3.3149486397	-0.0899965229	0.5240247962	0.0073998327	0.0183440958
8	0.4		0.004737722	0.0034261414	-0.0025679777	0.0025575275	0.0046298629	0.0034424859	0.0025258462	0.0025624404	2.33618554179E-009	1.68936633508E-009	-1.27041017844E-009	1.2652752702E-009		0.0517948892	0.0417673262	0.0049532909	0.0375382753	0.052662975	0.0418745822	-0.0040559459	0.0378133992	4.67759999149E-012	8.13847445137E-014	-2.46350475826E-012	7.32569015205E-014		-0.7656105386	2.9644194027	-0.3086844734	2.7737729293	-0.0135837334	0.3485274251	-0.0005004277	0.0096440508
10	0.4		0.0028544668	0.0013808675	-0.0008250726	0.0012758687	0.0029380446	0.0013866559	0.0007725096	0.0012775958	2.00740092453E-011	9.71102466069E-012	-5.80614087799E-012	8.97863914742E-012		0.0101619638	0.0151773461	0.0070384748	0.0150570293	0.0105848826	0.015237782	-0.0077366898	0.0151568511	3.9239116815E-014	7.51102563689E-018	-1.13295133953E-014	7.45172410954E-018		1.8019487091	11.7422049584	-1.6476664385	11.8721015341	0.0786209128	0.1448417066	0.0025771212	0.0090877909
12	0.4		7.82728371911E-005	0.0014234405	0.0007726773	0.0013978229	7.77131614441E-005	0.0014224132	-0.0007496593	0.0013967874	7.8425488313E-015	1.42621362163E-013	7.7428577095E-014	1.40073530205E-013		0.0020804846	0.015003923	-0.0007299447	0.0149433129	0.0020796309	0.0149996236	0.0006695771	0.0149426866	1.53197950722E-017	1.80772261454E-021	1.51207757253E-016	1.80043452968E-021		40.6188677851	1478.59480578	75.7333871194	1437.8544896	0.0218750272	0.2045615033	0.0020950241	0.0125874062
14	0.4		0.0001609688	0.0018724278	0.0002755497	0.0018282276	0.0001528745	0.0018770943	-0.0002675497	0.0018281378	2.29734366686E-016	2.67232518492E-015	3.93274931964E-016	2.60931387661E-015		0.0027363923	0.0200695298	-0.0003275705	0.0201530375	0.0030345945	0.0201871219	0.0004446663	0.0201742125	4.48712553166E-019	5.72327717703E-025	7.68093628321E-019	5.7471009608E-025		5.3410321108	418.954902301	10.775254786	395.77051508	-0.0181733744	0.3234944763	0.0012676827	0.019527158
2	0.5		0.5943900692	0.0022754785	-0.0007085498	0.0004952495	0.5959026541	0.002251112	0.0006103987	0.0005201325	0.1074074676	0.0004004843	-0.0001555704	0.000110269		0.0686684427	0.0192098307	-0.0016439003	0.0061102458	0.0667812385	0.0188622905	0.00085171	0.0062112067	0.0044029887	0.0011907144	-0.0001219358	0.0004776869		0.6662022055	0.0001332826	-1.21437859452E-005	5.33224905955E-005	0.6661446002	0.0001386351	-2.30974442863E-006	4.72276412814E-006
3	0.5		0.3487907064	0.0031059568	-0.0009816116	0.0011316459	0.3499932824	0.0031004368	0.0013409434	0.0011260369	0.0091370624	8.12658484479E-005	-2.86544271045E-005	3.24316973751E-005		0.1430397586	0.0374297526	0.0186950973	0.0203858318	0.1426717894	0.0372998748	-0.0109057152	0.0209430442	0.0003045313	7.72374086669E-005	4.13239130094E-005	4.58722558419E-005		0.6636953588	0.0008051726	0.0004181365	0.0004737577	0.6631814553	0.000788957	7.50448511492E-005	9.61482069152E-005
16	0.5		-6.16865810066E-006	0.0006659061	0.0001076999	0.0006662672	-6.1686581006E-006	0.0006659061	-0.0001076999	0.0006662672	-6.21100879332E-019	6.704861864E-017	1.08440702912E-017	6.70849942798E-017		-6.0464827774E-005	0.0071251902	-0.0013667932	0.0071556115	-6.0464827774E-005	0.0071251902	0.0013667932	0.0071556115	-1.21307755141E-021	1.15576680512E-027	2.11798282349E-020	1.16070145143E-027		-11.3045445613	981.281596636	78.1509088998	976.297050532	0.0080751766	0.0982457238	0	0
20	0.5		8.23432330197E-005	0.000771579	-0.0001347209	0.0007675096	8.23432330197E-005	0.000771579	0.0001347209	0.0007675096	2.50930425463E-021	2.35129011141E-020	-4.10545413376E-021	2.33888902771E-020		0.0005875235	0.0082018612	0.0004509645	0.0082186482	0.0005875235	0.0082018612	-0.0004509645	0.0082186482	4.90098390604E-024	1.52332991158E-034	-8.01846551628E-024	1.52644795625E-034		-123.416714704	3663.65543579	54.7868843228	3644.30410284	-0.0011256857	0.1157442431	0	0
24	0.5		9.59518892631E-005	0.0015589468	0.0001628617	0.0015850722	9.37382171435E-005	0.0015578213	-0.0001470262	0.0015836711	8.84967704432E-025	1.43782496236E-023	1.50208367427E-024	1.46192057904E-023		-0.0018638129	0.0168798321	8.27976134659E-005	0.0167980073	-0.0018426688	0.0168468826	-0.0001244287	0.0167734806	1.72845491869E-027	3.44610740949E-041	2.93375672858E-027	3.42940286971E-041		-10.7834887896	838.545424834	29.1989706831	908.258233996	0.0030957498	0.2535587875	-0.0001687349	0.0136212997
28	0.5		-0.0001232917	0.0007158677	0.0001186821	0.0007200351	-0.0001232917	0.0007158677	-0.0001186821	0.0007200351	-3.44157351178E-028	1.99828010034E-027	3.31290771617E-028	2.00991301292E-027		-0.0006484288	0.0076668834	0.0001892911	0.0077196267	-0.0006484288	0.0076668834	-0.0001892911	0.0077196267	-6.72182303807E-031	1.6727232853E-048	6.47052433203E-031	1.68423068628E-048		222.305342998	5741.14217868	90.3210321609	5791.90938918	-0.0119472048	0.1154390635	0	0
32	0.5		9.1669110001E-005	0.0009859953	-0.0001636822	0.000984395	9.30114665252E-005	0.0009860694	0.0001651743	0.000984293	7.74454605053E-032	8.33004584553E-031	-1.38284913352E-031	8.31652595303E-031		0.0001803126	0.0105300085	-0.000369116	0.010587513	0.0002001506	0.0105447449	0.0002659589	0.0105747557	1.51260610891E-034	2.40504832264E-055	-2.70087566113E-034	2.41818217452E-055		-160.26163048	16256.9913541	-106.054283991	15684.4971226	0.0038144733	0.1535931224	-0.0002950542	0.0106054554
64	0.5		4.92892839654E-005	0.000674711	3.19288459891E-005	0.0006739372	4.92892839659E-005	0.000674711	-3.19288459893E-005	0.0006739372	2.93169206224E-060	4.01311483495E-059	1.89908621343E-060	4.0085127222E-059		0.0001273455	0.0072110224	-0.0005132989	0.0071269101	0.0001273455	0.0072110224	0.0005132989	0.0071269101	5.72593551622E-063	1.63269273232E-111	3.70918028593E-063	1.61364841282E-111		82.1968583303	14925.2664153	535.687412406	14793.1014767	0.0025509329	0.1020000467	0	0
2	2.65		0.7307034363	0.0008947729	-0.0001458454	0.0002199002	0.7295121503	0.000904965	0.00011126	0.0002021396	6.8728220289	0.0005927761	0.0002394427	0.0004482706		0.0174505915	0.0037440599	-0.000244675	0.0013987399	0.018049995	0.003822956	0.0002539494	0.0013128314	0.0137302329	0.0037299897	-0.0003418553	0.0038069009		0.6666664745	0	-9.42416969164E-009	0.000000105	0.6665751297	1.84936598053E-005	3.12978714694E-008	6.09591158542E-007
5	2.525		0.5659112252	0.0002795735	-1.03983123269E-005	9.89057440995E-005	0.566005364	0.0002787139	0.000003822	9.92377742339E-005	5.9851429189	0.0001324841	4.38931621973E-005	0.0003234336		0.0297905799	0.0016360963	9.19707456197E-005	0.0008215733	0.0297282685	0.0016342275	-0.0001401901	0.0008236546	-0.2209112673	0.011183311	0.0001472511	0.0003480259		0.6666699957	5.52016908122E-006	2.08297533359E-009	5.10688624491E-009	0.6663901236	0.000014605	-2.14419139145E-007	2.76112221287E-007
7	2.45		0.4820457508	0.0003332559	-1.47365121508E-005	0.0001100808	0.503609298	0.000301627	-2.64524884763E-006	0.0001493399	3.7984321257	0.0007523472	-0.0001411108	0.0003645031		0.0415351583	0.0023150633	-0.0001947383	0.001065124	0.0288700735	0.0019488028	-6.97078428264E-005	0.0013108863	1.2163393068	0.0836241373	-0.0007400407	0.0598214481		0.6666354968	1.50177947532E-005	-9.84916310821E-009	1.53339140221E-006	0.6662197029	1.50177947532E-005	-1.37078042936E-006	3.31247341073E-006
12	2.65		0.2846784226	0.00177444	-0.0001737621	0.0017267873	0.1668697272	0.0023298243	-8.36943555795E-005	0.0012536188	11.3559394872	0.0066219976	0.0005660964	0.0034368304		0.003203411	0.0180115667	-0.0068860239	0.0200638019	0.0740452032	0.0234088516	-0.0019813933	0.0197924741	7.3829926757	2.3370609551	-0.4703112478	1.8355952369		0.6666542375	3.95216451775E-006	-0.000000794	3.09050698088E-006	0.6631933593	0.0008660393	-0.0001565998	0.0004399446
4	0.5		0.1940485645	0.0051027045	-0.0002211833	0.0019843434	0.1941870827	0.0050881189	0.0007005615	0.0018531322	0.000692017	1.81974047234E-005	-8.48553496962E-007	7.32379423966E-006		0.2926098995	0.1062523476	-0.0046081704	0.0629463689	0.2973076487	0.1066442729	-0.0068601857	0.0573497175	1.60995013834E-005	5.40607710218E-006	-2.34421096185E-007	3.31385174133E-006		0.647815594	0.0067063336	-0.0009517139	0.0037740417	0.6448968383	0.0066582596	-0.0004139461	0.0003888784
20	2.525		0.4264473401	0.0021003694	0.0002474797	0.0010635324	0.4275776406	0.0020895727	-0.0002460752	0.0010602522	5.9301311262	0.0094341531	0.0052025442	0.0097395331		0.0361932923	0.014542914	-0.0011559825	0.0108934533	0.0357707326	0.0145135291	0.0003129782	0.01071294	-1.283919413	155.975708053	-3.172758951	29.2202816392		0.6666882777	0.000424883	-7.06782120558E-006	6.91511051601E-005	0.666011961	0.0001987917	-7.10348730114E-006	0.000062039
2	0.55		0.5934736683	0.0023711995	5.36463986911E-005	0.0005220784	0.5952603031	0.0023393644	-0.0001206158	0.0005770387	0.1219053337	0.0004736237	1.4763064721E-005	0.0001242834		0.0941252027	0.024445051	0.0006000034	0.0071657308	0.0904241919	0.0239415291	0.005230395	0.0076348003	0.0076474512	0.0019524859	1.2900156923E-005	0.0006791235		0.6660215018	0.0001718867	1.12063505783E-006	5.96133152828E-005	0.6659480249	0.0001785085	2.13654550615E-005	0.000011568
3	0.55		0.3613621426	0.0052460989	-0.0003589988	0.0014798841	0.3625532533	0.0051999692	0.0003488249	0.0015585044	0.0111499673	0.0001616644	-1.18517215834E-005	0.000048813		0.1709933771	0.0580219345	0.0043907636	0.0276969979	0.1661277016	0.0568660123	-0.0041156385	0.0293817484	0.0005044908	0.0001655874	1.32547824947E-005	8.44862121061E-005		0.6633330241	0.0011577212	9.71578597448E-005	0.0005846424	0.6630408523	0.0011338556	8.12211253098E-006	6.28713826735E-005
4	0.55		0.1996174058	0.0101209185	-0.0006348178	0.0032707175	0.2000213457	0.0100764891	0.0010611628	0.0032720623	0.0008748675	4.43561014816E-005	-2.87191569536E-006	1.46765572675E-005		0.3768847631	0.1844881641	0.0066634695	0.1060576024	0.3731614831	0.183506472	-0.015403016	0.1047104655	3.05443883225E-005	1.41734196189E-005	5.27725679286E-007	8.34327437653E-006		0.6433596165	0.0121766914	0.0008514455	0.0062336422	0.6409452956	0.012080832	-0.0003409885	0.0003339644
5	0.55		0.0637485575	0.0199007908	0.0035220238	0.0070328698	0.0635327827	0.0199636317	-0.002618012	0.0069235199	3.90535091586E-005	1.2191220071E-005	2.17286322201E-006	4.34286783843E-006		0.8824382975	0.4792174514	-0.0695352241	0.2703827972	0.8927023771	0.4826200218	0.0516100602	0.2622464969	1.72890105744E-006	9.0007487119E-007	-1.27122074191E-007	5.11385039648E-007		0.1990682552	0.3261126836	-0.0948159241	0.1764010879	0.2121023615	0.2974258224	-0.0076651077	0.0122269528
6	0.55		0.0458030591	0.0095853406	-0.0057575872	0.0047003385	0.0460806399	0.0097240815	0.0040251093	0.0051269452	3.90117725675E-006	8.16403746805E-007	-4.91522768263E-007	4.014203229E-007		0.2737501099	0.1689369615	0.0152740092	0.145424937	0.26781347	0.1736855272	-0.0698840792	0.1547660997	1.95351700611E-008	7.35464609963E-009	-2.88677377667E-010	6.34653470319E-009		0.4581398754	0.1584975524	0.014634915	0.1104471498	0.4380434706	0.1258245238	-0.0091498102	0.0334006417
7	0.55		0.0257069906	0.0050787304	0.0007858748	0.0031638905	0.0257267565	0.0050622328	-0.0011314341	0.0031778734	3.03878321315E-007	0.00000006	9.29995089574E-009	3.7433631677E-008		0.1100487897	0.070038397	-0.0019861427	0.0582853206	0.1082639852	0.069649579	0.0098749474	0.0584838376	7.01570163477E-010	6.85278409447E-011	1.61924520591E-011	5.70618519525E-011		0.3410222413	0.2978763119	-0.0462808204	0.2477630099	0.2573841014	0.1961687907	0.0013035237	0.0059265982
8	0.55		0.0056516941	0.0051692676	-0.0021243505	0.0037397702	0.0057672219	0.0051480527	0.0022844161	0.0037628564	9.26635137368E-009	8.47541177488E-009	-3.48412165521E-009	6.13348527811E-009		0.0716791923	0.0668484066	0.007129145	0.0685575029	0.0694723905	0.0667430669	-0.0080956959	0.0688325559	1.96444070281E-011	1.43781364784E-012	-6.6493485045E-012	1.47482031654E-012		-0.2756416949	2.9319983328	0.2186463474	2.6672332404	-0.0437051234	0.4755843279	0.0029970082	0.0161671555
10	0.55		0.0030894421	0.0013469588	0.0019515176	0.0013127808	0.003070152	0.0013445257	-0.0019261036	0.0013099331	9.74032951984E-011	4.2466636654E-011	6.15290710174E-011	4.13904557275E-011		0.0033500898	0.0152591751	-0.0113717573	0.0157117445	0.0033840024	0.0151573319	0.0112617902	0.0156830669	1.90280412221E-013	1.51681208562E-016	1.20056964045E-013	1.56180186918E-016		-2.4224045139	39.8840900131	-1.1504965438	41.538552571	0.0144607625	0.1749722549	-0.0002295954	0.0121749111
5	0.5		0.0967016686	0.0131976181	0.000620966	0.0053734331	0.0968827217	0.0131551499	-0.0007572973	0.0053600633	4.60125009662E-005	6.27986950139E-006	2.99891227642E-007	2.59119162044E-006		0.396864524	0.2223542989	-0.0128821362	0.1664702843	0.3941998494	0.2213376499	0.016595751	0.1665592945	0.000000538	2.52051978275E-007	-1.42198391649E-008	0.000000191		0.5700535032	0.0615513175	0.0018347198	0.039918757	0.5574635543	0.0599778398	0.0004440078	0.0013181874
6	0.5		0.029800854	0.008970343	-0.000250959	0.0042579683	0.030228609	0.0087681111	4.12427837039E-006	0.0043220474	1.87820205535E-006	5.65409553234E-007	-1.58571491458E-008	2.69704783296E-007		0.2830311909	0.1704391951	0.0561156954	0.117791029	0.2642473619	0.1622695911	-0.0430185522	0.1196037225	1.04142502958E-008	4.06481471047E-009	1.31252613991E-009	2.82173130265E-009		0.1327261734	0.3728322287	0.0011257861	0.2575543148	0.1533731543	0.2708873238	-0.0037918447	0.0077142925
7	0.5		0.0172194637	0.0078904106	-0.0004449091	0.0040145009	0.017347746	0.0078411062	0.0005131032	0.0040213739	1.43371427803E-007	6.56974219159E-008	-3.71166262651E-009	3.34864487409E-008		0.2035025584	0.1102792105	0.0169631458	0.0977924658	0.1998381873	0.1091387206	-0.0206379281	0.0968676249	3.79168406744E-010	5.35361958189E-011	1.01292658588E-012	4.75433726918E-011		0.1401795297	0.4661951592	-0.0177799955	0.4213698971	0.1556534501	0.2721594056	0.0013087427	0.0046937019
8	0.5		0.0062660621	0.0029322038	0.0007851779	0.0025594704	0.0062778619	0.0029313775	-0.000880723	0.002563739	6.88537904523E-009	3.22201557945E-009	8.63395801952E-010	2.81432956365E-009		0.0256575683	0.0399027157	0.0094248071	0.0370979854	0.0253227148	0.0398446112	-0.0088359854	0.0373071807	1.37038245632E-011	3.8567206965E-013	1.77615050765E-012	3.5859084794E-013		-0.9912199361	5.9827135297	-1.9951346882	6.6801944328	0.0072702834	0.310177068	-0.0008254095	0.0061487535
10	0.5		0.0035831617	0.0017394641	0.0010247083	0.0016214062	0.0035498222	0.0017437708	-0.0010526731	0.0016185877	6.85173296831E-011	3.32620717586E-011	1.95962961005E-011	3.10073720125E-011		0.0087873219	0.0185431242	-0.0036558621	0.0192767391	0.0093217865	0.0185540437	0.0034978499	0.0192803563	1.33867035102E-013	6.78087915881E-017	3.82570858753E-014	7.04920998611E-017		0.9209040199	13.8605743803	-1.1671042273	14.5050904141	0.0420771408	0.1931379962	0.0030458573	0.0116932573
12	0.5		0.0012922439	0.001111238	-0.0003997009	0.0010771913	0.0012570107	0.0011142226	0.0003914715	0.0010766925	4.299023616E-013	3.69685479478E-013	-1.32973685029E-013	3.58363247613E-013		0.0035635862	0.0119613865	0.0006817035	0.0117106235	0.0039326489	0.0120013141	-0.0004480784	0.011699254	8.39667879958E-016	1.58861465285E-020	-2.5971012888E-016	1.55531094671E-020		-15.3517480065	123.101352773	0.6584928718	121.440919644	0.009085097	0.1648381998	-0.0003060271	0.0094048872
14	0.5		-0.0004179367	0.0018589162	-0.0002547311	0.0018502214	-0.0003850577	0.0018558779	0.0002244603	0.0018486943	-2.4188678893E-015	1.07587518256E-014	-1.47429541846E-015	1.07084472786E-014		0.0005306745	0.0201987575	-0.0012002514	0.0199071761	0.0004378996	0.020153333	0.0011152731	0.0198667722	-4.72436067845E-018	9.47234610239E-024	-2.87947941896E-018	9.33560801538E-024		-161.838241086	7642.17338271	123.344386745	7980.72765905	-0.0200132614	0.3244100147	5.05435485516E-005	0.0151625924
2	0.6		0.5944923373	0.003054197	-0.0004886394	0.0008305228	0.5963860807	0.0030127306	0.0009353548	0.0009076425	0.1380265911	0.0006887986	-0.0001321304	0.0002126742		0.062543477	0.0255684211	0.0058033525	0.0093024048	0.0597514426	0.0249105302	-0.007108657	0.0097415193	0.0065390983	0.0026094149	0.0006737609	0.0010747837		0.6662443505	0.0001772207	4.64235632743E-005	7.30863374324E-005	0.6661807066	0.0001831756	-5.07340090175E-006	9.47210736629E-006
3	0.6		0.3631887626	0.0041174274	-0.0009968968	0.0012843534	0.3645287799	0.0040979228	0.000988098	0.001313579	0.0131522962	0.0001488097	-3.78673933195E-005	4.86703939427E-005		0.1934750267	0.0578928308	0.0196011414	0.0267343282	0.1904908405	0.0573013075	-0.0175596197	0.0271015835	0.0007772169	0.0002270996	8.03900869208E-005	0.0001098324		0.662921307	0.0011369028	0.0004546985	0.0005490595	0.6624986776	0.0011256588	1.89102719352E-005	5.24824496982E-005
16	0.6		8.77138641879E-005	0.0008951739	-6.37481960921E-005	0.000877126	7.39371847869E-005	0.0008948788	4.58749258092E-005	0.0008770814	4.374378764E-017	4.46432131712E-016	-3.17918550952E-017	4.3743150619E-016		0.0022668578	0.0095325189	-0.0010230078	0.0093610406	0.0022349671	0.0095226277	0.0009028919	0.0093659687	8.54370944159E-020	3.79335741059E-026	-6.20935001043E-020	3.72511954972E-026		-24.7953307854	278.057269579	10.1476202377	284.369910346	-0.0057676839	0.1534743897	0.001054683	0.0116050274
20	0.6		-4.55522149858E-005	0.0007796491	6.97316902074E-005	0.0007780335	-4.55522149854E-005	0.0007796491	-6.97316902074E-005	0.0007780335	-1.02570849377E-020	1.75555303267E-019	1.57016594834E-020	1.75191513649E-019		0.0002275779	0.0082557398	-0.0015093182	0.0082726748	0.0002275779	0.0082557398	0.0015093182	0.0082726748	-2.00333663981E-023	8.37173650371E-033	3.06672996915E-023	8.38890903498E-033		-6.8941778848	464.136969758	0.3917294781	451.609760175	0.007915138	0.1167779994	0	0
24	0.6		-1.74793528239E-005	0.0008197943	0.0001936752	0.0008271516	-7.70166541528E-006	0.0008186893	-0.0002047411	0.0008268479	-1.77705039739E-024	8.33463071714E-023	1.9690491794E-023	8.40943013209E-023		-0.0009994277	0.0087413085	0.0004887008	0.0088865638	-0.0011073351	0.0087315855	-0.000738627	0.0088631197	-3.4708216446E-027	2.16845623867E-039	3.84579324575E-026	2.20448971404E-039		99.6981988351	2056.74654174	-75.3627587554	2042.82369174	0.0057806749	0.1282450863	0.0004848158	0.0109658416
28	0.6		-1.76091244622E-005	0.0007207717	0.0001984383	0.0007198007	-1.76091244622E-005	0.0007207717	-0.0001984383	0.0007198007	-8.08323640313E-028	3.30861231851E-026	9.10906196935E-027	3.304155309E-026		0.0001502678	0.0076736061	-0.0001535835	0.0077092637	0.0001502678	0.0076736061	0.0001535835	0.0077092637	-1.57874931397E-030	4.52745227508E-046	1.77911364234E-029	4.5484904784E-046		-152.329103624	75858.5860606	-957.64407898	75289.9127353	0.0029106323	0.1125337038	0	0
32	0.6		3.62668533016E-005	0.0006493484	4.01618461969E-005	0.00064953	3.6266853302E-005	0.0006493484	-4.01618461963E-005	0.00064953	7.51668397042E-031	1.34583764872E-029	8.32392070119E-031	1.34621399463E-029		-3.088106788E-005	0.0069142062	-0.0002893603	0.0069060312	-3.088106788E-005	0.0069142062	0.0002893603	0.0069060312	1.46809557673E-033	9.50434184067E-053	1.62576554407E-033	9.49310491822E-053		84.4630830499	13286.6237393	13.8456204925	13164.2620989	-0.006977366	0.1044402222	0	0
64	0.6		4.92892839654E-005	0.000674711	3.19288459898E-005	0.0006739372	4.92892839654E-005	0.000674711	-3.19288459891E-005	0.0006739372	1.76442062265E-057	2.41527329829E-056	1.14296530389E-057	2.41250357357E-056		0.0001273455	0.0072110224	-0.0005132989	0.0071269101	0.0001273455	0.0072110224	0.0005132989	0.0071269101	3.44613514195E-060	5.91389877305E-106	2.23235247771E-060	5.84491620202E-106		82.2027996865	14925.4581297	535.692562218	14793.284918	0.0025509329	0.1020000271	0	0
2	2.75		0.7285306772	0.0009418235	1.41366797448E-005	0.0002452553	0.7264326434	0.0009623697	-3.024308062E-005	0.0002155609	7.5499853172	0.0010627343	-4.93206571917E-005	0.0004172101		0.0191837174	0.0044047952	0.000808103	0.0016341373	0.0204086382	0.0045826701	-0.0006253408	0.0014840207	0.0507016823	0.0111631145	0.0020367048	0.0064047088		0.6666656549	1.06956711083E-006	4.67206958375E-008	1.46370402713E-007	0.666563275	0.000022179	4.6534912144E-007	9.96361009894E-007
5	2.55		0.5664172395	0.0002511102	2.5668347767E-005	9.21683915675E-005	0.5632735153	0.0002545594	-2.26738676022E-005	0.000085962	6.4940734426	0.000131045	-4.47249486595E-005	0.0002854323		0.0291974158	0.0014897844	-9.22397777567E-005	0.0007771668	0.0309627371	0.0015383449	9.81796225594E-005	0.0007357128	-0.1654221076	0.00979163	-0.0001053083	0.0062882554		0.6666688089	9.45735900133E-006	-1.28048687331E-009	7.76625885843E-008	0.6663868047	1.09204175305E-005	9.27491464049E-009	4.22065731202E-007
7	2.425		0.4608952504	0.0005190025	-3.61973198151E-005	0.0001704329	0.490401532	0.0004561969	0.0002182759	0.0002475019	3.1436542482	0.0013831105	0.0004393664	0.0004910517		0.0460836514	0.0037842103	0.0004437996	0.0017560543	0.0281884773	0.0030363978	-7.77894003959E-006	0.0022397099	2.2558985851	0.1941273883	-0.0144250008	0.0972347274		0.6665820463	5.66240203994E-006	-5.50713152301E-007	3.64742077694E-006	0.6661532692	3.77021307207E-005	2.24339077879E-006	7.19161664681E-006
12	2.75		0.0979140449	0.0016418594	0.0008463919	0.0017313795	0.0248227334	0.0018789692	-0.0006453791	0.0015421039	11.9732150504	0.0016136277	0.0004810758	0.0011633061		-0.0058615352	0.0182356864	-0.0044086553	0.0177928407	0.0223698269	0.0186244376	0.0010943783	0.0180598342	0.2917169147	0.1533757219	0.0155892164	0.1407941321		0.6666662251	0	2.35894419684E-008	2.1311382088E-007	0.6284415195	0.0089859224	-0.0005923197	0.0022671007
4	0.6		0.1887199532	0.0101869534	-0.0002490718	0.0034631113	0.1896405854	0.0099887807	-0.0015358846	0.0032102148	0.0010144339	5.47621895435E-005	-1.28538225093E-006	1.88861109269E-005		0.4077516565	0.2010654063	0.0492829355	0.0979308346	0.3974864666	0.1934256911	-0.0149766281	0.0919372809	0.000048969	2.32578974056E-005	5.75267623413E-006	1.14870896217E-005		0.6369453712	0.013893418	0.0031867382	0.0074689938	0.6345015154	0.0133637971	0.001461822	0.0011024062
20	2.55		0.4217191094	0.001452061	-0.000056491	0.0009817534	0.3847271488	0.0016468176	0.000003939	0.0007798477	8.2305003342	0.0082467602	-0.0008649107	0.0060518495		0.023633425	0.0107403652	0.0007520324	0.0094376396	0.0434379033	0.0128289533	-8.06582482533E-005	0.0083988866	12.967736744	64.6863707366	-21.1108039412	138.536345675		0.666643511	0.0001122186	-5.15537704962E-005	0.0003408813	0.6659647057	0.0001763895	6.6536306069E-006	7.61099330038E-005
2	0.65		0.5987816189	0.0038806316	0.0003846894	0.0009286821	0.6008267708	0.0038516349	-0.0008259651	0.0009591285	0.1564127851	0.000977945	0.0001095011	0.0002560191		0.057654703	0.0347384581	-0.0086304355	0.0112099353	0.056510746	0.0342817158	0.0088354241	0.0109461153	0.0075905512	0.0044222259	-0.001194445	0.0015522288		0.6662884657	0.000232212	-0.000061814	0.000081125	0.6662351727	0.0002475317	1.58989136397E-006	4.61452320611E-006
3	0.65		0.3656618287	0.0025736153	-0.0007686962	0.0009072323	0.3672686441	0.0025608669	0.0007745919	0.0009370257	0.0155010855	0.0001088469	-3.36180603994E-005	3.96058535848E-005		0.1304863759	0.031139662	0.0126917492	0.0153436265	0.1277782563	0.0308009106	-0.0152970068	0.0162950188	0.0007253035	0.0001672159	7.03508460645E-005	8.50241621227E-005		0.6641331146	0.0006149539	0.0002697785	0.0003091658	0.6637733094	0.0006044027	-2.51589476461E-005	3.26218350463E-005
4	0.65		0.1851943829	0.0081228371	0.0030954121	0.0032010237	0.1861873676	0.0080771378	-0.0042634748	0.0031769469	0.0012193252	5.34760840064E-005	2.06206504253E-005	2.12759322943E-005		0.2758056112	0.1667915927	-0.0850300994	0.0877993244	0.272901495	0.1644230753	0.0817920229	0.0865112279	5.00548532863E-005	2.89188208963E-005	-1.48450510567E-005	0.000015369		0.646616259	0.0120291387	-0.0057735663	0.0061895547	0.6436292492	0.0117518013	0.0001066853	0.000774451
5	0.65		0.0625371398	0.015699281	0.0093903609	0.0087669661	0.0625227608	0.0158871758	-0.0094668988	0.0088554181	6.33298092132E-005	0.000015898	9.53649912206E-006	8.90332634205E-006		0.5160949729	0.3271152458	-0.5186491517	0.2706448937	0.5294111826	0.3538965327	0.5192716418	0.2715439017	2.76339634188E-006	1.67832626953E-006	-2.6483457109E-006	1.39163898464E-006		0.3332197506	0.2494227398	-0.1206398661	0.217044575	0.3848811191	0.1656268252	0.0014043107	0.0032272809
6	0.65		0.0542467687	0.0157858594	0.0069201456	0.0056732229	0.0542822729	0.0157911306	-0.0068807145	0.0056650278	0.000008427	2.45225155671E-006	1.07585832839E-006	0.000000882		0.5491746639	0.3101163448	-0.1160840642	0.1943307002	0.5498310129	0.3108136525	0.1148824706	0.1941135527	0.000000096	4.49045474219E-008	-1.47217886252E-008	2.81598926905E-008		0.4241898756	0.1828573233	-0.0793785633	0.1257135006	0.404835718	0.1724282762	-0.0002283396	0.0008270942
7	0.65		0.0067762047	0.0077287811	0.0022222021	0.0055187025	0.0063347316	0.0078687328	-0.0019861246	0.0054770688	1.61358932444E-007	0.000000184	5.29269764928E-008	1.31442262098E-007		0.1162690519	0.1354720591	-0.0612871074	0.1112088169	0.1267558053	0.1370605672	0.0610556117	0.113367675	7.76505008849E-010	5.37770491384E-010	-1.39958401367E-010	4.41506737848E-010		-0.5785403316	3.2285644838	1.2661151717	3.4969939102	-0.1219645294	0.5021310521	0.0122310834	0.029993544
8	0.65		0.0031798658	0.005604905	-0.0047430435	0.0039443859	0.0035244939	0.0055325762	0.0049404176	0.0040201954	1.16045104828E-008	2.04544548667E-008	-1.73102426427E-008	1.43954450914E-008		0.0765986437	0.07620442	0.0428767259	0.0692795866	0.0697905479	0.0752749929	-0.0431801128	0.0700636394	3.08267647765E-011	8.11931353107E-012	-2.92383805081E-011	7.38177054264E-012		-0.1802003228	4.0380508488	-1.2083871468	4.5663944314	-0.0974992166	0.5060886651	0.0014310369	0.0262855886
10	0.65		0.0004380159	0.0020174311	-0.0004221268	0.0018551264	0.0003941436	0.0020235551	0.0003842864	0.0018662058	3.75391551315E-011	1.72899200637E-010	-3.6177558048E-011	1.58989969874E-010		0.0110171265	0.0214536396	-0.0029438242	0.0228237001	0.0107282098	0.0215562499	0.0036819891	0.0231399344	7.41280595772E-014	1.57576378149E-015	-7.08752224451E-014	1.67639570769E-015		4.9765237884	32.8541189639	-3.314309258	33.629776983	0.0440177759	0.2095661021	-0.0034591553	0.0145233181
5	0.6		0.0866082147	0.0098882382	-0.0030520969	0.0046420569	0.0868124762	0.0099098868	0.0029308347	0.0046568121	6.82370826378E-005	7.7907320763E-006	-2.4160991887E-006	0.000003675		0.3170801656	0.1891185388	0.0969804846	0.1383048599	0.3182921762	0.1888250229	-0.0872816453	0.1396170817	1.11540291587E-006	5.87219202631E-007	2.97678785931E-007	4.31332669152E-007		0.5573026095	0.0595255008	0.0337703049	0.0456146377	0.5404764184	0.0553475258	0.0024207523	0.0040043379
6	0.6		0.0495897505	0.004366357	-0.0015767905	0.0029511948	0.0498624731	0.0042684972	0.0012218776	0.0029366599	5.70494059177E-006	5.02328473315E-007	-1.81636612702E-007	0.00000034		0.127604781	0.0821827294	0.0520298577	0.0669410274	0.1182468214	0.0779272811	-0.0552461314	0.0642466054	2.1267987739E-008	6.52918907407E-009	3.78315010105E-009	5.32361110884E-009		0.4948228302	0.095770393	0.0812894588	0.0768523566	0.4636631366	0.0739920399	0.0027123718	0.0027274316
7	0.6		0.0129128548	0.0062763458	-0.0019849002	0.0044946375	0.0128109346	0.0062886658	0.0019205388	0.0044693276	2.16657633726E-007	1.0530709973E-007	-3.33181451312E-008	7.54464441761E-008		0.0985814565	0.0937234506	0.0265095827	0.08609863	0.1005421092	0.0936220275	-0.0258240251	0.0859272641	6.1743186257E-010	1.84730427026E-010	-1.27834366222E-011	1.69742056823E-010		-0.3161624758	1.4451392958	-0.0035341686	1.2818537516	0.0102163687	0.3685644488	-0.0009016204	0.014596093
8	0.6		0.0093611475	0.0027971596	0.0026254307	0.0023623013	0.0096083506	0.0027529026	-0.002571235	0.0023574699	2.28988480831E-008	6.84231639374E-009	6.42308884233E-009	5.77935114193E-009		0.0284617971	0.0372402455	-0.0212416518	0.032409712	0.0256351176	0.0361113274	0.0205654809	0.0317352344	4.60920972706E-011	1.78284600529E-012	1.15264603262E-011	1.55165425421E-012		-1.1280993859	2.9923943903	-0.6294725155	2.6613328185	-0.0850156449	0.3225414059	-0.0018814572	0.0138347721
10	0.6		0.0035050421	0.0020153975	-0.0001065058	0.0018980642	0.0033828035	0.0020201097	6.16076889533E-005	0.0018933599	1.82195939415E-010	1.04762544783E-010	-5.53633767358E-012	9.86646494696E-011		0.0077105779	0.021962881	0.0035114359	0.022762421	0.0083293987	0.0219549773	-0.0038542919	0.0226980057	3.56063963437E-013	5.93450926281E-016	-1.07181788708E-014	6.15055671412E-016		1.0793969895	19.5728330232	1.3920654189	18.4761721049	0.0042588634	0.242849439	-0.0015955059	0.0124403529
12	0.6		0.0005834684	0.0015038068	0.0002499588	0.0014607273	0.0005803344	0.0015022387	-0.0002241688	0.0014567135	6.44463844304E-013	1.66101342822E-012	2.76089098734E-013	1.6134323011E-012		0.0032241201	0.0157676701	0.0024244561	0.0156585031	0.0034007505	0.0156928435	-0.0025363667	0.0156083197	1.25876692339E-015	2.30840231079E-019	5.39271218132E-016	2.29241998734E-019		-18.5783410093	188.874841604	-1.1615332258	170.992088623	0.019545411	0.1999688252	-0.0019212179	0.016039409
14	0.6		0.0001069001	0.0026310907	-0.0006299616	0.0026564596	0.0001224801	0.0026341532	0.0006409317	0.0026592895	2.50895370373E-015	6.17519230688E-014	-1.47852542616E-014	6.23473432541E-014		-0.0011059587	0.0283054512	0.0021694527	0.0291167571	-0.0010970376	0.0284124212	-0.0021155566	0.0292092443	4.90029318587E-018	2.18286836816E-022	-2.8877418663E-017	2.24543473077E-022		-59.7225493705	1598.00642094	-13.0535616509	1577.06459131	-0.0121614057	0.4234731862	0.0021010185	0.0352897686
2	0.7		0.6024877327	0.0021062415	-0.0001579988	0.0006137729	0.6046766748	0.002093543	0.0001940192	0.0006442124	0.176446385	0.0005920338	-4.42074396449E-005	0.0001821898		0.0463328393	0.0166030413	0.0006245134	0.0057888906	0.0452871226	0.0161459862	-0.0015540538	0.0065309621	0.0076329436	0.0026238716	0.0001111965	0.0009741304		0.6663663225	0.0001086974	5.3202640289E-006	3.98943231345E-005	0.6663109111	0.0001152391	-3.61759394826E-006	7.5747511295E-006
3	0.7		0.3581819378	0.0037585384	-0.0005301919	0.0014548241	0.3601268149	0.0037349449	0.000736481	0.0015077164	0.017742582	0.000185693	-2.68217215462E-005	0.000073325		0.1340956816	0.0472930442	0.0169608303	0.0289609782	0.1303724897	0.0469082909	-0.0207500161	0.0304794677	0.0010107033	0.0003464414	0.0001273173	0.0002166225		0.6640103574	0.0009415613	0.0003147959	0.0005798361	0.6635674835	0.0009438961	-4.03228838387E-005	5.82710671264E-005
16	0.7		-0.0001479274	0.0016481967	1.01834455155E-005	0.0016339834	-0.0001686054	0.0016486775	1.48501192709E-005	0.0016348101	-3.65399010287E-016	4.07125491144E-015	2.51543478032E-017	4.03614597034E-015		0.000944847	0.0174141001	-0.0032751288	0.0174191166	0.0009222176	0.0174987318	0.0032008735	0.0174380448	-7.13669377999E-019	1.70004131008E-024	4.91295288315E-020	1.7005311059E-024		-11.9530179569	275.593017627	17.4540614538	277.75550784	-0.0310953408	0.2679221373	0.0003904374	0.0275226921
20	0.7		-0.0001520602	0.0007428215	0.000110628	0.0007418837	-0.0001520602	0.0007428215	-0.000110628	0.0007418837	-2.52999412995E-019	1.23591380351E-018	1.84064333415E-019	1.23435360669E-018		0.0001411358	0.0078945913	0.000335376	0.0079388461	0.0001411358	0.0078945913	-0.000335376	0.0079388461	-4.94139369641E-022	4.37086226099E-031	3.5950032979E-022	4.39536390193E-031		-269.870946606	22575.6842193	260.918151985	22403.5127052	0.0181540191	0.1056523302	0	0
24	0.7		3.4755146902E-005	0.0006383763	-7.79267684368E-005	0.0006389344	3.47551469018E-005	0.0006383763	7.79267684368E-005	0.0006389344	3.89500424972E-023	7.15426439662E-022	-8.7332491145E-023	7.16051921395E-022		-9.73987582871E-005	0.0068097254	-0.0002812667	0.0068275681	-9.73987582871E-005	0.0068097254	0.0002812667	0.0068275681	7.60745965543E-026	2.0526612407E-037	-1.70570895254E-025	2.05803966137E-037		-361.407015279	20883.7340261	-143.671824686	20783.7177897	-0.0019299933	0.1020325891	0	0
28	0.7		-0.000008588	0.0005973576	-7.48585470602E-005	0.0006002452	-0.000008588	0.0005973576	7.48585470602E-005	0.0006002452	-6.48282436987E-027	4.50927922857E-025	-5.65085598597E-026	4.53107657956E-025		-0.0005366465	0.006373957	-0.0004389378	0.0064093639	-0.0005366465	0.006373957	0.0004389378	0.0064093639	-1.26617150045E-029	1.0169804293E-043	-1.10368317061E-028	1.0226297627E-043		-293.90745992	6504.02506417	148.953452629	6507.43257038	-0.0059383617	0.091559819	0	0
32	0.7		0.000098135	0.0006921022	0.000041408	0.0006923963	0.000098135	0.0006921022	-0.000041408	0.0006923963	4.9897752615E-029	3.51906610639E-028	2.10543159116E-029	3.52056179034E-028		-4.69626621737E-005	0.0073793879	-0.0001866863	0.0073765635	-4.69626621742E-005	0.0073793879	0.0001866863	0.0073765635	9.74565753987E-032	6.10498752459E-050	4.11217704279E-032	6.10265047504E-050		-973.201221183	120801.74585	-1597.38065561	120424.080456	-0.0010200078	0.104336225	0	0
64	0.7		4.92892839654E-005	0.000674711	3.19288459891E-005	0.0006739372	4.92892839654E-005	0.000674711	-3.19288459891E-005	0.0006739372	1.06190679524E-054	1.45362022815E-053	6.87885009966E-055	1.45195328559E-053		0.0001273455	0.0072110224	-0.0005132989	0.0071269101	0.0001273455	0.0072110224	0.0005132989	0.0071269101	2.07403336987E-057	2.1421171961E-100	1.34352912635E-057	2.11713058654E-100		82.2020313082	14925.3876748	535.690890521	14793.2156347	0.0025509329	0.1020000369	0	0
2	2.85		0.7229777999	0.0006526501	0.0001773384	0.0001695689	0.7199847752	0.0006701325	-8.84647476441E-005	0.0001416791	8.1890280304	0.0009610099	-0.0002148039	0.0002161044		0.020069477	0.0029854756	-6.55996649796E-005	0.0011088719	0.0216765259	0.0031476954	2.69779100855E-005	0.0009435442	0.0944325096	0.0130889434	0.0003494948	0.004150924		0.6666649478	1.11616229257E-006	6.92420714768E-009	8.06299415493E-008	0.6665562758	0.000015304	-9.17138059769E-008	8.81847157905E-007
5	2.575		0.5652500817	0.0003404375	4.51488452879E-005	0.0001327896	0.5588518598	0.0003527076	-1.78883900011E-005	0.0001151771	6.9972794109	0.0003889746	-6.78655707944E-005	0.0003763126		0.0290578154	0.0019985598	0.0003067938	0.0011108892	0.0328076176	0.0021274326	-0.000300685	0.0009974228	-0.0197445888	0.0163822224	0.0047876755	0.0164305907		0.6666669603	5.65982641111E-006	5.09198879599E-008	1.74869723067E-007	0.6663750265	1.56030646358E-005	6.66861822569E-008	1.05421176885E-006
7	2.35		0.3677320645	0.0004872996	7.783690228E-005	0.0001688729	0.4231229099	0.0003920945	-0.000103943	0.0002572479	1.55322775	0.0013982582	7.62601262059E-005	0.0003198783		0.0645553693	0.0044227896	0.0003655497	0.0020630809	0.0270701403	0.0030752264	-0.00108859	0.0024829138	4.0195684381	0.2535251344	-0.0156928203	0.0790830083		0.6660490096	3.67653653809E-005	-2.4735396304E-006	1.20968303204E-005	0.6657191398	0.000057463	-8.98751013279E-006	1.46761134427E-005
12	2.85		0.0316223251	0.0017786458	-6.24483762887E-006	0.0018195004	0.0057902326	0.0018565975	2.14886038016E-005	0.0017562543	11.9983849227	0.0004412102	-4.03423564626E-006	0.0004224432		-0.0025393595	0.0192292445	-0.0045666151	0.0197870893	0.0062624169	0.019744695	0.0052005544	0.019787885	0.0075522107	0.014398691	0.0037174642	0.0142762835		0.6666666553	0	5.60022677087E-009	2.15243940865E-008	0.4048829451	0.0854543658	0.0004280635	0.0189496257
4	0.7		0.2152335171	0.0076422233	-0.0001589743	0.0024168126	0.2158524368	0.0076050585	0.0009801874	0.0024406195	0.0017341804	6.15623525862E-005	-1.30794917771E-006	1.95814942066E-005		0.328279133	0.1356689338	0.0428229542	0.0705094613	0.3240178589	0.1337996937	-0.0427890182	0.0721912312	8.85147788728E-005	3.52146517176E-005	1.11786537043E-005	1.84108214545E-005		0.6488982685	0.0075330536	0.0021493504	0.0036765959	0.6472183842	0.0074641911	-6.83971120785E-005	0.0003288348
20	2.575		0.3664173465	0.0017398414	8.6321245672E-005	0.0014654212	0.2806241161	0.0022387109	7.54681862237E-005	0.0011362574	10.1781782086	0.0090085957	0.0009455908	0.006466571		0.0140912328	0.0142965389	-0.0021930076	0.0144293966	0.059607133	0.0205608475	-0.0051278677	0.0144814714	12.607633303	11.2943452979	2.3326205914	7.3613344473		0.6666507934	1.42765878315E-005	2.94656456938E-006	9.33807802574E-006	0.6653476723	0.0003713488	-8.81882931755E-005	0.0001867511
2	0.75		0.6048561333	0.0023648329	0.0012502825	0.0008267131	0.6072429333	0.0023289072	-0.000497359	0.0008256027	0.1981007333	0.0007527394	0.0004199628	0.000261979		0.0094252417	0.0063429858	0.0053447991	0.0050070188	0.0091050024	0.0061793011	-0.0041676691	0.0048047654	0.0023403464	0.0012942741	0.0010363717	0.0010197164		0.6666029826	4.31207874596E-005	3.45691403481E-005	3.38864785609E-005	0.6665916406	4.80976265916E-005	3.6394825581E-006	2.92682005831E-006
3	0.75		0.3606142819	0.002555465	-0.0008682154	0.0008888189	0.3631352957	0.0025229349	0.0013223446	0.0009577539	0.0208434037	0.0001472096	-5.07468048153E-005	5.17274137772E-005		0.1412465679	0.0300977157	0.0069669944	0.0161757003	0.1340493235	0.0294205112	-0.0052216763	0.0167081581	0.0014438838	0.0002998334	7.02026078182E-005	0.0001626967		0.663894144	0.0005881324	0.0001550478	0.0003225486	0.6635588081	0.000575026	1.41676462474E-005	5.69564049012E-005
4	0.75		0.1987564079	0.0048233206	0.0005481434	0.0020585527	0.199809132	0.0048466277	-0.0003954606	0.0021077747	0.0019586487	4.75197970743E-005	5.41552366533E-006	0.000020344		0.190706958	0.0774498916	-0.0317434222	0.046200921	0.1909116905	0.07751244	0.0401175022	0.0481358574	7.77877661513E-005	3.00750650626E-005	-1.23561429183E-005	1.79951724698E-005		0.6544945844	0.0047980487	-0.0020110525	0.0028387432	0.6519792213	0.0046956126	0.0002861964	0.0004747414
5	0.75		0.1148573803	0.0031722505	0.0008412966	0.0018804082	0.1149644129	0.003175811	-0.000544436	0.0018702315	0.0001919593	5.30158762021E-006	0.000001407	3.14516174749E-006		0.1109285746	0.0409532731	-0.0193889436	0.0343435868	0.1119614915	0.0412073005	0.0162953895	0.0343570962	1.92316199254E-006	0.000000572	-2.68223883577E-007	0.00000048		0.6453170084	0.0076694659	-0.0040372196	0.0069269961	0.6343897578	0.0071681101	-0.0003856057	0.000360614
6	0.75		0.0471452824	0.0105620267	0.0007258461	0.0049287054	0.0471781819	0.0105644221	-0.0006959752	0.0049225271	1.33487618702E-005	2.99054013941E-006	2.05558728754E-007	1.39579294767E-006		0.3051680992	0.1744057454	0.0310790994	0.1495562082	0.3055579193	0.1743743752	-0.0319829265	0.1493109625	1.72852258093E-007	8.38924999943E-008	1.53539997204E-008	0.000000072		0.4120788436	0.1770376711	-0.0169503663	0.1077950545	0.3990052795	0.1492510334	-0.000137467	0.0006538895
7	0.75		0.0106428024	0.0072900321	0.0019411788	0.005065795	0.0109829332	0.0072466834	-0.0021633789	0.0050650833	5.10390544414E-007	3.4960402105E-007	9.30966965441E-008	2.42948927098E-007		0.1010391658	0.1150090719	-0.0745902611	0.0982686191	0.098748924	0.1138083391	0.0778928548	0.0979147298	2.6233784109E-009	1.85153413553E-009	-0.000000001	1.58207584076E-009		-0.3469170931	2.1627987389	1.0152679219	2.3701674931	-0.1855083923	0.5690687526	0.0026533922	0.0232461162
8	0.75		0.0094556882	0.0065235337	-0.0017621044	0.0043316657	0.0095526834	0.0065004545	0.0018214507	0.0043358186	7.67995673902E-008	0.000000053	-1.43120618554E-008	3.51823893906E-008		0.0874973026	0.0784163345	0.0244838252	0.0763037815	0.0862595606	0.0781478323	-0.0246852643	0.0762259444	1.96176299E-010	4.13837512859E-011	-1.50316044653E-011	4.0269118004E-011		0.1275163695	1.3917652684	-0.240491165	1.3602880573	0.1087502613	0.3841152284	-0.0025588898	0.0118341239
10	0.75		0.0001102865	0.001523963	-0.0011733786	0.0014806083	9.94356430962E-005	0.0015201867	0.0010963089	0.0014802065	2.56927594875E-011	3.55029147221E-010	-2.73355591471E-010	3.44929256102E-010		0.0037200037	0.0176555203	0.0057507318	0.0168430946	0.0034256833	0.0175862065	-0.005581098	0.0168432879	5.22000769161E-014	9.58208453881E-015	-5.30776377653E-013	9.14116059871E-015		14.6205178795	104.831479134	-4.3565803432	96.5809202827	-0.0015970231	0.1869641175	-0.0010095917	0.0163836179
5	0.7		0.0407033897	0.0217593493	-0.0164727823	0.0084661423	0.0414929678	0.0216106115	0.0183467504	0.0091204526	5.29583056135E-005	2.83112073484E-005	-2.14691832101E-005	1.10336779837E-005		1.0150744607	0.4577679003	0.6702993124	0.3612621195	0.9697065533	0.4648074441	-0.7470705583	0.3761846715	8.69050380588E-006	3.8746929194E-006	5.64155355697E-006	3.06280576506E-006		0.0442770023	0.6451175507	-0.0566190948	0.3749217654	0.239662932	0.3016188749	0.0014726132	0.0094878722
6	0.7		0.0368191703	0.0164442146	-0.0082065851	0.0060133332	0.0360965929	0.016572289	0.0073621066	0.0058282127	7.72224459172E-006	3.44889536427E-006	-1.72187035399E-006	1.26170840056E-006		0.5782272353	0.3012265483	0.139900055	0.2143597914	0.5940760184	0.302252432	-0.1321754907	0.2129912049	1.67680418742E-007	7.95041931368E-008	3.35764262592E-008	5.65987505672E-008		0.1370547675	0.4636077882	0.1144702725	0.2727721365	0.1480037349	0.3759259413	0.0093418442	0.0158939467
7	0.7		0.0069646322	0.0058203523	0.0070470704	0.004040838	0.0068076464	0.005804015	-0.0069544679	0.0040376723	2.35358618042E-007	1.96689238802E-007	2.38169033946E-007	1.36567831377E-007		0.1010772192	0.0988903003	-0.0643747107	0.0740608096	0.1001306495	0.0989496888	0.0653308337	0.0737685117	1.26758278905E-009	7.90553777703E-010	-4.95396491209E-011	5.92099424216E-010		-2.4570541155	6.3417744071	1.8686606567	6.9901275329	-0.2901002213	0.5552488745	-0.0022011023	0.0154482026
8	0.7		0.0150243138	0.0015628975	0.0009207431	0.0013892636	0.0151131997	0.0015716667	-0.0011110602	0.0013871463	8.17973282835E-008	8.50893059153E-009	0.000000005	7.56380997872E-009		0.017007288	0.0179603727	0.0018439859	0.0183942952	0.0181143295	0.0180175524	-0.0018413889	0.0184538516	1.63796938026E-010	4.25895739785E-012	1.02279098292E-011	4.36187959271E-012		0.3172325929	0.3992872689	-0.0971612976	0.3990788653	0.1827521882	0.1115965165	0.0037039928	0.0060590198
10	0.7		0.0013310026	0.0016727731	-0.0004437989	0.0015845448	0.0013689348	0.0016764221	0.0004494808	0.0015825771	1.88070689735E-010	2.36362837243E-010	-6.27089317219E-011	2.23896529674E-010		0.0072049092	0.0186295145	0.0095468898	0.0193407428	0.0076675309	0.0186912565	-0.0095385745	0.0193543472	3.68764663215E-013	3.71951717819E-015	-1.20572074929E-013	3.86151798149E-015		5.4161357909	26.3209354395	1.8867148917	27.898819517	0.0320728848	0.1868964025	-0.000361136	0.0038219637
12	0.7		0.0002630069	0.0014948325	-9.76862779056E-006	0.0014269431	0.000301935	0.0014976233	-3.05095264365E-005	0.0014253688	9.64497788286E-013	5.48185128099E-012	-3.58237864984E-014	5.23288802689E-012		0.0052951007	0.0157366416	-0.0015349942	0.0156962194	0.0056379118	0.015764951	0.00193546	0.0156788218	1.88464081676E-015	2.53958577184E-018	-7.02141425833E-017	2.53306182992E-018		8.0809767963	110.171869469	13.349725674	110.927513428	0.0231327702	0.2082366797	-0.0009087285	0.0099683818
14	0.7		0.0002792805	0.0019876896	0.0004469234	0.0020433869	0.0002888651	0.0019863625	-0.0004340543	0.0020476752	2.65807940061E-014	1.89180145666E-013	4.25363303905E-014	1.94481185012E-013		-0.0031925977	0.0218407541	-0.0002868028	0.0221333992	-0.0035170521	0.0218715517	0.0002720409	0.0221810515	5.19151361788E-017	2.76980797944E-021	8.30787348963E-017	2.80692083076E-021		8.4173440347	320.929926357	-5.7202451226	299.018445078	-0.0075851139	0.303777685	0.0015526196	0.0204662419
2	0.8		0.6090376725	0.0016628232	-0.0001407867	0.0005246689	0.6115503369	0.0016303626	4.91271703504E-006	0.0005828177	0.2224793787	0.0005788412	-4.7276410717E-005	0.0001817911		0.0315283033	0.008935748	-3.32688098384E-005	0.0046416126	0.0293590505	0.0087061878	-0.0001295645	0.0048232364	0.0081209652	0.0021581971	-2.11081967752E-005	0.0011105772		0.6664661811	5.65897567317E-005	-6.85601393957E-007	2.90730514671E-005	0.6664281974	6.11321477355E-005	-3.35567783257E-008	0.000005068
3	0.8		0.3628331652	0.006783457	-5.70222355505E-005	0.0015932955	0.3655125665	0.0066875267	0.0001917998	0.0017013077	0.0244470657	0.0004554694	-3.84336342711E-006	0.0001071848		0.2634712139	0.1325129009	1.53522618885E-005	0.0400625756	0.2534835585	0.1288185168	0.0003807099	0.0415295511	0.0036113563	0.0017931218	-6.22342091982E-007	0.000543469		0.6617466566	0.0023985831	1.54596505079E-005	0.0007358307	0.6615308853	0.0023695698	-8.58377453308E-006	7.52870911875E-005
16	0.8		-0.0001349925	0.0011447626	5.56904416036E-005	0.0011320728	-0.0001103062	0.00114491	-8.800555709E-005	0.0011323002	-1.65158321628E-015	1.4005732615E-014	6.81350783029E-016	1.38504785057E-014		0.0012356894	0.01219609	-0.0002629304	0.0121396477	0.0012280996	0.0121812568	0.0001274967	0.0121747583	-3.22574269689E-018	2.92093196562E-023	1.33076124998E-018	2.90741437621E-023		-67.0959715326	2610.88283796	-113.068451636	2531.53981142	0.0076858321	0.1643810571	0.0001269569	0.0107184834
20	0.8		-0.0001499996	0.0007365918	-4.02214201018E-005	0.0007424855	-0.0001499996	0.0007365918	4.02214201018E-005	0.0007424855	-1.84409130641E-018	9.05564892508E-018	-4.94480740497E-019	9.12810536294E-018		-0.0008836557	0.0078808564	0.0004335626	0.0078680411	-0.0008836557	0.0078808564	-0.0004335626	0.0078680411	-3.60174314841E-021	2.38225808585E-029	-9.65784704028E-022	2.37838416467E-029		31.1653680264	1243.39691954	29.8461082435	1263.44671545	0.0044573509	0.113670461	0	0
24	0.8		8.16024346822E-006	0.0008149317	9.46007477225E-005	0.0008109087	8.16024346828E-006	0.0008149317	-9.46007477225E-005	0.0008109087	1.00808395434E-022	1.00673739088E-020	1.16866532331E-021	1.00176747254E-020		0.0005481178	0.0087064708	-0.0001852298	0.0086858414	0.0005481178	0.0087064708	0.0001852298	0.0086858414	1.96889540305E-025	3.18891807125E-035	2.28254822392E-024	3.18136206305E-035		242.361543934	15972.5320604	488.060297539	15579.4504664	-0.0040519006	0.1299574396	0	0
28	0.8		-7.72841191385E-005	0.0006234731	-4.22324041947E-005	0.0006242432	-7.70931267766E-005	0.0006234707	4.23692591696E-005	0.000624245	-9.59371294408E-025	7.73953785745E-024	-5.24254217845E-025	7.74909679425E-024		-0.0001372394	0.0066722422	0.0001125242	0.0066210412	-0.0001380005	0.0066722903	-0.0001127808	0.0066210696	-1.87377451789E-027	2.87888537166E-041	-1.02393457104E-027	2.85679358376E-041		-1135.60599498	159238.813639	2535.53694493	157693.22714	0.0036059115	0.0955156534	-6.70258059687E-006	9.22608703872E-005
32	0.8		5.62303010665E-005	0.0006587671	-4.08903198654E-005	0.0006536417	4.91081860932E-005	0.0006584594	3.92882088485E-005	0.0006537783	7.01407408117E-028	8.21734456508E-027	-5.10058523542E-028	8.1534105822E-027		0.0008663493	0.0069542401	-0.0007618915	0.0069957168	0.0007911243	0.0069507251	0.0008741977	0.0069985543	1.36993603447E-030	3.46257198681E-047	-9.96208197796E-031	3.48322335141E-047		-19.6180068843	825.616692801	-34.8033875438	853.986454864	0.0010374109	0.1131128258	0.0009347855	0.0118399419
64	0.8		4.92892839654E-005	0.000674711	3.19288459891E-005	0.0006739372	4.92892839654E-005	0.000674711	-3.19288459891E-005	0.0006739372	6.39102733377E-052	8.74854122678E-051	4.14000181912E-052	8.73850879243E-051		0.0001273455	0.0072110224	-0.0005132989	0.0071269101	0.0001273455	0.0072110224	0.0005132989	0.0071269101	1.24824957186E-054	7.75912198156E-095	8.08594921185E-055	7.6686163766E-095		82.2008418404	14925.4869307	535.692822158	14793.3155494	0.0025509329	0.1020000271	0	0
2	2.475		0.7309138061	0.0008129072	8.24453972227E-005	0.0001927654	0.7314046441	0.0008088021	-4.96811272147E-005	0.0002030563	5.6410699282	0.0002153688	-0.0001177473	0.0004447063		0.018186504	0.0035044715	-0.0008546508	0.0011521572	0.017873522	0.0034748236	0.0008217703	0.0012142442	-0.0019406879	0.0021406831	0.0006672705	0.0014069441		0.6666670282	8.24351367781E-007	2.73205646391E-008	5.75658747993E-008	0.6665733094	1.69944388099E-005	-7.63090396801E-008	6.3922969563E-007
5	2.625		0.5563322137	0.0003913288	1.75972433335E-006	0.0001656901	0.5432034528	0.000420255	7.29526439341E-006	0.0001275995	7.9657581115	0.0007726616	2.87125640124E-005	0.0003651719		0.0293584045	0.0024443533	8.57309402509E-005	0.0014362583	0.0373705054	0.002782347	3.52264027645E-006	0.0011854565	0.5373374856	0.0479171769	0.0057581552	0.0334391403		0.6666623149	4.79923301431E-006	4.7494358968E-008	2.74771032458E-007	0.66633773	2.32651452145E-005	3.49549805163E-007	2.34126671938E-006
8	3.2		0.0286271847	0.0033086521	0.003679854	0.002974092	0.0216578463	0.0033848342	-0.0016816286	0.0028180487	11.9988111729	0.0002248794	9.05445646411E-005	0.0001528646		0.0141915052	0.0387732634	-0.0082422901	0.0360235732	0.0237365354	0.0391040072	0.0038479059	0.034351795	0.0005999054	0.0009302184	9.1106877165E-005	0.0008182374		0.6666666653	3.82527639061E-006	2.06422739504E-010	1.85001426548E-009	0.406879289	0.1372267436	-0.0244105859	0.0228810392
12	2.475		0.3908716779	0.0007723601	9.96644244418E-005	0.0002932663	0.4329004479	0.0006557655	-0.0001467006	0.0004230061	3.3043083678	0.0023834854	-0.0002653626	0.0014356082		0.0497124637	0.0060620299	-0.000780177	0.003168567	0.0244496443	0.0046559011	0.0001943557	0.0039153523	4.2429412422	1.4109222761	0.09043823	1.4829178228		0.6665826525	0.000026524	2.06494252315E-006	2.6283784553E-005	0.6659424687	7.85452461513E-005	-3.41056574164E-006	2.22846394362E-005
4	0.8		0.1854877334	0.0064650973	0.000070532	0.0025411743	0.1868753139	0.0063771618	0.0006818196	0.00253915	0.0022348153	7.78700700806E-005	8.47919599552E-007	3.0641144707E-005		0.25278396	0.1356763385	-0.0003386137	0.0592789813	0.2447801814	0.1315339927	-0.0140437207	0.0589408181	0.0001510149	7.87420693754E-005	-2.10883193515E-007	3.44378305913E-005		0.6496259818	0.0089623417	-0.0001710931	0.0041190317	0.646703682	0.0086833267	-0.0005063786	0.0003598807
20	2.625		0.1770429529	0.0031113083	0.0006343743	0.0032068508	0.0610715172	0.0038469528	-7.32297167819E-005	0.00250966	11.8500830932	0.0068791577	9.58177992315E-006	0.0037646227		-0.0036561658	0.0340545747	0.0073800278	0.0370865876	0.0514861356	0.0417896103	-0.009447732	0.0347944832	4.015210069	2.5468838338	-0.53087354	1.9240150713		0.6666629432	2.60266032121E-006	-4.93315560606E-007	1.78531754671E-006	0.6555539312	0.0052251261	-0.0001014529	0.0024682889
2	0.85		0.6057495214	0.0022207046	0.000540789	0.0005553278	0.6086178357	0.0021867707	-0.0006263203	0.0006546263	0.2465277964	0.0008566296	0.0002025647	0.0002067087		0.0432243051	0.0136364464	-0.0029889956	0.0050724972	0.0407026367	0.0132347623	0.0040380616	0.0059039164	0.0134381469	0.0040640802	-0.0008739058	0.0014540305		0.6663895885	8.71030609211E-005	-1.94139006675E-005	3.13071035416E-005	0.6663469272	9.41882660823E-005	4.37918016308E-006	8.9988066284E-006
3	0.85		0.3683302789	0.0042860769	-0.0003136864	0.0014985574	0.3713355711	0.0042192849	-0.0003035501	0.0015316217	0.028909822	0.0003348135	-2.38116398222E-005	0.0001165871		0.1198435117	0.04788746	0.0122177014	0.0258619481	0.1148766673	0.0464116319	-0.0148742212	0.0265570883	0.0022537668	0.0008762526	0.0002216074	0.0004711531		0.664356382	0.0008968485	0.0002261733	0.0005020406	0.6640890567	0.0008851295	-2.30230836265E-005	3.86279200837E-005
4	0.85		0.2131086559	0.0104074497	0.0001510358	0.0032307036	0.2145113927	0.0102408366	0.0008882423	0.0034124617	0.0031382096	0.0001531973	2.21334992906E-006	4.75262524151E-005		0.3739126811	0.200053678	-0.0086149011	0.0909490147	0.3561577164	0.194195938	-0.0274682014	0.097244104	0.0003302654	0.0001733837	-7.46889142517E-006	7.87791333671E-005		0.6455689286	0.0112597651	-0.0008898132	0.0051565029	0.6440176805	0.0109264256	-0.0009918063	0.0009184037
5	0.85		0.1024382517	0.0096019893	-0.0011995391	0.0043327327	0.1031197661	0.0096426102	-0.0001568259	0.0044069723	0.0002823898	2.64688723557E-005	-3.30654851848E-006	1.19426205067E-005		0.2809429097	0.1518995536	0.0050079783	0.1296980251	0.2814515845	0.1533037631	-0.0389624262	0.1306849724	1.12265677621E-005	5.77133348802E-006	1.83830491464E-007	4.92741977333E-006		0.6019742611	0.0375329974	0.0025262042	0.0261487965	0.5902818774	0.035987223	-0.0028813313	0.0033886201
6	0.85		0.0481986516	0.0122645768	-0.0018816046	0.0052986437	0.0488705458	0.0120149666	0.0035335722	0.0055073526	2.48691008115E-005	6.32815405288E-006	-9.70848137847E-007	2.73390138671E-006		0.3215932072	0.2231339863	0.076434033	0.1500366759	0.2997345051	0.2193314575	-0.0952997774	0.1487197897	5.62278665245E-007	3.56423825079E-007	1.20194493494E-007	2.39657764883E-007		0.4918292635	0.1577986324	0.0229987981	0.0965408221	0.4679915038	0.1355197782	-0.0095879295	0.011004594
7	0.85		0.0176306089	0.004333939	-0.0001620438	0.0033588369	0.0177300617	0.0043224284	7.26180693086E-005	0.0033478809	1.70267229828E-006	4.18549267548E-007	-1.56492711502E-008	3.24378124009E-007		0.0560988914	0.06080842	-0.0004049272	0.0574859815	0.0559032368	0.0601638534	0.0017653602	0.0576112807	0.000000007	0.000000004	-5.70047052791E-011	3.75306811559E-009		-0.0547588948	0.7415279757	-0.0316991093	0.6553488527	0.0814752278	0.2626470536	0.0016519119	0.0063356078
8	0.85		0.0018778998	0.0020869526	0.0009438975	0.0018993576	0.0020686795	0.0020761488	-0.0009629873	0.0018990268	3.39450428522E-008	3.77238777666E-008	1.70619382347E-008	3.43328807247E-008		0.0154894442	0.026076508	-0.0075327149	0.0248335979	0.0145838586	0.0257972097	0.0098808871	0.0246806064	1.06788088714E-010	6.81626780757E-011	1.36337815385E-011	6.49137762595E-011		-3.9847813143	18.6480502325	1.4873938525	21.0573840576	0.0867460438	0.2059782854	-0.0038701966	0.0189959131
10	0.85		0.0018677664	0.0015246082	0.001929409	0.0014579191	0.0020248941	0.0015319761	-0.0017203407	0.0014649204	1.18278758925E-009	0.000000001	1.22182356743E-009	9.23246394427E-010		0.0057788513	0.0168445785	-0.0113545961	0.0178139079	0.0058386175	0.0168588824	0.0135042462	0.0180988656	2.33330711984E-012	6.75504971005E-014	2.34083894839E-012	7.14377346065E-014		-4.2308067946	34.3899264773	-3.1127369976	34.7651777837	0.0075912669	0.1872551451	-0.00656177	0.022146227
5	0.8		0.0603698511	0.0128596445	-0.0003674029	0.0060248838	0.0614536011	0.0126236745	0.003530272	0.0056528061	0.0001295858	2.76034275384E-005	-7.9009058025E-007	1.29363172599E-005		0.3596883408	0.2519055126	0.0337161289	0.1590133242	0.3550392499	0.2392437401	-0.0412528009	0.1501676225	8.53831424299E-006	5.80351661061E-006	7.75430671844E-007	3.66433616245E-006		0.4132585542	0.159000461	0.0195259993	0.1273049102	0.3992136446	0.1401332593	-0.0170215072	0.0223028514
6	0.8		0.0251758498	0.019010055	0.0058670132	0.0067468965	0.0252078718	0.0190165646	-0.0059582491	0.0067280506	9.62282769237E-006	7.26610706827E-006	2.24268337323E-006	0.000002579		0.776871678	0.3684236152	-0.2998640682	0.2485508629	0.7781050964	0.368130873	0.3025010461	0.2479318348	6.99768370748E-007	0.000000323	-2.58491948942E-007	2.17888324948E-007		-0.0431887062	0.6778068136	0.1449832916	0.3584703596	0.0574801164	0.4724784451	-0.0002877385	0.0032876689
7	0.8		0.0136848428	0.0054984945	-0.0001030663	0.0042738413	0.0134596782	0.0055339424	-0.0001664816	0.0043275214	9.31314861886E-007	3.74197200324E-007	-0.000000007	2.90858780846E-007		0.0638433231	0.0875410103	0.0012794812	0.0700696964	0.0634664609	0.0892183231	0.0012552902	0.0702623978	3.88872397539E-009	2.83809493451E-009	2.77796806774E-011	2.27168760374E-009		-1.1748239351	2.4921259187	0.1388769923	1.7129320024	-0.2132316121	0.491307669	0.0064174034	0.0237969852
8	0.8		0.0031953174	0.0017456427	0.0050636241	0.0015382941	0.0031990358	0.001747838	-0.0052144731	0.0015335626	3.87167625498E-008	2.11514634394E-008	6.13547366193E-008	1.86391434578E-008		0.0187020405	0.0205260257	-0.0182256468	0.0198490139	0.0193118811	0.0203836875	0.0165792726	0.0198513806	9.75845418682E-011	2.41082732699E-011	9.84262042282E-011	2.33131273887E-011		-13.279487608	64.6987690325	0.0330262446	64.0598502446	-0.0170553688	0.2162406917	0.0047001621	0.0144963269
10	0.8		0.0019884545	0.0015286565	-0.0009903207	0.0015098788	0.0020495182	0.0015304796	0.0010684694	0.0015087415	7.63752239721E-010	5.87146959151E-010	-3.80375956874E-010	5.79934705213E-010		0.0017190906	0.0183499895	-0.0020873417	0.0178849687	0.001990563	0.0184684637	0.0029475455	0.0177373864	1.49424027349E-012	2.70713406639E-014	-7.46001030627E-013	2.63853062002E-014		1.4216419297	199.097946073	21.3658121333	174.216296687	0.0124338975	0.1690634712	0.0055359908	0.030397269
12	0.8		0.0001960807	0.0015946912	0.0010566625	0.0015222389	0.0002780006	0.0015956958	-0.0010878726	0.0015204208	2.38739034838E-012	1.94162199095E-011	1.28654291014E-011	1.85340749122E-011		0.0053879405	0.0169373609	-0.001460856	0.0165046614	0.0055963923	0.0168823348	0.0014138955	0.0165413279	4.6724525706E-015	3.01302791091E-017	2.51252003977E-014	2.93605392648E-017		-3.197367586	120.106268935	12.8334222861	124.539755074	0.0416907092	0.1897043586	0.0046698136	0.0245923326
14	0.8		0.0001881834	0.0014214937	0.0001350064	0.0014267708	0.0001780736	0.0014240125	-0.0001388807	0.0014254372	7.26308536361E-014	5.4863586577E-013	5.2106593044E-014	5.50672629549E-013		-0.0004165143	0.0152937195	-0.0026378147	0.0152433954	-0.0001124976	0.0153100788	0.0023214074	0.0152441825	1.41856117286E-016	3.18947893129E-020	1.0176528065E-016	3.17898365065E-020		-2.2969938813	385.634209368	-24.1901641402	379.354910759	0.0091772936	0.1870938267	0.0008365673	0.0089290622
2	0.9		0.6053735188	0.0045522273	-0.0005943471	0.0008348366	0.6085878123	0.0044540561	0.001002997	0.0008928243	0.274046157	0.0019504041	-0.0002429347	0.0003350659		0.0883586399	0.0454135201	0.0055179629	0.0114233667	0.0840154912	0.0436178914	-0.0028847161	0.0118604568	0.0331444057	0.0166882511	0.002068518	0.0038808425		0.6660932336	0.0002901906	3.77764321869E-005	6.89696154455E-005	0.6660251249	0.0003153235	8.79570735143E-006	1.15885113223E-005
3	0.9		0.3634307523	0.0074046102	0.0010980329	0.0020030613	0.3670105056	0.0072654068	-0.0014284799	0.0020467453	0.0332157065	0.0006729396	9.8975281261E-005	0.0001805169		0.2248029145	0.1082286114	-0.0162221932	0.0454885983	0.2149862733	0.1044974313	0.0135708241	0.0465538866	0.0056432757	0.0026816981	-0.0003984031	0.0011190373		0.6623501238	0.0021010929	-0.0003175931	0.0008464798	0.662112963	0.0020689118	-2.58003408316E-005	8.06255083297E-005
16	0.9		-0.0002608487	0.0014801136	0.0002111032	0.0014108085	-0.0002435148	0.0014770021	-0.0002076574	0.0014102677	-1.58070324538E-014	8.96926049287E-014	1.27925483412E-014	8.54928207389E-014		0.0052468396	0.0149689037	-0.0015257671	0.0154482605	0.0050458352	0.0149929909	0.0015391244	0.0153849163	-3.08727712832E-017	8.79494463088E-022	2.49853525633E-017	9.07659020796E-022		9.0016599658	82.6941537155	-3.1223943733	82.7603330599	0.0155365769	0.2034150698	0.0009161118	0.0140974222
20	0.9		-4.73354880599E-005	0.0006528402	-9.68015197049E-005	0.0006519616	-4.73354880608E-005	0.0006528402	9.68015197049E-005	0.0006519616	-4.29998992586E-018	5.93046222899E-017	-8.79352938605E-018	5.92248053E-017		0.0001501106	0.0069811967	0.0001154309	0.0069793684	0.0001501106	0.0069811967	-0.0001154309	0.0069793684	-8.39841699336E-021	1.15218757358E-027	-1.71749156342E-020	1.15188584404E-027		2146.00753429	124452.667784	-296.330227864	125785.703128	0.0075193774	0.0963714612	0	0
24	0.9		5.4713386763E-005	0.0008327623	-1.25387132378E-005	0.0008389441	5.20986955888E-005	0.0008326405	6.61076929992E-006	0.0008382752	7.45064749096E-021	1.13402549767E-019	-1.7074882612E-021	1.14244363838E-019		-0.0008199438	0.0089616647	0.000652238	0.0088196221	-0.0007470262	0.0089518695	-0.0006463796	0.0088120371	1.45521112165E-023	3.98844341533E-033	-3.33490376333E-024	3.9252262739E-033		21.8021795897	2436.75855045	128.244953619	2450.86374134	-0.0033923791	0.1283958637	0.0003614433	0.005173264
28	0.9		7.42323753853E-005	0.0006661357	-6.72755521332E-005	0.000667521	7.42323753853E-005	0.0006661357	6.72755521332E-005	0.000667521	1.515362875E-023	1.35982982231E-022	-1.37334454133E-023	1.36265761109E-022		-0.0002276673	0.007008696	0.0001815618	0.0071295662	-0.0002276673	0.007008696	-0.0001815618	0.0071295662	2.95968983495E-026	8.1778455845E-039	-2.68231348172E-026	8.318878527E-039		545.119686052	83222.7163419	-1879.99866612	81934.8236484	-0.0042246056	0.1086080315	0	0
32	0.9		-0.0001433775	0.0005998855	-8.00665113498E-005	0.0006001622	-0.0001416602	0.0005996716	7.74973972395E-005	0.0006000824	-4.38755920116E-026	1.83573612435E-025	-2.45015197698E-026	1.8365830425E-025		-5.13502285422E-005	0.006358371	0.0001325924	0.0064567531	-7.62062986324E-005	0.0063556125	-0.0001305065	0.0064634583	-8.56945999652E-029	1.90537148023E-044	-4.78545224716E-029	1.93485297356E-044		-11629.0448633	631225.009852	672.629492482	642027.233075	0.0096042182	0.0925878136	-0.0010702586	0.0173257588
64	0.9		4.92892839645E-005	0.000674711	3.19288459896E-005	0.0006739372	4.92892839654E-005	0.000674711	-3.19288459898E-005	0.0006739372	3.84640853671E-049	5.26526613717E-048	2.49163414519E-049	5.25922830756E-048		0.0001273455	0.0072110224	-0.0005132989	0.0071269101	0.0001273455	0.0072110224	0.0005132989	0.0071269101	7.51253042238E-052	2.81048957455E-089	4.86647863874E-052	2.77770680831E-089		82.2078145593	14925.499901	535.692583665	14793.3225172	0.0025509329	0.1020000173	0	0
2	2.45		0.7307855483	0.0005768963	-4.89691207971E-005	0.0001296792	0.7315105597	0.0005734563	0.00005631	0.0001365131	5.4652253301	0.0002324805	0.0001257872	0.0002982639		0.0185346263	0.002579668	0.0006476833	0.0007700582	0.018196859	0.0025477237	-0.000503967	0.0008080404	0.0027284651	0.0016216165	-0.0012143892	0.0014471106		0.6666668467	8.50396734835E-007	-0.000000053	6.30774200261E-008	0.6665721832	1.24402317429E-005	3.25669820972E-007	3.93212135166E-007
5	2.65		0.5491155632	0.0005921902	0.000133289	0.000272685	0.5325412581	0.0006459645	-4.76265832032E-005	0.000200059	8.4203642291	0.0013919448	-0.0004004531	0.0005140223		0.0265607864	0.0035604516	-0.0020632382	0.0022419404	0.036262252	0.0041601334	0.0006312644	0.0017867643	0.8016912879	0.0981592449	-0.0462531579	0.0550839991		0.6666608258	3.65714151713E-006	-3.39416825207E-007	4.05505569514E-007	0.6663425135	3.34183500546E-005	-6.87087731206E-006	4.65710244259E-006
8	2.525		0.4981021351	0.0002498323	-3.5511923635E-005	0.0001008636	0.498361123	0.0002509209	3.60515246729E-005	0.0001012578	5.9745280033	0.00119307	0.0001634114	0.0003849398		0.0334445754	0.0016317308	0.0003610588	0.0009082237	0.0332992816	0.0016283334	-0.000365108	0.0009108465	-0.7360176182	0.0309285757	-0.0002140981	0.0009896958		0.6666734582	2.08829021947E-005	-1.75122531924E-009	9.4960739806E-009	0.6662494473	2.69597108068E-005	-2.53428758153E-008	9.35020053311E-008
12	2.45		0.330021572	0.0016463029	-0.0001359942	0.0006196751	0.3988223476	0.0012827147	-0.0004105473	0.0009563059	2.1668578203	0.0058925001	-0.0017574156	0.0028952695		0.0656397439	0.0144534486	-0.0017685677	0.0079867481	0.0206216178	0.0099483558	0.0020241778	0.0094486468	8.9232529216	2.5416903986	0.276323407	1.7879857731		0.6662557732	0.0001152422	1.38171314715E-005	8.11188558342E-005	0.6655803829	0.0002187237	1.3447264913E-005	7.86040522954E-005
4	0.9		0.2075256929	0.0079661691	0.0009653859	0.0030034036	0.2090855518	0.0079326497	-0.0009087565	0.0030413165	0.0037348495	0.0001432934	1.73458789807E-005	5.39226213677E-005		0.2492055962	0.1219333437	-0.0182943937	0.071033409	0.2457172021	0.120623264	0.0102915131	0.0728829524	0.0003300467	0.00015779	-2.36076058612E-005	9.1751549369E-005		0.6516356147	0.0075108351	-0.0013862037	0.0041905547	0.649528625	0.007269625	-0.0002124116	0.0004620952
20	2.65		0.1085983562	0.0029923238	-0.0003850543	0.0026990257	0.023125116	0.003361487	-0.0002002725	0.0023292321	11.9656292902	0.003598268	0.0003009763	0.0021607661		0.0113242778	0.0308590453	0.0032454485	0.0296468134	0.0398510694	0.0327379494	-0.000512806	0.0283249811	1.1221353923	0.7112267898	-0.0154096828	0.5634782107		0.6666656464	0	-1.41111008313E-008	5.1262912768E-007	0.6305938019	0.0148720013	0.0002142164	0.0046416152
2	0.95		0.6157946741	0.0020841824	0.0001210512	0.0005096906	0.6190062507	0.0020394236	-0.0001555013	0.0005518939	0.3093721302	0.0009783761	5.25161663558E-005	0.0002204077		0.0516284935	0.0139918658	-0.0003604136	0.0049547544	0.0487287898	0.013426821	0.0032480874	0.0052348852	0.0236053601	0.0061522282	-0.0001111287	0.0020218814		0.6663557088	0.000083482	-1.71340462936E-006	2.72063284148E-005	0.6663021497	9.24806321081E-005	9.84444576455E-006	7.45077123137E-006
3	0.95		0.3698854964	0.0118952345	-0.0039734847	0.0022490874	0.3737868728	0.0115469147	0.0048193768	0.0022134368	0.0393456065	0.0012579493	-0.0004128293	0.0002341654		0.3543622856	0.1461239304	-0.0074581897	0.0637465786	0.3335681063	0.1386027294	-0.0082788278	0.0604946164	0.0119803774	0.0048961284	-0.0002394128	0.0021088824		0.660061061	0.0027746379	2.25483746111E-005	0.00115253	0.6600226056	0.0027070293	-0.0001502847	0.0001193262
4	0.95		0.1898168521	0.011123526	0.0016512305	0.0035935997	0.1922471256	0.0108894129	-0.0013033394	0.0036374948	0.0041748525	0.0002445096	3.62128033732E-005	7.87577626865E-005		0.4006946167	0.201103592	-0.0016927347	0.11164508	0.3809128408	0.1944990451	0.0004106962	0.1121461175	0.0007831364	0.0003886761	-3.19189670551E-006	0.0002151449		0.6397889848	0.0141304381	-0.0005741332	0.0070642519	0.6379618634	0.0136924335	-1.32406980677E-006	0.0010070922
5	0.95		0.1074104426	0.0122680294	0.0002611366	0.0044208235	0.1080507112	0.0121973817	-5.96464185137E-005	0.0044359346	0.0004883101	5.57705677532E-005	1.1864707948E-006	2.00833702318E-005		0.4133144852	0.2279508123	-0.1202491955	0.129704218	0.4074372201	0.2251028502	0.117870576	0.1291694488	4.36711077834E-005	2.35535242229E-005	-1.24156553769E-005	1.33938011042E-005		0.5889644528	0.0506269657	-0.0156742851	0.0248091088	0.5806459443	0.0493217179	-0.0002413081	0.0005241019
6	0.95		0.0440159736	0.0099979117	0.0015786268	0.0045862614	0.0443054235	0.0099499941	-0.0016124191	0.0046196645	4.13845860882E-005	9.40016189568E-006	0.000001484	4.31147681107E-006		0.2880251976	0.1491896844	0.0143551987	0.1262652891	0.2834146748	0.148050606	-0.0140255461	0.1267349899	1.60863233652E-006	7.91286861192E-007	0.000000079	6.69620514664E-007		0.3787094534	0.1906489178	-0.0105251767	0.1337254041	0.3504023274	0.1679098606	0.0004997217	0.0011113839
7	0.95		0.0313064041	0.0063341091	-0.0015773593	0.0039000867	0.0316872823	0.0061742381	0.0016379145	0.0039291325	6.08848116158E-006	1.23185870636E-006	-3.06756969486E-007	7.58467315751E-007		0.1297757868	0.0818545628	0.0246320803	0.0841769018	0.1181730427	0.0778752995	-0.0286312965	0.0835516338	4.62521816993E-008	2.1671418955E-008	5.9222866046E-009	2.22858451888E-008		0.4700320979	0.1902148763	0.0210326137	0.146872478	0.4090848873	0.1228740176	-0.0002037738	0.0023728006
8	0.95		0.0062212522	0.0035699858	0.0006845857	0.0028644046	0.0062014548	0.0035738314	-0.00067677	0.0028693505	2.50275462273E-007	1.43617375182E-007	2.7540055219E-008	1.15231766017E-007		0.0355845136	0.0426147954	0.0170132586	0.0398335451	0.0355775662	0.042574063	-0.0181175798	0.0403014956	9.49545906998E-010	5.51734013399E-010	2.74058873481E-010	5.15724022572E-010		-0.0762512954	2.4994417915	-0.159667023	2.4907678816	0.0213350835	0.3247431369	-0.0033599693	0.0218896725
10	0.95		0.0008223663	0.0017098482	-0.0011703494	0.0015518113	0.0006297416	0.0017193962	0.0010392879	0.0015477067	1.41561188522E-009	2.94331201388E-009	-0.000000002	2.67126853905E-009		0.0129360456	0.0189109921	-0.0024867861	0.0188946114	0.0140770293	0.0188712463	0.0036439629	0.0189472198	3.14818483914E-012	5.60365923499E-013	-4.00850200604E-012	5.59880529596E-013		-1.5531238589	21.6063084976	-4.1896374422	22.2647513693	0.0343827738	0.1819817932	-0.0022156978	0.0144420627
5	0.9		0.1211328158	0.0025488281	0.0003191982	0.0014537859	0.1215938115	0.0025263476	0.0004903101	0.0014768124	0.0004288272	9.02259960373E-006	0.00000113	5.14434155879E-006		0.1207100897	0.0352289269	0.0178081824	0.0280952679	0.1157085374	0.0347090253	-0.020481256	0.028616053	8.40373590513E-006	2.20707224466E-006	1.1175261209E-006	1.75962612606E-006		0.6456230177	0.0063332287	0.0023014187	0.0050069653	0.6367332055	0.0059341405	-0.000382902	0.0006123053
6	0.9		0.0327046479	0.0142678552	-0.008255356	0.0068103734	0.032693913	0.0143224168	0.0079311035	0.0067020795	2.27791007975E-005	9.93768457838E-006	-5.74950058676E-006	4.74311852795E-006		0.4014718671	0.2460401062	0.1434818313	0.1997108959	0.4091933768	0.2471779031	-0.134808457	0.1976517912	1.2131304346E-006	7.16147819233E-007	4.06381379343E-007	5.81264612575E-007		0.2076042184	0.4545749578	0.1646210915	0.3869825704	0.2494804712	0.2918806855	0.0009702967	0.0038531488
7	0.9		0.0142185682	0.0061635635	-0.0010220103	0.0039043571	0.0144263959	0.006120557	0.000784456	0.0039695847	1.94861396956E-006	8.44698200582E-007	-1.40060756513E-007	5.35072173026E-007		0.1279363515	0.1109925502	0.0172668558	0.078474447	0.1220760146	0.1102404334	-0.0132621161	0.0784430376	2.062652134E-008	1.45924945331E-008	0.000000002	1.03171256519E-008		-0.8684532349	1.4760736285	0.0058578771	1.1423669575	-0.3496820108	0.5331517498	0.001378572	0.0195804035
8	0.9		0.0071417652	0.0028835914	0.0025084029	0.0026466843	0.0074316565	0.0028269087	-0.0024539994	0.0026290836	1.92587345853E-007	7.77599225244E-008	6.76422355793E-008	7.1371169219E-008		0.0155509635	0.0357645775	-0.02954508	0.0405933436	0.0128111299	0.0349510589	0.0269508451	0.0393532297	4.66618905829E-010	2.08058822086E-010	-3.97637794149E-011	2.36149801909E-010		-0.0679016054	5.4475164649	-0.5707204566	5.9637690666	0.1031488553	0.2472742756	0.0005766592	0.0100575764
10	0.9		0.0014554097	0.0027205417	0.0012813175	0.0023885684	0.0014493019	0.0027218758	-0.0013517055	0.0023812492	1.51955619579E-009	2.84044796255E-009	1.33779097801E-009	2.49384294343E-009		0.0178731407	0.0310903006	-0.0077965787	0.0303435541	0.0183175463	0.0312055901	0.0073959239	0.0301678953	3.16271744027E-012	3.38912636533E-013	2.52788325979E-012	3.30772465297E-013		-0.7458111344	14.2602785611	-0.4253904294	15.5977403099	-0.0257538499	0.4155314244	0.000287692	0.0282498064
12	0.9		0.0007090917	0.0016874779	-1.60097877862E-005	0.0016041406	0.0006428864	0.0016895494	6.63288621893E-005	0.0016080713	2.86644705623E-011	6.82149565017E-011	-6.47196246046E-013	6.48461078853E-011		0.0060899402	0.0181702639	5.2443797359E-005	0.0180884788	0.0059649337	0.0181922327	0.0005439024	0.0182408901	5.61047252884E-014	3.56307988776E-016	-1.26301744944E-015	3.54704143657E-016		-1.748797937	62.3621699788	2.3330282103	64.8127126641	0.0431981349	0.2047944734	0.0010695217	0.0200950153
14	0.9		0.0003711063	0.0019276506	-0.0006047482	0.0019029055	0.0003972864	0.0019280135	0.0005917193	0.001896173	5.80831688631E-013	3.01703176452E-012	-9.4651174978E-013	2.97830204237E-012		0.0014494878	0.0207731506	-0.0013527129	0.0208364744	0.0018620104	0.0207018022	0.0012540618	0.0207537367	1.13448652776E-015	7.1241570136E-019	-1.848702484E-015	7.14587402921E-019		-27.4724146673	910.799631628	3.3817444573	893.693872536	-0.0162210092	0.2836249875	-0.0021479181	0.0225629132

